DOGE-Train: Discrete Optimization on GPU with End-to-end Training

We present a fast, scalable, data-driven approach for solving relaxations of 0-1 integer linear programs. We use a combination of graph neural networks (GNN) and the Lagrange decomposition based algorithm FastDOG (Abbas and Swoboda 2022b). We make the latter differentiable for end-to-end training and use GNNs to predict its algorithmic parameters. This allows to retain the algorithm's theoretical properties including dual feasibility and guaranteed non-decrease in the lower bound while improving it via training. We overcome suboptimal fixed points of the basic solver by additional non-parametric GNN update steps maintaining dual feasibility. For training we use an unsupervised loss. We train on smaller problems and test on larger ones showing strong generalization performance with a GNN comprising only around $10k$ parameters. Our solver achieves significantly faster performance and better dual objectives than its non-learned version, achieving close to optimal objective values of LP relaxations of very large structured prediction problems and on selected combinatorial ones. In particular, we achieve better objective values than specialized approximate solvers for specific problem classes while retaining their efficiency. Our solver has better any-time performance over a large time period compared to a commercial solver. Code available at https://github.com/LPMP/BDD

==> figures/logs/ct/ct_spec.csv <==
54.7676095,-388924033.1,0.021137096
109.7761204,-387724306.3,0.014261889
164.8193447,-387314374,0.011912713
219.7970632,-387118609.6,0.010790857
274.7240208,-387005292.1,0.010141475
329.6232154,-386933114.6,0.009727852
384.6060787,-386884334.2,0.009448308
439.5418717,-386849516.2,0.009248779
494.4078346,-386823532.9,0.009099878
548.0875905,-386803378.8,0.008984382
601.8553445,-386787508.3,0.008893433
655.4934696,-386774830.4,0.008820781
709.1422612,-386764551.6,0.008761877
762.8826005,-386756043.6,0.008713121
816.6158097,-386748935.7,0.008672388
870.2298883,-386743062.1,0.008638728
923.9153014,-386738077.9,0.008610166
977.4778605,-386733801.9,0.008585662
1031.051666,-386730115.7,0.008564537
1084.647815,-386726873.3,0.008545956
1138.232797,-386724000.3,0.008529492
1191.860937,-386721461.3,0.008514942
1245.418178,-386719202,0.008501994
1299.442913,-386717173.7,0.008490371
1353.462649,-386715349.9,0.008479919
1407.559625,-386713709.4,0.008470518
1461.528295,-386712218,0.008461972
1515.562856,-386710858.2,0.008454179
1569.597214,-386709623,0.008447101
1623.695134,-386708493.8,0.00844063
1677.793607,-386707452,0.008434659
1731.837078,-386706479.7,0.008429087
1785.897417,-386705576.2,0.00842391
1839.934492,-386704738.3,0.008419108
1894.001636,-386703959.9,0.008414648
1948.113655,-386703226.5,0.008410445
2002.155204,-386702535.8,0.008406487
2056.225607,-386701881.6,0.008402737
2110.338769,-386701266.9,0.008399215
2164.356427,-386700692.8,0.008395925


==> figures/logs/ct/flywing_245_ct.csv <==
iteration, lb, ub, gap, time
25, -388924033.06979614, -379473363.68325132, 2.4299526214599609, 57.408013994000001
50, -387724306.32383168, -379983729.39227653, 1.9964126348495483, 115.618275113
75, -387314374.03082085, -379983729.39227653, 1.8926858901977539, 172.51810358500001
100, -387118609.59332836, -379983729.39227653, 1.8430733680725098, 229.41562050799999
125, -387005292.14814734, -379983729.39227653, 1.8143324851989746, 286.19140142399999
150, -386933114.60690719, -379983729.39227653, 1.7960171699523926, 343.02898233500002
175, -386884334.15797293, -379983729.39227653, 1.783635139465332, 400.15551248999998
200, -386849516.18811113, -379983729.39227653, 1.7747952938079834, 457.482348167
225, -386823532.86394006, -379983729.39227653, 1.7681972980499268, 514.97165350499995
250, -386803378.80164665, -379983729.39227653, 1.763079047203064, 572.14604852299999
275, -386787508.25387883, -379983729.39227653, 1.7590482234954834, 630.78846678699995
300, -386774830.43267888, -379983729.39227653, 1.7558280229568481, 688.61596006499997
325, -386764551.55259675, -379983729.39227653, 1.7532171010971069, 746.26522344499995
350, -386756043.60312241, -379983729.39227653, 1.7510558366775513, 804.18888478700001
375, -386748935.71844745, -379983729.39227653, 1.7492501735687256, 862.81896566800003
400, -386743062.08403897, -379983729.39227653, 1.7477579116821289, 920.431125393
425, -386738077.9242233, -379983729.39227653, 1.7464916706085205, 977.39768210900002
450, -386733801.92844838, -379983729.39227653, 1.7454053163528442, 1033.917615308
475, -386730115.66138852, -379983729.39227653, 1.7444688081741333, 1090.455122454
500, -386726873.26068294, -379983729.39227653, 1.7436450719833374, 1147.1043296790001
525, -386724000.33737653, -379983729.39227653, 1.7429150342941284, 1206.220061363
550, -386721461.27274793, -379983729.39227653, 1.7422699928283691, 1264.339540531
575, -386719201.95597142, -379983729.39227653, 1.7416958808898926, 1322.1715791900001
600, -386717173.72691554, -379983729.39227653, 1.7411805391311646, 1380.820382565
625, -386715349.85128188, -379983729.39227653, 1.7407171726226807, 1439.3599219279999
650, -386713709.40523505, -379983729.39227653, 1.7403002977371216, 1497.7930216780001
675, -386712218.02117825, -379983729.39227653, 1.7399214506149292, 1556.0331008410001
700, -386710858.17366958, -379983729.39227653, 1.7395758628845215, 1614.4253084439999
725, -386709623.02988136, -379983729.39227653, 1.7392619848251343, 1671.656874154
750, -386708493.82559353, -379983729.39227653, 1.7389750480651855, 1727.7150765839999
775, -386707451.98740667, -379983729.39227653, 1.7387104034423828, 1784.705745153
800, -386706479.6637584, -379983729.39227653, 1.738463282585144, 1843.401859459
825, -386705576.22954333, -379983729.39227653, 1.7382338047027588, 1902.084928239
850, -386704738.33241457, -379983729.39227653, 1.7380208969116211, 1960.682873641
875, -386703959.92518306, -379983729.39227653, 1.7378230094909668, 2019.5496339240001
900, -386703226.50666571, -379983729.39227653, 1.7376366853713989, 2078.4342643280002
925, -386702535.82327241, -379983729.39227653, 1.7374612092971802, 2137.2973033439998
950, -386701881.59121245, -379983729.39227653, 1.7372949123382568, 2195.338792602
975, -386701266.87378901, -379983729.39227653, 1.7371387481689453, 2254.254360296
1000, -386700692.81451553, -379983729.39227653, 1.7369928359985352, 2313.09708443
1025, -386700153.85861003, -379983729.39227653, 1.7368558645248413, 2371.8545639869999
1050, -386699646.19306827, -379983729.39227653, 1.7367268800735474, 2430.320118096
1075, -386699169.54674762, -379983729.39227653, 1.7366057634353638, 2489.0555388299999
1100, -386698717.08478373, -379983729.39227653, 1.7364908456802368, 2548.1235806340001
1125, -386698286.34675711, -379983729.39227653, 1.7363814115524292, 2607.6591441760002
1150, -386697876.97720689, -379983729.39227653, 1.7362773418426514, 2666.847003069
1175, -386697490.05560148, -379983729.39227653, 1.736178994178772, 2726.5567872659999
1200, -386697119.60261446, -379983729.39227653, 1.7360848188400269, 2785.6525324630002
1225, -386696757.47242963, -379983729.39227653, 1.7359929084777832, 2845.434857881
1250, -386696411.18499726, -379983729.39227653, 1.7359048128128052, 2904.9561701990001
1275, -386696096.47459459, -379983729.39227653, 1.7358249425888062, 2964.2004422909999
1300, -386695802.8995496, -379983729.39227653, 1.7357503175735474, 3023.5403729230002
1325, -386695527.44612181, -379983729.39227653, 1.7356803417205811, 3083.3190236
1350, -386695263.65282041, -379983729.39227653, 1.735613226890564, 3142.9830828959998
1375, -386695011.086909, -379983729.39227653, 1.7355490922927856, 3202.3886845530001
1400, -386694767.89913136, -379983729.39227653, 1.7354872226715088, 3261.713834963
1425, -386694533.87796211, -379983729.39227653, 1.7354278564453125, 3321.369645369
1450, -386694310.16016614, -379983729.39227653, 1.7353709936141968, 3381.253959741
1475, -386694095.94770873, -379983729.39227653, 1.7353165149688721, 3440.653177784
1500, -386693889.24843943, -379983729.39227653, 1.7352639436721802, 3500.3436492300002
1525, -386693690.18382001, -379983729.39227653, 1.7352133989334106, 3559.6323557679998
1550, -386693499.65029722, -379983729.39227653, 1.735164999961853, 3619.199394881
1575, -386693316.41616303, -379983729.39227653, 1.7351183891296387, 3678.6053982210001
1600, -386693140.41274893, -379983729.39227653, 1.7350736856460571, 3738.0128048060001
1625, -386692971.24549264, -379983729.39227653, 1.7350307703018188, 3797.4211894969999
1650, -386692813.80542266, -379983729.39227653, 1.7349907159805298, 3856.4365213249998
1675, -386692662.45412105, -379983729.39227653, 1.7349522113800049, 3916.1439384959999
1700, -386692515.38253731, -379983729.39227653, 1.7349148988723755, 3975.2460752259999
1725, -386692372.41667688, -379983729.39227653, 1.7348785400390625, 4034.5776137869998
1750, -386692233.07167917, -379983729.39227653, 1.7348431348800659, 4094.1384986090002
1775, -386692097.61083931, -379983729.39227653, 1.7348086833953857, 4152.8337925010001
1800, -386691965.45234257, -379983729.39227653, 1.734775185585022, 4212.1183127180002
1825, -386691832.94636726, -379983729.39227653, 1.7347414493560791, 4271.8486694920002
1850, -386691696.75159413, -379983729.39227653, 1.7347068786621094, 4331.228991172
1875, -386691552.59954292, -379983729.39227653, 1.7346701622009277, 4390.659084938
1900, -386691408.78407818, -379983729.39227653, 1.7346336841583252, 4449.6982993279998
1925, -386691277.03254992, -379983729.39227653, 1.7346001863479614, 4508.4237394149995
1950, -386691156.84663564, -379983729.39227653, 1.7345696687698364, 4568.1494288009999
1975, -386691044.67697698, -379983729.39227653, 1.7345411777496338, 4628.1032593789996
2000, -386690938.53055489, -379983729.39227653, 1.7345141172409058, 4687.6355868970004
2025, -386690838.32218802, -379983729.39227653, 1.7344887256622314, 4746.6456965959997
2050, -386690745.0213213, -379983729.39227653, 1.7344650030136108, 4806.295666596
2075, -386690657.47340983, -379983729.39227653, 1.7344427108764648, 4865.8794325440003
2100, -386690574.8124603, -379983729.39227653, 1.7344217300415039, 4925.7744162079998
2125, -386690495.80847979, -379983729.39227653, 1.7344017028808594, 4984.9581709220001
2150, -386690419.90415144, -379983729.39227653, 1.7343823909759521, 5045.028690737
2175, -386690347.21839136, -379983729.39227653, 1.7343639135360718, 5104.5028092140001
2200, -386690277.24779582, -379983729.39227653, 1.7343461513519287, 5164.0977043889998
2225, -386690209.38480163, -379983729.39227653, 1.7343288660049438, 5223.7807183559999
2250, -386690143.40394604, -379983729.39227653, 1.7343120574951172, 5283.5641356850001
2275, -386690079.02899259, -379983729.39227653, 1.7342957258224487, 5343.367614795
2300, -386690016.45095313, -379983729.39227653, 1.7342798709869385, 5402.964881115
2325, -386689955.85697609, -379983729.39227653, 1.7342644929885864, 5462.5297467520004
2350, -386689897.06501675, -379983729.39227653, 1.734249472618103, 5522.0482233880002
2375, -386689839.90351021, -379983729.39227653, 1.7342350482940674, 5581.649522312
2400, -386689784.93062562, -379983729.39227653, 1.7342209815979004, 5641.3541138680002
2425, -386689732.7304914, -379983729.39227653, 1.7342077493667603, 5699.2004562749999
2450, -386689682.17443931, -379983729.39227653, 1.7341948747634888, 5755.937632661
2475, -386689632.87539452, -379983729.39227653, 1.7341823577880859, 5814.7270024749996
2500, -386689584.46976745, -379983729.39227653, 1.7341700792312622, 5874.0821203360001
2525, -386689537.02392983, -379983729.39227653, 1.7341580390930176, 5933.6566593469997
2550, -386689490.42801702, -379983729.39227653, 1.7341462373733521, 5993.3241504910002
2575, -386689444.57416177, -379983729.39227653, 1.7341345548629761, 6052.8689198190004
2600, -386689399.47038579, -379983729.39227653, 1.7341231107711792, 6112.4281084559998
2625, -386689355.2240774, -379983729.39227653, 1.7341117858886719, 6171.847936098
2650, -386689311.91731358, -379983729.39227653, 1.7341008186340332, 6230.9569302500004
2675, -386689269.55898708, -379983729.39227653, 1.7340900897979736, 6291.0172344909997
2700, -386689227.9971633, -379983729.39227653, 1.7340794801712036, 6350.8904434770002
2725, -386689187.61991119, -379983729.39227653, 1.7340692281723022, 6410.4082935220003
2750, -386689148.36019844, -379983729.39227653, 1.73405921459198, 6470.3976151739998
2775, -386689109.99058825, -379983729.39227653, 1.7340495586395264, 6529.8197826799997
2800, -386689072.91787189, -379983729.39227653, 1.7340401411056519, 6589.1962998520003
2825, -386689036.96951485, -379983729.39227653, 1.7340309619903564, 6647.8107637499998
2850, -386689001.90780723, -379983729.39227653, 1.7340220212936401, 6705.4970764130003
2875, -386688968.10097104, -379983729.39227653, 1.7340134382247925, 6763.3523001860003
2900, -386688935.68427294, -379983729.39227653, 1.7340052127838135, 6820.6771619649999
2925, -386688904.47215647, -379983729.39227653, 1.7339972257614136, 6878.3183082329997
2950, -386688874.23916191, -379983729.39227653, 1.7339895963668823, 6936.0571556309997
2975, -386688844.88912338, -379983729.39227653, 1.7339820861816406, 6993.3291282170003
3000, -386688816.39050829, -379983729.39227653, 1.7339749336242676, 7051.2297094160003
3025, -386688788.67148942, -379983729.39227653, 1.7339679002761841, 7108.7982044660002
3050, -386688761.62593335, -379983729.39227653, 1.7339609861373901, 7166.5325104659996
3075, -386688735.17891216, -379983729.39227653, 1.7339543104171753, 7224.2491936550005
3100, -386688709.27774817, -379983729.39227653, 1.7339476346969604, 7282.192849774
3125, -386688684.00475723, -379983729.39227653, 1.7339411973953247, 7339.6951572280004
3150, -386688659.14955622, -379983729.39227653, 1.7339348793029785, 7396.9428798030003
3175, -386688634.69866508, -379983729.39227653, 1.7339286804199219, 7454.6818327239998
3200, -386688610.63770866, -379983729.39227653, 1.7339226007461548, 7512.3557786629999
3225, -386688586.95274538, -379983729.39227653, 1.7339166402816772, 7570.1862359670004
3250, -386688563.61294913, -379983729.39227653, 1.7339106798171997, 7628.1559482330003
3275, -386688540.63270795, -379983729.39227653, 1.7339048385620117, 7685.6017858129999
3300, -386688518.038701, -379983729.39227653, 1.7338991165161133, 7743.4901459659995
3325, -386688495.82932806, -379983729.39227653, 1.7338933944702148, 7801.1735837659999
3350, -386688473.97853518, -379983729.39227653, 1.7338879108428955, 7859.0493563970003
3375, -386688452.45900476, -379983729.39227653, 1.7338824272155762, 7916.6691856930001
3400, -386688431.24615324, -379983729.39227653, 1.7338770627975464, 7974.3249101069996
3425, -386688410.30732924, -379983729.39227653, 1.7338716983795166, 8032.3548598580001
3450, -386688389.63629687, -379983729.39227653, 1.7338664531707764, 8090.064580022
3475, -386688369.26395172, -379983729.39227653, 1.7338613271713257, 8147.8542943530001
3500, -386688349.18895262, -379983729.39227653, 1.733856201171875, 8205.6730898839996
3525, -386688329.41514468, -379983729.39227653, 1.7338511943817139, 8263.403237818
3550, -386688309.92319548, -379983729.39227653, 1.7338461875915527, 8321.3511223309997
3575, -386688290.5638876, -379983729.39227653, 1.7338413000106812, 8379.2610715980009
3600, -386688271.3109588, -379983729.39227653, 1.7338364124298096, 8437.1815452039991
3625, -386688252.22286385, -379983729.39227653, 1.733831524848938, 8494.5454280880003
3650, -386688233.35440952, -379983729.39227653, 1.733826756477356, 8552.3716251040005
3675, -386688214.67119735, -379983729.39227653, 1.7338219881057739, 8610.2698812990002
3700, -386688196.1092611, -379983729.39227653, 1.7338172197341919, 8667.8126863039997
3725, -386688177.61736786, -379983729.39227653, 1.7338125705718994, 8725.6448932709991
3750, -386688159.03565812, -379983729.39227653, 1.7338078022003174, 8783.3314827270005
3775, -386688139.95566458, -379983729.39227653, 1.7338030338287354, 8841.4135977530004
3800, -386688121.35262555, -379983729.39227653, 1.7337982654571533, 8899.1693041899998
3825, -386688103.50324208, -379983729.39227653, 1.7337937355041504, 8956.8609088100002
3850, -386688086.10961789, -379983729.39227653, 1.733789324760437, 9013.9584157019999
3875, -386688069.00651264, -379983729.39227653, 1.7337849140167236, 9071.2451791240001
3900, -386688052.14656031, -379983729.39227653, 1.7337807416915894, 9128.9428053850006
3925, -386688035.60866737, -379983729.39227653, 1.7337764501571655, 9187.1992637740004
3950, -386688019.35078621, -379983729.39227653, 1.7337723970413208, 9245.169935119
3975, -386688003.33704334, -379983729.39227653, 1.7337682247161865, 9302.6644521260005
4000, -386687987.54228902, -379983729.39227653, 1.7337642908096313, 9360.5846609719993
4025, -386687971.92593759, -379983729.39227653, 1.7337603569030762, 9418.0752888989991
4050, -386687956.59015769, -379983729.39227653, 1.733756422996521, 9475.9782594650005
4075, -386687942.02431208, -379983729.39227653, 1.7337527275085449, 9533.3475837240003
4100, -386687928.1478132, -379983729.39227653, 1.7337491512298584, 9590.7681094380005
4125, -386687914.74108219, -379983729.39227653, 1.733745813369751, 9648.2647364189997
4150, -386687901.66709936, -379983729.39227653, 1.7337424755096436, 9705.3194023150008
4175, -386687888.85058093, -379983729.39227653, 1.7337391376495361, 9762.0471065940001
4200, -386687876.24544454, -379983729.39227653, 1.7337360382080078, 9819.7551442290005
4225, -386687863.85166258, -379983729.39227653, 1.7337328195571899, 9877.3991179299992
4250, -386687851.63660574, -379983729.39227653, 1.7337297201156616, 9935.0362614189999
4275, -386687839.58964896, -379983729.39227653, 1.7337266206741333, 9992.6487363720007
4300, -386687827.70122892, -379983729.39227653, 1.7337236404418945, 10050.530219325999
4325, -386687815.95891541, -379983729.39227653, 1.7337206602096558, 10109.326600983
4350, -386687804.35116321, -379983729.39227653, 1.733717679977417, 10167.595285119
4375, -386687792.87661588, -379983729.39227653, 1.7337148189544678, 10225.238354757999
4400, -386687781.54029697, -379983729.39227653, 1.7337119579315186, 10283.941699384
4425, -386687770.33322358, -379983729.39227653, 1.7337090969085693, 10342.342606747001
4450, -386687759.28246814, -379983729.39227653, 1.7337062358856201, 10401.410546765001
4475, -386687748.42336828, -379983729.39227653, 1.7337034940719604, 10460.007781521001
4500, -386687737.74959576, -379983729.39227653, 1.7337007522583008, 10518.134783969999
4525, -386687727.24335736, -379983729.39227653, 1.7336981296539307, 10576.714066576
4550, -386687716.89299363, -379983729.39227653, 1.7336955070495605, 10635.163641745001
4575, -386687706.68281662, -379983729.39227653, 1.7336928844451904, 10693.649258714
4600, -386687696.60002899, -379983729.39227653, 1.7336903810501099, 10752.488090268
4625, -386687686.63138288, -379983729.39227653, 1.7336877584457397, 10810.793726501999
4650, -386687676.76745856, -379983729.39227653, 1.7336852550506592, 10869.440851772
4675, -386687667.00786817, -379983729.39227653, 1.7336827516555786, 10928.165981243999
4700, -386687657.36223322, -379983729.39227653, 1.7336803674697876, 10986.500740019999
4725, -386687647.79756391, -379983729.39227653, 1.7336779832839966, 11045.254470435
4750, -386687638.33588332, -379983729.39227653, 1.733675479888916, 11104.220357916
4775, -386687629.00854409, -379983729.39227653, 1.733673095703125, 11163.168962707001
4800, -386687619.77058786, -379983729.39227653, 1.7336708307266235, 11222.595846292001
4825, -386687610.60832119, -379983729.39227653, 1.7336684465408325, 11281.640523115
4850, -386687601.52177733, -379983729.39227653, 1.7336661815643311, 11340.084000449
4875, -386687592.5275926, -379983729.39227653, 1.7336639165878296, 11398.453214841
4900, -386687583.62532097, -379983729.39227653, 1.7336616516113281, 11457.567250403001
4925, -386687574.80777901, -379983729.39227653, 1.7336593866348267, 11516.68674177
4950, -386687566.07596362, -379983729.39227653, 1.7336571216583252, 11575.13973524
4975, -386687557.43310493, -379983729.39227653, 1.7336549758911133, 11634.181880268001
5000, -386687548.86598253, -379983729.39227653, 1.7336528301239014, 11693.041296990001
5025, -386687540.38428831, -379983729.39227653, 1.7336506843566895, 11751.802781095999
5050, -386687531.98682839, -379983729.39227653, 1.7336485385894775, 11810.402242886001
5075, -386687523.67905945, -379983729.39227653, 1.7336463928222656, 11869.179235138001
5100, -386687515.46465695, -379983729.39227653, 1.7336442470550537, 11928.547809727999
5125, -386687507.34170938, -379983729.39227653, 1.7336422204971313, 11987.639932057
5150, -386687499.30760247, -379983729.39227653, 1.733640193939209, 12045.856954659001
5175, -386687491.35683441, -379983729.39227653, 1.7336381673812866, 12105.26395896
5200, -386687483.48348868, -379983729.39227653, 1.7336361408233643, 12169.444593544
5225, -386687475.68108112, -379983729.39227653, 1.7336342334747314, 12236.938259267001
5250, -386687467.94228351, -379983729.39227653, 1.7336322069168091, 12305.727593381
5275, -386687460.26009881, -379983729.39227653, 1.7336302995681763, 12373.39803864
5300, -386687452.63771427, -379983729.39227653, 1.7336283922195435, 12441.526951169
5325, -386687445.23841292, -379983729.39227653, 1.7336264848709106, 12510.276051915
5350, -386687437.93910712, -379983729.39227653, 1.7336245775222778, 12578.867843755999
5375, -386687430.6911425, -379983729.39227653, 1.7336227893829346, 12647.456339315
5400, -386687423.4969964, -379983729.39227653, 1.7336208820343018, 12715.801366595
5425, -386687416.36160517, -379983729.39227653, 1.7336190938949585, 12781.357534634
5450, -386687409.24686664, -379983729.39227653, 1.7336173057556152, 12840.676144929999
5475, -386687402.14449263, -379983729.39227653, 1.733615517616272, 12900.955890477
5500, -386687395.05789816, -379983729.39227653, 1.7336137294769287, 12960.761683728
5525, -386687387.99289596, -379983729.39227653, 1.7336119413375854, 13020.824076458
5550, -386687380.96460903, -379983729.39227653, 1.7336101531982422, 13080.262428202001
5575, -386687373.98690534, -379983729.39227653, 1.7336083650588989, 13139.599302957
5600, -386687367.0690586, -379983729.39227653, 1.7336065769195557, 13199.005131623
5625, -386687360.22007787, -379983729.39227653, 1.733604907989502, 13258.116609682
5650, -386687353.43292648, -379983729.39227653, 1.7336031198501587, 13317.074207447
5675, -386687346.70654607, -379983729.39227653, 1.733601450920105, 13376.558682494
5700, -386687340.03557724, -379983729.39227653, 1.7335996627807617, 13436.077825324001
5725, -386687333.41266173, -379983729.39227653, 1.733597993850708, 13495.161290251999
5750, -386687326.83086801, -379983729.39227653, 1.7335963249206543, 13554.757260331
5775, -386687320.28591198, -379983729.39227653, 1.7335946559906006, 13613.92484933
5800, -386687313.77788597, -379983729.39227653, 1.7335931062698364, 13672.097136808999
5825, -386687307.30122632, -379983729.39227653, 1.7335914373397827, 13728.951602195
5850, -386687300.85730428, -379983729.39227653, 1.733589768409729, 13786.798367309
5875, -386687294.44781309, -379983729.39227653, 1.7335880994796753, 13846.575515504999
5900, -386687288.07460511, -379983729.39227653, 1.7335865497589111, 13905.797492170999
5925, -386687281.73309666, -379983729.39227653, 1.7335848808288574, 13965.729793869001
5950, -386687275.4198125, -379983729.39227653, 1.7335833311080933, 14025.513719981
5975, -386687269.15448952, -379983729.39227653, 1.7335816621780396, 14084.906925705
6000, -386687262.95459336, -379983729.39227653, 1.7335801124572754, 14144.469439680001
6025, -386687256.78669775, -379983729.39227653, 1.7335785627365112, 14203.986307412
6050, -386687250.6118561, -379983729.39227653, 1.7335770130157471, 14263.869057346999
6075, -386687244.41911817, -379983729.39227653, 1.7335754632949829, 14322.899998396
6100, -386687238.20949292, -379983729.39227653, 1.7335737943649292, 14382.472338596999
6125, -386687231.99110955, -379983729.39227653, 1.733572244644165, 14442.222144772
6150, -386687225.77350175, -379983729.39227653, 1.7335706949234009, 14501.863540027
6175, -386687219.56746477, -379983729.39227653, 1.7335691452026367, 14561.156408944
6200, -386687213.37690002, -379983729.39227653, 1.733567476272583, 14620.596224461
6225, -386687207.20361686, -379983729.39227653, 1.7335659265518188, 14680.421868351999
6250, -386687201.0499149, -379983729.39227653, 1.7335643768310547, 14739.840141241
6275, -386687194.91610426, -379983729.39227653, 1.7335628271102905, 14799.641807582
6300, -386687188.80541217, -379983729.39227653, 1.7335612773895264, 14859.185009892
6325, -386687182.717942, -379983729.39227653, 1.7335597276687622, 14918.903167803001
6350, -386687176.70926547, -379983729.39227653, 1.733558177947998, 14978.912715671
6375, -386687170.74752629, -379983729.39227653, 1.7335567474365234, 15038.392048989001
6400, -386687164.82515949, -379983729.39227653, 1.7335551977157593, 15097.840147991999
6425, -386687158.9378829, -379983729.39227653, 1.7335536479949951, 15157.410157216
6450, -386687153.08445567, -379983729.39227653, 1.7335522174835205, 15217.061876877
6475, -386687147.28340733, -379983729.39227653, 1.7335507869720459, 15276.786571217999
6500, -386687141.64598942, -379983729.39227653, 1.7335493564605713, 15336.556053945
6525, -386687136.18561697, -379983729.39227653, 1.7335479259490967, 15396.029023704001
6550, -386687130.88960308, -379983729.39227653, 1.7335466146469116, 15455.27576043
6575, -386687125.72229135, -379983729.39227653, 1.7335453033447266, 15515.364104349001
6600, -386687120.66010273, -379983729.39227653, 1.7335439920425415, 15575.525880349
6625, -386687115.71829283, -379983729.39227653, 1.7335426807403564, 15635.607373633
6650, -386687110.8869732, -379983729.39227653, 1.7335414886474609, 15695.332412319
6675, -386687106.15543127, -379983729.39227653, 1.7335402965545654, 15754.827273334
6700, -386687101.50865561, -379983729.39227653, 1.7335391044616699, 15813.844911823
6725, -386687096.95002055, -379983729.39227653, 1.7335379123687744, 15873.311243046001
6750, -386687092.47366714, -379983729.39227653, 1.7335368394851685, 15932.315484564
6775, -386687088.06156504, -379983729.39227653, 1.7335356473922729, 15991.090469366
6800, -386687083.70448911, -379983729.39227653, 1.733534574508667, 16049.555487690999
6825, -386687079.38688833, -379983729.39227653, 1.733533501625061, 16108.157911341001
6850, -386687075.1016053, -379983729.39227653, 1.7335324287414551, 16167.106752694001
6875, -386687070.85518378, -379983729.39227653, 1.7335313558578491, 16226.228411276001
6900, -386687066.64163107, -379983729.39227653, 1.7335302829742432, 16285.349251203999
6925, -386687062.451554, -379983729.39227653, 1.7335292100906372, 16344.719118559
6950, -386687058.28758067, -379983729.39227653, 1.7335281372070312, 16403.054563501999
6975, -386687054.15622497, -379983729.39227653, 1.7335270643234253, 16461.107076587999
7000, -386687050.05516577, -379983729.39227653, 1.7335259914398193, 16519.174763302999
7025, -386687045.98167843, -379983729.39227653, 1.7335250377655029, 16577.222775112001
7050, -386687041.94028193, -379983729.39227653, 1.733523964881897, 16634.961941704001
7075, -386687037.93760788, -379983729.39227653, 1.733522891998291, 16692.526183855
7100, -386687034.00569433, -379983729.39227653, 1.7335219383239746, 16750.193202031001
7125, -386687030.17536891, -379983729.39227653, 1.7335209846496582, 16807.783197044999
7150, -386687026.33973014, -379983729.39227653, 1.7335200309753418, 16865.432603884001
7175, -386687022.50293005, -379983729.39227653, 1.7335190773010254, 16922.969385554999
7200, -386687018.68445349, -379983729.39227653, 1.7335180044174194, 16980.818473318999
7225, -386687014.89465511, -379983729.39227653, 1.733517050743103, 17038.414801674
7250, -386687011.14167565, -379983729.39227653, 1.7335160970687866, 17096.216932417999
7275, -386687007.43450499, -379983729.39227653, 1.7335151433944702, 17153.941757944001
7300, -386687003.76396698, -379983729.39227653, 1.7335143089294434, 17212.033927343
7325, -386687000.12924731, -379983729.39227653, 1.733513355255127, 17269.606427954001
7350, -386686996.52920735, -379983729.39227653, 1.7335124015808105, 17327.300194971001
7375, -386686992.96549493, -379983729.39227653, 1.7335115671157837, 17385.192795277999
7400, -386686989.42262077, -379983729.39227653, 1.7335106134414673, 17442.819642400002
7425, -386686985.89903414, -379983729.39227653, 1.7335097789764404, 17500.752284168
7450, -386686982.39910436, -379983729.39227653, 1.733508825302124, 17558.385635527
7475, -386686978.92539126, -379983729.39227653, 1.7335079908370972, 17616.562482984998
7500, -386686975.47834617, -379983729.39227653, 1.7335070371627808, 17673.551694394999
7525, -386686972.05696005, -379983729.39227653, 1.7335062026977539, 17729.871944774
7550, -386686968.65931225, -379983729.39227653, 1.7335053682327271, 17786.797155111999
7575, -386686965.28382593, -379983729.39227653, 1.7335045337677002, 17844.578942351
7600, -386686961.93029833, -379983729.39227653, 1.7335035800933838, 17901.972079111001
7625, -386686958.60190225, -379983729.39227653, 1.7335027456283569, 17960.067830458
7650, -386686955.30097461, -379983729.39227653, 1.7335019111633301, 18017.981262285
7675, -386686952.02008098, -379983729.39227653, 1.7335010766983032, 18075.814407681999
7700, -386686948.75846595, -379983729.39227653, 1.7335002422332764, 18133.446367349999
7725, -386686945.51891804, -379983729.39227653, 1.7334994077682495, 18190.988069204999
7750, -386686942.31249315, -379983729.39227653, 1.7334986925125122, 18248.709627087999
7775, -386686939.160936, -379983729.39227653, 1.7334978580474854, 18306.52680439
7800, -386686936.07600069, -379983729.39227653, 1.7334970235824585, 18364.098244770001
7825, -386686933.02502334, -379983729.39227653, 1.7334963083267212, 18421.374963735001
7850, -386686929.99618977, -379983729.39227653, 1.7334954738616943, 18479.164235264001
7875, -386686926.98248458, -379983729.39227653, 1.733494758605957, 18536.613739627999
7900, -386686923.98141742, -379983729.39227653, 1.7334940433502197, 18594.310660106999
7925, -386686920.99258059, -379983729.39227653, 1.7334932088851929, 18652.373863623001
7950, -386686918.01542813, -379983729.39227653, 1.7334924936294556, 18709.88996217
7975, -386686915.0486002, -379983729.39227653, 1.7334917783737183, 18767.550100070999
8000, -386686912.09084141, -379983729.39227653, 1.7334909439086914, 18824.855370146
8025, -386686909.14086038, -379983729.39227653, 1.7334902286529541, 18882.661550227
8050, -386686906.19771492, -379983729.39227653, 1.7334895133972168, 18940.597654550002
8075, -386686903.26168954, -379983729.39227653, 1.7334886789321899, 18998.286832102
8100, -386686900.33253062, -379983729.39227653, 1.7334879636764526, 19056.278155024
8125, -386686897.41558695, -379983729.39227653, 1.7334872484207153, 19113.559697487999
8150, -386686894.52105528, -379983729.39227653, 1.733486533164978, 19171.108716757
8175, -386686891.67231792, -379983729.39227653, 1.7334858179092407, 19228.694979494001
8200, -386686888.94138455, -379983729.39227653, 1.7334851026535034, 19286.234982091999
8225, -386686886.29081124, -379983729.39227653, 1.7334843873977661, 19343.625497092002
8250, -386686883.68353748, -379983729.39227653, 1.7334837913513184, 19401.368065482999
8275, -386686881.10409635, -379983729.39227653, 1.7334830760955811, 19458.737024657999
8300, -386686878.54146522, -379983729.39227653, 1.7334824800491333, 19516.257084772002
8325, -386686875.99086684, -379983729.39227653, 1.733481764793396, 19573.690025700002
8350, -386686873.45141602, -379983729.39227653, 1.7334811687469482, 19631.423405309
8375, -386686870.92308146, -379983729.39227653, 1.7334804534912109, 19689.004787540001
8400, -386686868.41038859, -379983729.39227653, 1.7334798574447632, 19746.239359011
8425, -386686865.90710634, -379983729.39227653, 1.7334792613983154, 19803.573129289001
8450, -386686863.41324532, -379983729.39227653, 1.7334785461425781, 19860.884532335
8475, -386686860.92870182, -379983729.39227653, 1.7334779500961304, 19918.581996555
8500, -386686858.45429343, -379983729.39227653, 1.7334773540496826, 19976.122369077999
8525, -386686855.98762065, -379983729.39227653, 1.7334767580032349, 20033.59523137
8550, -386686853.52786815, -379983729.39227653, 1.7334760427474976, 20091.239825322002
8575, -386686851.074705, -379983729.39227653, 1.7334754467010498, 20148.887100021999
8600, -386686848.62699759, -379983729.39227653, 1.7334748506546021, 20207.005051545999
8625, -386686846.18467039, -379983729.39227653, 1.7334742546081543, 20264.446538520999
8650, -386686843.74673009, -379983729.39227653, 1.7334736585617065, 20321.756460018001
8675, -386686841.3125295, -379983729.39227653, 1.7334729433059692, 20379.266722043001
8700, -386686838.88167989, -379983729.39227653, 1.7334723472595215, 20436.884018342
8725, -386686836.45462614, -379983729.39227653, 1.7334717512130737, 20494.662449738
8750, -386686834.03353614, -379983729.39227653, 1.733471155166626, 20552.167407067001
8775, -386686831.61748558, -379983729.39227653, 1.7334705591201782, 20609.630907597999
8800, -386686829.20555305, -379983729.39227653, 1.7334699630737305, 20666.784190800001
8825, -386686826.79728264, -379983729.39227653, 1.7334692478179932, 20724.243180437999
8850, -386686824.54903716, -379983729.39227653, 1.733468770980835, 20781.944281941
8875, -386686822.34933054, -379983729.39227653, 1.7334681749343872, 20839.245807125
8900, -386686820.15342951, -379983729.39227653, 1.7334675788879395, 20896.452447393
8925, -386686817.96210515, -379983729.39227653, 1.7334671020507812, 20953.719959073002
8950, -386686815.77585828, -379983729.39227653, 1.7334665060043335, 21011.462787691999
8975, -386686813.59745336, -379983729.39227653, 1.7334659099578857, 21068.862457637999
9000, -386686811.43024862, -379983729.39227653, 1.7334654331207275, 21126.466045576999
9025, -386686809.27456945, -379983729.39227653, 1.7334648370742798, 21183.953553949999
9050, -386686807.12971354, -379983729.39227653, 1.733464241027832, 21241.575198818999
9075, -386686804.99265593, -379983729.39227653, 1.7334637641906738, 21298.885337357999
9100, -386686802.85934991, -379983729.39227653, 1.7334631681442261, 21356.297352354999
9125, -386686800.72903121, -379983729.39227653, 1.7334626913070679, 21413.919372451001
9150, -386686798.60862952, -379983729.39227653, 1.7334620952606201, 21471.559326981998
9175, -386686796.56637925, -379983729.39227653, 1.7334616184234619, 21528.763430337
9200, -386686794.62406427, -379983729.39227653, 1.7334611415863037, 21585.994136882
9225, -386686792.76019078, -379983729.39227653, 1.7334606647491455, 21643.339961713002
9250, -386686790.95448077, -379983729.39227653, 1.7334601879119873, 21699.678719609001
9275, -386686789.1917755, -379983729.39227653, 1.7334597110748291, 21755.514256923001
9300, -386686787.46162856, -379983729.39227653, 1.7334593534469604, 21813.041868548
9325, -386686785.75436771, -379983729.39227653, 1.7334588766098022, 21870.402828126
9350, -386686784.04691517, -379983729.39227653, 1.733458399772644, 21928.063453653998
9375, -386686782.35499221, -379983729.39227653, 1.7334580421447754, 21985.573234175001
9400, -386686780.67672485, -379983729.39227653, 1.7334575653076172, 22043.248038559999
9425, -386686779.01191962, -379983729.39227653, 1.7334572076797485, 22100.792116346001
9450, -386686777.35663486, -379983729.39227653, 1.7334567308425903, 22158.124918361998
9475, -386686775.7072134, -379983729.39227653, 1.7334562540054321, 22215.839475298999
9500, -386686774.0617274, -379983729.39227653, 1.7334558963775635, 22273.618984714001
9525, -386686772.41885334, -379983729.39227653, 1.7334554195404053, 22331.218198030001
9550, -386686770.77781385, -379983729.39227653, 1.7334550619125366, 22388.857982381
9575, -386686769.1380316, -379983729.39227653, 1.7334545850753784, 22445.877995490999
9600, -386686767.49771529, -379983729.39227653, 1.7334542274475098, 22503.082225765
9625, -386686765.85070825, -379983729.39227653, 1.7334537506103516, 22560.610030381999
9650, -386686764.19794589, -379983729.39227653, 1.7334533929824829, 22617.822035417001
9675, -386686762.54104012, -379983729.39227653, 1.7334529161453247, 22674.979503667
9700, -386686760.8814801, -379983729.39227653, 1.7334525585174561, 22732.867774309001
9725, -386686759.22191101, -379983729.39227653, 1.7334520816802979, 22790.627290822002
9750, -386686757.56340277, -379983729.39227653, 1.7334517240524292, 22848.471636906001
9775, -386686755.90713459, -379983729.39227653, 1.733451247215271, 22906.178431264001
9800, -386686754.25382727, -379983729.39227653, 1.7334508895874023, 22963.666007610998
9825, -386686752.60339999, -379983729.39227653, 1.7334504127502441, 23021.391974283
9850, -386686750.95474207, -379983729.39227653, 1.7334500551223755, 23078.610056771999
9875, -386686749.30881709, -379983729.39227653, 1.7334495782852173, 23136.452359882001
9900, -386686747.66928601, -379983729.39227653, 1.7334492206573486, 23194.198999074
9925, -386686746.03768808, -379983729.39227653, 1.7334487438201904, 23252.438700171999
9950, -386686744.41533566, -379983729.39227653, 1.7334483861923218, 23310.365446364998
9975, -386686742.80333918, -379983729.39227653, 1.7334479093551636, 23368.720843554001
10000, -386686741.20203245, -379983729.39227653, 1.7334475517272949, 23426.185182367


==> figures/logs/ct/gurobi_dual-simplex_log.csv <==
15.0,-450745750.0,0.37541534618101235
20.0,-428286030.0,0.24670668715750824
25.0,-417267670.0,0.18356438884576542
30.0,-413286930.0,0.16075218516196066
35.0,-402995545.0,0.10177592175152612
40.0,-399290920.0,0.08054603482796034
45.0,-396533800.0,0.0647459617207763
50.0,-394857210.0,0.05513802134430604
55.0,-393503486.6666667,0.04738031488482396
60.0,-392458075.0,0.041389432819321996
65.0,-391794008.0,0.037583901268983824
70.0,-391258950.0,0.034517674366787446
75.0,-390784493.3333333,0.031798732130133074
80.0,-390395458.75,0.029569313440381002
85.0,-390117452.5,0.027976158599730582
90.0,-389854322.5,0.02646825425146379
95.0,-389601110.0,0.025017183564786084
100.0,-389383487.7777778,0.02377006808890591
105.0,-389172860.0,0.022563035283916347
110.0,-388990210.0,0.021516333162489947
115.0,-388813190.90909094,0.020501899776300566
120.0,-388658695.45454544,0.019616541331058248
125.0,-388504200.0,0.018731182885816273
130.0,-388372483.3333333,0.017976361564013724
135.0,-388240766.6666667,0.01722154024221152
140.0,-388118553.84615386,0.016521182079078288
145.0,-388002676.9230769,0.015857132688391267
150.0,-387886800.0,0.015193083297704248
155.0,-387783857.14285713,0.014603154433991503
160.0,-387680914.28571427,0.014013225570278759
165.0,-387580535.0,0.013437987621719263
170.0,-387490410.0,0.012921513333772072
175.0,-387400285.0,0.012405039045824878
180.0,-387313600.6666667,0.011908281993569676
185.0,-387232077.3333333,0.011441100794851946
190.0,-387150554.0,0.010973919596134557
195.0,-387071912.0,0.010523250292914108
200.0,-386997592.0,0.010097348832939236
205.0,-386923272.0,0.009671447372964364
210.0,-386853397.3333333,0.00927102053565813
215.0,-386790190.6666667,0.008908805632355367
220.0,-386726984.0,0.00854659072905226
225.0,-386666120.0,0.008197800814360244
230.0,-386608770.0,0.007869148382584694
235.0,-386551420.0,0.0075404959508091444
240.0,-386492820.90909094,0.007204685423745493
245.0,-386433389.09090906,0.006864102833155874
250.0,-386377261.6666667,0.006542456547775659
255.0,-386326090.8333333,0.006249214720208189
260.0,-386274920.0,0.00595597289264106
265.0,-386225710.90909094,0.0056739731124714355
270.0,-386176501.8181818,0.005391973332301471
275.0,-386134576.3636364,0.005151713478950928
280.0,-386094471.8181818,0.004921888607304986
285.0,-386053689.0,0.004688176796143471
290.0,-386012454.0,0.0044518736919714605
295.0,-385976719.09090906,0.0042470896506111395
300.0,-385944650.90909094,0.004063318317792515
305.0,-385912800.0,0.003880792097618179
310.0,-385881275.0,0.0037001335464111307
315.0,-385850120.0,0.0035215953334736022
320.0,-385819520.0,0.003346237627940353
325.0,-385791253.3333333,0.0031842514250075647
330.0,-385764542.2222222,0.0030311795571419777
335.0,-385742568.0,0.0029052531130320334
340.0,-385721778.0,0.0027861130248609143
345.0,-385699148.8888889,0.002656433645687704
350.0,-385676060.0,0.0025241194437638855
355.0,-385659715.0,0.0024304520680468607
360.0,-385643370.0,0.002336784692329836
365.0,-385625063.75,0.002231878091123364
370.0,-385608500.0,0.0021369571370375355
375.0,-385594550.0,0.0020570146536326717
380.0,-385579877.7777778,0.0019729333718038968
385.0,-385564122.2222222,0.001882643892338913
390.0,-385549543.3333333,0.0017990974706140472
395.0,-385535748.8888889,0.0017200464207160404
400.0,-385522123.3333333,0.001641963212910724
405.0,-385508540.0,0.0015641219656289218
410.0,-385496006.6666667,0.001492297894517378
415.0,-385483892.2222222,0.0014228743264914432
420.0,-385473453.3333333,0.0013630527708093111
425.0,-385463052.0,0.001303446432645378
430.0,-385452707.0,0.0012441629207584023
435.0,-385442308.0,0.0011845699540969559
440.0,-385431828.0,0.001124512805273804
445.0,-385422222.2222222,0.001069465512758258
450.0,-385413927.7777778,0.0010219330047044628
455.0,-385405099.0,0.000971338422554908
460.0,-385395914.0,0.0009187024576750749
465.0,-385387413.3333333,0.0008699881634864107
470.0,-385379368.8888889,0.0008238883164255342
475.0,-385372588.0,0.0007850294563917884
480.0,-385366123.0,0.0007479808431149108
485.0,-385358696.6666667,0.0007054231707667103
490.0,-385351030.0,0.0006614882336504229
495.0,-385345191.1111111,0.0006280276402379949
500.0,-385339396.0,0.0005948179216839582
505.0,-385333776.0,0.0005626117025631458
510.0,-385328497.5,0.0005323624983586603
515.0,-385324585.0,0.0005099413538194827
520.0,-385320672.5,0.00048752020928030497
525.0,-385315922.0,0.00046029678509286383
530.0,-385310962.0,0.0004318727909933568
535.0,-385306401.1111111,0.0004057359605767291
540.0,-385301940.0,0.0003801709210809067
545.0,-385297040.0,0.0003520907656197001
550.0,-385292288.0,0.00032485874546630145
555.0,-385287758.0,0.0002988989282746146
560.0,-385283457.7777778,0.00027425588572005063
565.0,-385279502.2222222,0.0002515880051208296
570.0,-385276630.0,0.00023512832215781733
575.0,-385274480.0,0.0002228074376187165
580.0,-385272060.0,0.00020893927920726346
585.0,-385269460.0,0.00019403960488090894
590.0,-385266936.3636364,0.000179577543366999
595.0,-385264431.8181818,0.0001652248850560294
600.0,-385262101.8181818,0.0001518724846020271
605.0,-385259888.1818182,0.00013918692271933634
610.0,-385257777.7777778,0.0001270929485274416
615.0,-385255822.2222222,0.00011588635587157019
620.0,-385254014.0,0.00010552407809441989
625.0,-385252304.0,9.572467690285597e-05
630.0,-385250615.0,8.604561923469722e-05
635.0,-385248940.0,7.644679058214193e-05
640.0,-385247667.0,6.91516808061999e-05
645.0,-385246662.0,6.339238361466672e-05
650.0,-385245720.0,5.7994116993349044e-05
655.0,-385244820.0,5.2836537418841715e-05
660.0,-385244030.7692308,4.8313736868967966e-05
665.0,-385243315.38461536,4.421412233517502e-05
670.0,-385242600.0,4.0114507801723647e-05
675.0,-385241975.0,3.653285531942689e-05
680.0,-385241350.0,3.295120283713014e-05
685.0,-385240711.1111111,2.928995807741106e-05
690.0,-385240086.0,2.5707668856933184e-05
695.0,-385239516.0,2.244120179307854e-05
700.0,-385238983.0,1.938676855617587e-05
705.0,-385238598.0,1.718047062708107e-05
710.0,-385238226.25,1.505010373061096e-05
715.0,-385237907.5,1.3223460964639617e-05
720.0,-385237636.6666667,1.1671411555758213e-05
725.0,-385237397.7777778,1.0302424384709058e-05
730.0,-385237145.0,8.853844936237577e-06
735.0,-385236910.0,7.507143602893997e-06
740.0,-385236760.0,6.647547007142775e-06
745.0,-385236595.0,5.701990751816433e-06
750.0,-385236431.4285714,4.764621130588951e-06
755.0,-385236288.5714286,3.9459577063567556e-06
760.0,-385236162.85714287,3.225533892677187e-06
765.0,-385236043.3333333,2.5405854939953066e-06
770.0,-385235926.6666667,1.8720103641942945e-06
775.0,-385235842.5,1.3896811631311406e-06
780.0,-385235780.0,1.031515914901465e-06
785.0,-385235720.0,6.876772766009768e-07
790.0,-385235670.0,4.011450780172365e-07
795.0,-385235635.0,2.0057253900861824e-07
800.0,-385235608.5714286,4.911980561788677e-08
805.0,-385235601.4285714,8.186634098861297e-09
810.0,-385235600.0,0.0


==> figures/logs/ct/lower_bounds_learned_9282642.csv <==
5.0,-399511131.64694154,0.08180798937499847
10.0,-392759273.423688,0.04311549375030756
15.0,-390614192.8286219,0.030822800569435576
20.0,-389513958.35109526,0.024517748493368612
25.0,-388823145.83467424,0.020558947910582992
30.0,-388348946.9440901,0.017841482896882272
35.0,-388003407.6896282,0.015861320451322925
40.0,-387741455.66426384,0.014360166656300768
45.0,-387532854.59958595,0.013164748222519448
50.0,-387363417.4359956,0.012193764162412607
55.0,-387223656.1860485,0.011392842197929689
60.0,-387106072.3820529,0.010719011280395659
65.0,-387005407.90113765,0.010142138979676916
70.0,-386918382.1687044,0.009643425490727673
75.0,-386842705.5041525,0.009209749469216792
80.0,-386775896.30766153,0.00882688975009353
85.0,-386716290.8988159,0.008485312373212917
90.0,-386662920.8795648,0.008179467794123728
95.0,-386615101.14848715,0.007905429940496362
100.0,-386571849.71550083,0.007657571376787016
105.0,-386532586.16918445,0.007432565971782448
110.0,-386496519.3908388,0.007225880105878249
115.0,-386463244.77168334,0.0070351951102052
120.0,-386432544.0866689,0.006859260414700989
125.0,-386404274.91800004,0.0066972598736844925
130.0,-386377857.44800454,0.006545870758507888
135.0,-386353133.6109901,0.006404187250964435
140.0,-386329997.29464155,0.006271601259154841
145.0,-386308347.68692285,0.006147535065192513
150.0,-386288009.4193634,0.006030983694808534
155.0,-386268779.78654957,0.005920785515446546
160.0,-386250497.11406535,0.005816014028588752
165.0,-386233162.4914496,0.00571667547799452
170.0,-386216731.8678973,0.0056225174241835455
175.0,-386201085.1634954,0.005532851731926502
180.0,-386186245.6678304,0.005447811865551096
185.0,-386172035.8543267,0.005366380483457594
190.0,-386158430.5191569,0.005288413151483868
195.0,-386145402.1653329,0.005213752294181746
200.0,-386132932.2863792,0.005142291857528237
205.0,-386120936.69152886,0.005073549374212361
210.0,-386109464.7556096,0.005007807793793072
215.0,-386098413.8055172,0.004944478733264922
220.0,-386087815.50260663,0.004883743632580501
225.0,-386077559.4070625,0.004824969600477444
230.0,-386067664.97046244,0.004768268107022366
235.0,-386058068.54984176,0.004713274437042812
240.0,-386048809.48175985,0.004660214014355856
245.0,-386039840.73064756,0.0046088172948608045
250.0,-386031166.93702376,0.004559110871718995
255.0,-386022814.46820986,0.004511245846662039
260.0,-386014768.27282786,0.0044651359656012685
265.0,-386006925.4901398,0.00442019177026866
270.0,-385999328.53514904,0.004376656325947865
275.0,-385991926.807584,0.004334239660497231
280.0,-385984719.4326336,0.0042929367606860695
285.0,-385977693.775816,0.00425267522279749
290.0,-385970875.563003,0.004213602472642962
295.0,-385964235.2191674,0.004175549026271677
300.0,-385957756.7381545,0.0041384231581092605
305.0,-385951453.0508293,0.004102298970339898
310.0,-385945323.9631712,0.004067175351100099
315.0,-385939310.33390635,0.004032713382805704
320.0,-385933407.27626216,0.003998885061102587
325.0,-385927693.2519088,0.003966140021887859
330.0,-385922089.82242984,0.003934028762523647
335.0,-385916604.3052768,0.003902593216719147
340.0,-385911246.9539091,0.0038718921433996247
345.0,-385905982.89366686,0.003841725688305924
350.0,-385900834.81359655,0.0038122238742852635
355.0,-385895832.80384874,0.0037835591372777566
360.0,-385890899.61589926,0.003755288793493938
365.0,-385886093.41541785,0.003727746169678458
370.0,-385881380.33752304,0.0037007371982525493
375.0,-385876796.47458297,0.003674468711728036
380.0,-385872303.41002756,0.00364872055841925
385.0,-385867876.7836857,0.0036233531388583018
390.0,-385863532.9938132,0.0035984604256114236
395.0,-385859269.16686684,0.0035740259514248996
400.0,-385855096.52478915,0.0035501140252564606
405.0,-385850992.46126014,0.0035265950983345428
410.0,-385846946.1566574,0.0035034071672552783
415.0,-385842971.5336994,0.00348063001816131
420.0,-385839079.45293933,0.0034583258890163904
425.0,-385835268.61628526,0.0034364873409177235
430.0,-385831537.39807945,0.003415105057799598
435.0,-385827882.8027932,0.003394161873353537
440.0,-385824248.6239208,0.0033733356881063934
445.0,-385820720.48897684,0.0033531172028585217
450.0,-385817241.608197,0.0033331809756892276
455.0,-385813849.3809363,0.0033137413289874374
460.0,-385810524.3754998,0.0032946869066267453
465.0,-385807263.3463991,0.003275999109869612
470.0,-385804058.7182707,0.0032576345270040833
475.0,-385800896.47880167,0.003239512858453772
480.0,-385797811.11177677,0.003221831718512133
485.0,-385794751.97181576,0.0032043008765360943
490.0,-385791724.58500236,0.0031869520005439436
495.0,-385788770.4944629,0.003170023159402232
500.0,-385785845.9271037,0.0031532635050954233
505.0,-385782978.07336223,0.0031368288563402404
510.0,-385780171.0048521,0.003120742546104671
515.0,-385777382.3616568,0.003104761824788195
520.0,-385774667.080086,0.003089201512823135
525.0,-385771980.5917041,0.003073806204372298
530.0,-385769342.50356245,0.0030586882604667753
535.0,-385766760.0559597,0.0030438891726799165
540.0,-385764197.73392195,0.003029205417340758
545.0,-385761702.2776642,0.0030149048459806446
550.0,-385759233.09837323,0.003000754858561976
555.0,-385756821.845272,0.002986936825513232
560.0,-385754412.3155802,0.002973128668710259
565.0,-385752048.09087604,0.0029595801386617577
570.0,-385749716.31161004,0.0029462175418677795
575.0,-385747410.3239129,0.002933002747372497
580.0,-385745137.68195885,0.0029199790454586625
585.0,-385742905.0186875,0.0029071844471418203
590.0,-385740696.4201832,0.0028945277554372757
595.0,-385738494.8251849,0.002881911198332198
600.0,-385736381.6224428,0.0028698011857772572
605.0,-385734249.7916662,0.002857584422588863
610.0,-385732155.3144306,0.0028455817192447742
615.0,-385730100.28179526,0.0028338050588615185
620.0,-385728070.5291157,0.002822173268904256
625.0,-385726089.62482876,0.0028108214116939474
630.0,-385724129.86417305,0.002799590721106428
635.0,-385722196.15251803,0.0027885093080676263
640.0,-385720299.6127311,0.0027776409137705866
645.0,-385718422.99674404,0.0027668866956771787
650.0,-385716562.2891137,0.0027562236427123425
655.0,-385714746.4584942,0.0027458177639190424
660.0,-385712943.29005754,0.00273548444758766
665.0,-385711189.7053125,0.0027254352777396212
670.0,-385709404.28474313,0.0027152036681169127
675.0,-385707688.87626654,0.002705373272871576
680.0,-385706007.4049375,0.002695737359336307
685.0,-385704320.41647726,0.002686069829086332
690.0,-385702664.85576236,0.0026765824000557457
695.0,-385701009.3529376,0.0026670953027728103
700.0,-385699400.3882934,0.002657874899233924
705.0,-385697812.4714928,0.002648775113393282
710.0,-385696261.92836577,0.002639889502769374
715.0,-385694720.42168427,0.002631055676797729
720.0,-385693189.879104,0.0026222846821868455
725.0,-385691701.81798863,0.002613757133726486
730.0,-385690198.244799,0.00260514069109144
735.0,-385688749.91034985,0.0025968408020113232
740.0,-385687294.59672564,0.002588500917763887
745.0,-385685847.4304182,0.0025802077228880916
750.0,-385684450.66842437,0.0025722033771883113
755.0,-385683060.28848726,0.002564235604783361
760.0,-385681694.4357667,0.002556408389124096
765.0,-385680367.6938267,0.0025488053034235436
770.0,-385679020.4975906,0.0025410850014346235
775.0,-385677734.9803523,0.002533718159822367
780.0,-385676465.9003095,0.00252644551392564
785.0,-385675207.03088415,0.0025192313814420956
790.0,-385673973.40885884,0.002512161932819422
795.0,-385672730.7443393,0.0025050406648816576
800.0,-385671517.9266221,0.0024980904383418764
805.0,-385670332.42310697,0.00249129673976953
810.0,-385669172.7413327,0.0024846510164008135
815.0,-385668003.15779024,0.00247794854952381
820.0,-385666863.9679402,0.002471420258077129
825.0,-385665743.8813907,0.0024650014408443654
830.0,-385664617.4159304,0.002458546068344995
835.0,-385663525.8178552,0.0024522905084157945
840.0,-385662445.98814243,0.002446102388781997
845.0,-385661370.77165556,0.0024399407059032627
850.0,-385660310.3123312,0.0024338635910689135
855.0,-385659254.05878675,0.002427810578061852
860.0,-385658213.23966616,0.0024218460142428626
865.0,-385657201.588826,0.0024160486034542415
870.0,-385656189.59772587,0.0024102492427568786
875.0,-385655199.54538655,0.002404575605286938
880.0,-385654208.7915924,0.002398897948029172
885.0,-385653255.5730418,0.002393435391888359
890.0,-385652300.4746459,0.0023879620630236297
895.0,-385651354.0934861,0.0023825386895350745
900.0,-385650424.6220156,0.002377212219455952
905.0,-385649491.9656677,0.002371867497978382
910.0,-385648594.09652716,0.0023667221296006483
915.0,-385647699.80421126,0.002361597258731619
920.0,-385646798.48170966,0.002356432100371291
925.0,-385646774.37695706,0.002356293964616114


==> figures/logs/ct/lower_bounds_learned_9282678.csv <==
5.0,-396796432.93608195,0.06625101757269755
10.0,-392148832.8259915,0.03961727601905264
15.0,-390344215.26171076,0.0292756552531287
20.0,-389347123.7418258,0.023561678745491973
25.0,-388709353.0708644,0.019906842094635804
30.0,-388270500.7939978,0.017391935939754716
35.0,-387945307.033496,0.015528366276508804
40.0,-387695468.7035879,0.014096631757327461
45.0,-387496283.89978,0.012955174562136408
50.0,-387334242.72482854,0.01202657427973787
55.0,-387199303.9524604,0.011253288217321229
60.0,-387085277.7203728,0.010599844477795562
65.0,-386987907.126063,0.010041848268495674
70.0,-386903392.3047638,0.009557523917300267
75.0,-386829559.2904679,0.009134413199015026
80.0,-386764424.7530687,0.008761150354920288
85.0,-386706353.26627904,0.008428363339223022
90.0,-386654234.2116764,0.00812968759315511
95.0,-386607287.722547,0.00786065397823428
100.0,-386564962.60316586,0.007618103788002392
105.0,-386526422.5046173,0.007397244204587155
110.0,-386490984.32343334,0.007194160605218323
115.0,-386458332.95827985,0.007007047256334514
120.0,-386428165.07693756,0.006834165868982109
125.0,-386400124.6428036,0.006673476124149261
130.0,-386373925.6710177,0.006523339144420298
135.0,-386349482.68039006,0.006383265067530272
140.0,-386326676.166687,0.00625256905726298
145.0,-386305290.01552814,0.00613001263904708
150.0,-386285183.16436696,0.00601478743365089
155.0,-386266151.4772112,0.0059057236103808005
160.0,-386248107.0183359,0.005802317240904937
165.0,-386230926.9135014,0.005703864176702386
170.0,-386214652.7745527,0.00561060288044194
175.0,-386199226.31325966,0.005522199323028696
180.0,-386184502.54131204,0.00543782262807674
185.0,-386170411.4721639,0.005357071727608595
190.0,-386156923.87485707,0.005279779109409731
195.0,-386144002.11168414,0.005205729085179402
200.0,-386131599.2515394,0.005134652709459454
205.0,-386119695.77618533,0.005066438130179642
210.0,-386108297.0311021,0.00500111598038387
215.0,-386097321.85650915,0.004938221162264578
220.0,-386086727.6835823,0.004877509729046483
225.0,-386076556.90032053,0.004819224591260176
230.0,-386066730.46131533,0.004762912767812019
235.0,-386057200.45977885,0.004708299721956889
240.0,-386048030.8255664,0.0046557518129349395
245.0,-386039123.3903026,0.004604706472737289
250.0,-386030489.53308475,0.004555228910919525
255.0,-386022197.44859105,0.004507709926903104
260.0,-386014202.8944166,0.004461895983216876
265.0,-386006462.4753293,0.004417538397236057
270.0,-385998871.3920807,0.00437403660177924
275.0,-385991469.630689,0.0043316197424801235
280.0,-385984336.1240019,0.004290740155386765
285.0,-385977382.345822,0.004250890528379507
290.0,-385970557.30407065,0.004211778644010847
295.0,-385963956.3923765,0.0041739511692031
300.0,-385957524.7030094,0.004137093447304095
305.0,-385951202.1744396,0.004100861287069729
310.0,-385945087.8591798,0.004065822323185155
315.0,-385939086.8646505,0.004031432760061729
320.0,-385933232.61854523,0.003997884159909956
325.0,-385927495.1929626,0.003965005016581826
330.0,-385921934.8815455,0.003933140851478771
335.0,-385916468.3343159,0.0039018140155516563
340.0,-385911113.94565576,0.003871129920454462
345.0,-385905869.38977736,0.0038410752379257926
350.0,-385900757.0551014,0.0038117782680337745
355.0,-385895747.1027026,0.003783068014521345
360.0,-385890823.7409601,0.0037548539812313334
365.0,-385886040.3191555,0.003727441893902785
370.0,-385881344.695078,0.003700532944089815
375.0,-385876744.5467772,0.0036741711319608727
380.0,-385872231.6575069,0.00364830937026916
385.0,-385867835.2573844,0.003623115166410293
390.0,-385863487.559466,0.0035982000575434645
395.0,-385859223.649665,0.003573765108546563
400.0,-385855039.29503834,0.003549786061929969
405.0,-385850934.7695188,0.0035262644875047756
410.0,-385846950.07342595,0.003503429612861363
415.0,-385843040.4908077,0.003481025186798401
420.0,-385839189.56696373,0.0034589569132865193
425.0,-385835387.68674904,0.0034371696913531695
430.0,-385831640.1865778,0.003415694102087979
435.0,-385827975.7133359,0.0033946943105947766
440.0,-385824378.47920614,0.003374079842514554
445.0,-385820855.8284271,0.00335389278506317
450.0,-385817412.5996009,0.0033341608665474094
455.0,-385814024.1491861,0.003314742863604308
460.0,-385810728.20317423,0.0032958549704605843
465.0,-385807456.5853415,0.0032771064934498818
470.0,-385804259.62014866,0.0032587858241397965
475.0,-385801116.4330217,0.0032407733377789833
480.0,-385797978.51630354,0.0032227910542542994
485.0,-385794929.0223049,0.003205315489854296
490.0,-385791912.2153409,0.003188027243212456
495.0,-385788953.1037152,0.003171069628012948
500.0,-385786025.6097995,0.0031542932026529585
505.0,-385783140.1635899,0.003137757737726268
510.0,-385780330.7423187,0.0031216579446545424
515.0,-385777558.51112616,0.003105771274682986
520.0,-385774821.7634457,0.0030900879480858182
525.0,-385772147.4410724,0.0030747623586991177
530.0,-385769504.13118094,0.0030596144908043407
535.0,-385766882.53443587,0.0030445910532210215
540.0,-385764294.5568264,0.0030297602749345654
545.0,-385761791.2884183,0.0030154149349220904
550.0,-385759327.7950938,0.0030012975317526788
555.0,-385756889.4615644,0.0029873243104117588
560.0,-385754495.5846548,0.00297360585413075
565.0,-385752128.79950386,0.0029600426510732365
570.0,-385749826.74107754,0.0029468503738299995
575.0,-385747530.39794695,0.0029336908489117955
580.0,-385745286.1590516,0.002920829914815122
585.0,-385743058.1624147,0.002908062059319145
590.0,-385740849.9006358,0.0028954072972677213
595.0,-385738671.46591187,0.0028829234634494385
600.0,-385736521.0940263,0.0028706004477667205
605.0,-385734395.3654778,0.002858418654274689
610.0,-385732314.34514564,0.002846493067653277
615.0,-385730236.4152566,0.002834585191261183
620.0,-385728213.5818255,0.0028229930530534056
625.0,-385726199.5586442,0.0028114514032505653
630.0,-385724247.1172034,0.0028002626564780195
635.0,-385722334.37890995,0.0027893014343071602
640.0,-385720444.03346634,0.0027784685375863744
645.0,-385718583.67481536,0.0027678074844979693
650.0,-385716739.58201045,0.00275723964518231
655.0,-385714900.4407904,0.0027467001816366683
660.0,-385713122.422068,0.0027365109893635357
665.0,-385711344.5434496,0.0027263225999765227
670.0,-385709599.849883,0.0027163243823068914
675.0,-385707883.62004304,0.002706489280120398
680.0,-385706188.9640071,0.002696777809723863
685.0,-385704529.5754076,0.0026872684444497284
690.0,-385702872.5211824,0.0026777724566433114
695.0,-385701248.0930086,0.002668463437121476
700.0,-385699646.4373574,0.0026592849188195023
705.0,-385698086.81686276,0.002650347289033657
710.0,-385696531.1571914,0.002641432357315965
715.0,-385694970.77457917,0.002632490360105692
720.0,-385693459.1147508,0.00262382757582305
725.0,-385691971.9732532,0.0026153052973647323
730.0,-385690495.4700895,0.002606843983410543
735.0,-385689013.31423634,0.002598350275905593
740.0,-385687592.41892815,0.0025902076307732958
745.0,-385686177.1317932,0.002582097124085232
750.0,-385684765.9507174,0.002574010147760192
755.0,-385683408.2620508,0.002566229717387632
760.0,-385682023.8724592,0.0025582962735198837
765.0,-385680695.0123944,0.0025506810496006534
770.0,-385679368.48175365,0.0025430791747808206
775.0,-385678064.48774225,0.0025356064493602787
780.0,-385676815.4613492,0.0025284487237904503
785.0,-385675561.05745524,0.002521260181677554
790.0,-385674298.9552189,0.0025140275231052894
795.0,-385673098.95303595,0.00250715073782951
800.0,-385671879.69795555,0.002500163621053071
805.0,-385670709.9223591,0.002493460053583121
810.0,-385669540.32370305,0.002486757500095501
815.0,-385668371.1174846,0.0024800571955282597
820.0,-385667236.32043743,0.002473554077670661
825.0,-385666100.7238879,0.0024670463781499515
830.0,-385664978.07203454,0.002460612860074075
835.0,-385663886.5390493,0.0024543576731524946
840.0,-385662795.51220804,0.0024481053867615615
845.0,-385661737.89591396,0.0024420445643215127
850.0,-385660699.12830776,0.0024360917570010786
855.0,-385659682.2640156,0.002430264469775288
860.0,-385658626.886627,0.0024242164777054853
865.0,-385657598.334267,0.0024183222103241094
870.0,-385656598.2381934,0.0024125910157886806
875.0,-385655608.7849933,0.0024069208117722626
880.0,-385654624.3257811,0.0024012792265226007
885.0,-385653656.9490099,0.0023957355346603186
890.0,-385652699.05794823,0.0023902462020222747
895.0,-385651752.4904791,0.0023848217608615787
900.0,-385650826.53422654,0.0023795154352447257
905.0,-385649909.4372173,0.002374259878797274
910.0,-385648985.6064334,0.0023689657334846495
915.0,-385648080.02262205,0.002363776155075332
920.0,-385647207.589135,0.002358776549372038
925.0,-385646345.3908619,0.0023538355980361227
930.0,-385645485.28052294,0.0023489066119070376
935.0,-385644643.21371484,0.0023440810268294263
940.0,-385643807.5658266,0.0023392922262962224
945.0,-385642956.15989006,0.0023344131219985463
950.0,-385642140.7010869,0.002329740017923971
955.0,-385641341.6163432,0.0023251607477547524
960.0,-385640566.2327058,0.002320717300187189
965.0,-385639782.54902756,0.002316226288040956
970.0,-385639016.59021884,0.002311836850811213
975.0,-385638241.3145682,0.0023073940220775984
980.0,-385637497.0014504,0.002303128628596027
985.0,-385636730.32402927,0.00229873507325428
990.0,-385635983.9255802,0.002294457729481688
995.0,-385635271.3185931,0.0022903740325467825
1000.0,-385634539.2104922,0.0022861785816717965
1005.0,-385633845.8131053,0.0022822049681165343
1010.0,-385633154.10721195,0.0022782410479087064
1015.0,-385632474.6983217,0.002274347597447508
1020.0,-385631827.3094961,0.0022706376425767802
1025.0,-385631155.65965796,0.0022667886564807123
1030.0,-385630521.4032166,0.0022631539586285667
1035.0,-385629883.6887959,0.0022594994443280686
1040.0,-385629255.969428,0.0022559022081163863
1045.0,-385628630.5022172,0.0022523178782151675
1050.0,-385628018.96104664,0.002248813353492796
1055.0,-385627407.8580704,0.0022453113399058043
1060.0,-385626808.84363014,0.0022418786014149054
1065.0,-385626227.97682166,0.002238549860540578
1070.0,-385625643.6477816,0.0022352012788497376
1075.0,-385625141.13718325,0.0022323215695185345
1080.0,-385624674.1072605,0.002229645187307286
1085.0,-385624099.20978343,0.002226350654545867
1090.0,-385623558.4800582,0.0022232519250056054
1095.0,-385623049.20727056,0.0022203334639752325
1100.0,-385622521.8904383,0.0022173115989493684
1105.0,-385621980.02247375,0.0022142063465647862
1110.0,-385621459.12749356,0.002211221282886672
1115.0,-385620965.32322806,0.002208391466449402
1120.0,-385620474.5597436,0.00220557907564556
1125.0,-385619988.7806239,0.0022027952484618557
1130.0,-385619477.60957265,0.002199865909158436
1135.0,-385619017.8412778,0.002197231140751067
1140.0,-385618557.6695244,0.002194594060266473
1145.0,-385618085.38520205,0.002191887566961845
1150.0,-385617628.1917465,0.0021892675540417543
1155.0,-385617181.94120765,0.0021867102510815745
1160.0,-385616759.907865,0.0021842917282506175
1165.0,-385616320.8333423,0.002181775548484139
1170.0,-385615887.94715214,0.0021792948318479855
1175.0,-385615473.99082893,0.002176922595539866
1180.0,-385615074.8850529,0.0021746354624305026
1185.0,-385614667.11000425,0.0021722986488060246
1190.0,-385614269.96374184,0.002170022744971487
1195.0,-385613895.3760365,0.0021678761161961647
1200.0,-385613491.7117141,0.0021655628596802174
1205.0,-385613134.20174813,0.002163514097348997
1210.0,-385612761.5749855,0.002161378706038055
1215.0,-385612395.2949735,0.0021592796856952762
1220.0,-385612023.73606133,0.002157150413855196
1225.0,-385611673.44140154,0.002155142999874741
1230.0,-385611325.45710474,0.002153148825762054
1235.0,-385610979.8148977,0.0021511680733320012
1240.0,-385610638.3985835,0.0021492115379889458
1245.0,-385610288.42557234,0.00214720596726243
1250.0,-385609969.082319,0.0021453759247729285
1255.0,-385609665.9401205,0.002143638724760517
1260.0,-385609347.2524525,0.0021418124391968997
1265.0,-385609038.4926523,0.0021400430467092123
1270.0,-385608737.3627414,0.002138317378400701
1275.0,-385608456.94093144,0.0021367103808458627
1280.0,-385608157.67263466,0.0021349953807850174
1285.0,-385607872.9434697,0.002133363699312291
1290.0,-385607589.65294665,0.002131740262184129
1295.0,-385607315.0944461,0.002130166865168204
1300.0,-385607055.1231771,0.002128677062382635
1305.0,-385606788.69645435,0.002127150265689929
1310.0,-385606518.1303504,0.0021255997476774726
1315.0,-385606271.0680646,0.0021241839216784926
1320.0,-385606025.55128753,0.002122776952440211
1325.0,-385605767.43144566,0.0021212977595244085
1330.0,-385605523.49082065,0.0021198998226522373
1335.0,-385605298.899015,0.0021186127669751767
1340.0,-385605068.3265395,0.002117291438208459
1345.0,-385604829.02113026,0.002115920064107536
1350.0,-385604627.618094,0.002114765895012049
1355.0,-385604428.3248862,0.002113623816592035
1360.0,-385604215.5436996,0.002112404443367871
1365.0,-385604019.8456936,0.002111282967769324
1370.0,-385603801.7693784,0.002110033250048461
1375.0,-385603615.8431099,0.0021089677727986027
1380.0,-385603426.6174426,0.002107883387869016
1385.0,-385603257.5937383,0.002106914773196954
1390.0,-385603071.3296548,0.0021058473600496785
1395.0,-385602898.06389433,0.0021048544356638784
1400.0,-385602740.6893633,0.0021039525782563327
1405.0,-385602553.78920954,0.002102881520016905
1410.0,-385602401.43649477,0.0021020084408504
1415.0,-385602250.2178608,0.0021011418606973506
1420.0,-385602104.6861491,0.0021003078702710233
1425.0,-385601950.3389528,0.0020994233614407697
1430.0,-385601798.7721799,0.002098554786227469
1435.0,-385601635.12721276,0.00209761699518304
1440.0,-385601503.97335565,0.00209686539912242
1445.0,-385601360.02724266,0.0020960404951977656
1450.0,-385601217.2629266,0.0020952223637304397
1455.0,-385601103.78784174,0.0020945720784195593
1460.0,-385600995.64848346,0.002093952370257919
1465.0,-385600873.9341762,0.0020932548688968183
1470.0,-385600763.72036266,0.002092623272770641
1475.0,-385600646.14115083,0.002091949468169167
1480.0,-385600550.6576566,0.0020914022862586084
1485.0,-385600453.6639389,0.002090846449794808
1490.0,-385600363.53737384,0.0020903299665381786
1495.0,-385600255.9525523,0.002089713436229279
1500.0,-385600170.92972755,0.0020892262006910888
1505.0,-385600083.8610371,0.002088727241024875
1510.0,-385600008.64763755,0.002088296219810272
1515.0,-385599936.2335089,0.002087881240220396
1520.0,-385599875.36982894,0.0020875324521398226
1525.0,-385599795.4088787,0.002087074224402272
1530.0,-385599715.9961692,0.0020866191384374473
1535.0,-385599671.0873906,0.002086361782216043
1540.0,-385599591.60004467,0.0020859062685362425
1545.0,-385599540.90355295,0.0020856157449915917
1550.0,-385599491.4747535,0.002085332486139994
1555.0,-385599429.3647914,0.0020849765560600722
1560.0,-385599383.9808275,0.002084716476721036
1565.0,-385599315.964498,0.0020843266993522567
1570.0,-385599291.4865954,0.0020841864252073333
1575.0,-385599229.3018197,0.00208383006639728
1580.0,-385599182.83993936,0.0020835638099028757
1585.0,-385599156.9448361,0.0020834154142853924
1590.0,-385599122.8852299,0.0020832202308084763
1595.0,-385599098.8288494,0.0020830823722565246
1600.0,-385599075.5206325,0.002082948801164029
1605.0,-385599048.0956223,0.0020827916381946283
1610.0,-385599027.457332,0.002082673367500815
1615.0,-385598999.39242095,0.0020825125374873904
1620.0,-385598989.78545904,0.002082457483409058
1625.0,-385598986.6598996,0.0020824395719406426
1630.0,-385598979.6421193,0.002082399355540249
1635.0,-385598960.4050212,0.0020822891145800024
1640.0,-385598955.3440321,0.0020822601118534296
1645.0,-385598949.6113161,0.002082227259698906
1650.0,-385598949.6113161,0.002082227259698906
1655.0,-385598949.6113161,0.002082227259698906
1660.0,-385598949.6113161,0.002082227259698906
1665.0,-385598949.6113161,0.002082227259698906
1670.0,-385598949.6113161,0.002082227259698906
1675.0,-385598949.6113161,0.002082227259698906
1680.0,-385598949.6113161,0.002082227259698906
1685.0,-385598949.6113161,0.002082227259698906
1690.0,-385598949.6113161,0.002082227259698906
1695.0,-385598949.6113161,0.002082227259698906
1700.0,-385598949.6113161,0.002082227259698906
1705.0,-385598949.6113161,0.002082227259698906
1710.0,-385598949.6113161,0.002082227259698906
1715.0,-385598949.6113161,0.002082227259698906
1720.0,-385598949.6113161,0.002082227259698906
1725.0,-385598949.6113161,0.002082227259698906
1730.0,-385598949.6113161,0.002082227259698906
1735.0,-385598949.6113161,0.002082227259698906
1740.0,-385598949.6113161,0.002082227259698906
1745.0,-385598949.6113161,0.002082227259698906
1750.0,-385598949.6113161,0.002082227259698906
1755.0,-385598949.6113161,0.002082227259698906
1760.0,-385598949.6113161,0.002082227259698906
1765.0,-385598949.6113161,0.002082227259698906
1770.0,-385598949.6113161,0.002082227259698906
1775.0,-385598949.6113161,0.002082227259698906
1780.0,-385598949.6113161,0.002082227259698906
1785.0,-385598949.6113161,0.002082227259698906
1790.0,-385598949.6113161,0.002082227259698906
1795.0,-385598949.6113161,0.002082227259698906
1800.0,-385598949.6113161,0.002082227259698906
1805.0,-385598949.6113161,0.002082227259698906
1810.0,-385598949.6113161,0.002082227259698906
1815.0,-385598949.6113161,0.002082227259698906
1820.0,-385598949.6113161,0.002082227259698906
1825.0,-385598949.6113161,0.002082227259698906
1830.0,-385598949.6113161,0.002082227259698906
1835.0,-385598949.6113161,0.002082227259698906
1840.0,-385598949.6113161,0.002082227259698906
1845.0,-385598949.6113161,0.002082227259698906


==> figures/logs/ct/lower_bounds_learned_9349157.csv <==
5.0,-548636381.1759404,0.9363916715771048
10.0,-537536698.3518807,0.8727833431542089
15.0,-526437015.527821,0.8091750147313133
20.0,-515337332.70376134,0.7455666863084177
25.0,-504237649.87970173,0.6819583578855225
30.0,-493137967.055642,0.6183500294626266
35.0,-482038284.2315824,0.5547417010397313
40.0,-470938601.40752274,0.49113337261683576
45.0,-459838918.5834631,0.4275250441939402
50.0,-448739235.7594034,0.3639167157710446
55.0,-437639552.93534374,0.3003083873481491
60.0,-426539870.1112841,0.2367000589252535
65.0,-415440187.2872244,0.17309173050235793
70.0,-404340504.4631648,0.10948340207946271
75.0,-393942582.31649876,0.04989661412303612
80.0,-390776675.21580803,0.03175392826352619
85.0,-389347285.3260922,0.023562603971598515
90.0,-388511581.40054774,0.018773482462188427
95.0,-387963777.87890404,0.015634215613914038
100.0,-387580134.84678817,0.013435694055164048
105.0,-387293834.9895577,0.011795011556861438
110.0,-387070844.9699814,0.01051713518642204
115.0,-386892482.65484136,0.009495004293176913
120.0,-386746792.75908244,0.008660107397092288
125.0,-386624916.26279545,0.007961676610759317
130.0,-386523235.5306926,0.0073789805549891105
135.0,-386434152.2444771,0.006868475974236339
140.0,-386356944.8443764,0.006426027866472522
145.0,-386288808.13169646,0.006035560637228234
150.0,-386228739.995903,0.005691331547995283
155.0,-386174967.94553757,0.005383183081608122
160.0,-386126897.67656195,0.005107709493322331
165.0,-386083435.4026512,0.004858642683329431
170.0,-386044055.3836771,0.004632969822229957
175.0,-386008135.072921,0.004427123316537302
180.0,-385975321.20800006,0.004239078745372642
185.0,-385945204.47288877,0.004066490464396517
190.0,-385917616.37091535,0.003908392879203767
195.0,-385892145.3767132,0.0037624276845087145
200.0,-385868502.8733338,0.00362694091938811
205.0,-385846442.0777566,0.003500518358258255
210.0,-385826031.46997726,0.003383552435581258
215.0,-385806830.6794312,0.003273519544516512
220.0,-385789049.73883414,0.0031716233077417073
225.0,-385772447.4813491,0.0030764816840206832
230.0,-385756873.61125094,0.0029872333820896717
235.0,-385741972.2083852,0.002901838750326928
240.0,-385728120.3783978,0.0028224588468591257
245.0,-385715186.6436457,0.0027483402201480896
250.0,-385702929.27496696,0.0026780976064737293
255.0,-385691280.0539397,0.0026113400703605015
260.0,-385680590.57960427,0.0025500825006646863
265.0,-385670433.14505744,0.002491873861478327
270.0,-385660903.87762386,0.0024372650242572196
275.0,-385651631.5770305,0.002384128772462633
280.0,-385642918.4541284,0.002334196968830894
285.0,-385634608.5786014,0.002286576032264418
290.0,-385626787.7235194,0.0022417574976728136
295.0,-385618959.2655215,0.0021968953934788753
300.0,-385611799.11916715,0.0021558631452530067
305.0,-385604823.1870121,0.002115886562984018
310.0,-385598298.17223114,0.0020784940275639483
315.0,-385592066.62867224,0.0020427832711793943
320.0,-385586161.4678831,0.0020089428981868497
325.0,-385580244.4564639,0.0019750346134545143
330.0,-385575248.5148928,0.0019464046519258342
335.0,-385569959.74861366,0.0019160966163027256
340.0,-385565023.0214766,0.0018878059916025577
345.0,-385560480.61138314,0.001861775057418415
350.0,-385555793.9332278,0.001834917374361695
355.0,-385551347.05282736,0.0018094338868196835
360.0,-385547172.6719787,0.0017855119971412344
365.0,-385543161.30830395,0.0017625243008176311
370.0,-385539042.1980842,0.0017389191474251643
375.0,-385535390.857895,0.0017179946174528033
380.0,-385531859.4367435,0.0016977573007685403
385.0,-385528369.5057296,0.0016777577492837824
390.0,-385525148.78572154,0.0016593009501770749
395.0,-385521989.7368715,0.0016411975665089403
400.0,-385519131.3154654,0.0016248169716350479
405.0,-385516040.59895754,0.001607105176279294
410.0,-385513270.29811674,0.0015912295689754932
415.0,-385510745.6870898,0.0015767619224771852
420.0,-385508235.9551487,0.0015623795427197082
425.0,-385505716.06784767,0.0015479389662119702
430.0,-385503393.9625901,0.0015346318081429192
435.0,-385501169.118198,0.0015218820174482605
440.0,-385499070.84408647,0.0015098575559459155
445.0,-385496698.06598014,0.0014962600098308988
450.0,-385494876.9366523,0.0014858237663614622
455.0,-385492978.3798091,0.0014749438133819608
460.0,-385491097.17654485,0.0014641633075820652
465.0,-385489334.340334,0.0014540611212013636
470.0,-385487746.8901786,0.0014449640098299155
475.0,-385486167.83019686,0.0014359149795547675
480.0,-385484338.74242055,0.0014254331290520475
485.0,-385482841.3998988,0.001416852392431616
490.0,-385481390.53102547,0.001408537979735511
495.0,-385480093.4380582,0.0014011048019803402
500.0,-385478393.6780916,0.0013913640830868258
505.0,-385477278.31016785,0.0013849723068234882
510.0,-385475860.17994845,0.0013768455076913098
515.0,-385474802.72036064,0.0013707855834735013
520.0,-385473434.08441764,0.0013629424184089343
525.0,-385472321.0375668,0.0013565639433874574
530.0,-385471200.69937027,0.0013501436842612924
535.0,-385469993.11264986,0.0013432234349236916
540.0,-385469066.1928255,0.00133791158759037
545.0,-385468107.9668547,0.0013324203358834135
550.0,-385467052.7874795,0.0013263734787520097
555.0,-385466157.52011126,0.0013212430203696352
560.0,-385465300.4351681,0.0013163313718643607
565.0,-385464469.9166713,0.001311571966199907
570.0,-385463855.88150805,0.0013080531494062523
575.0,-385462997.4483111,0.0013031337745387913
580.0,-385462438.5306289,0.0012999308163955346
585.0,-385461627.93135196,0.0012952855606845818
590.0,-385460901.3920945,0.0012911220230021447
595.0,-385460066.7044281,0.001286338725311795
600.0,-385453323.5137977,0.001247695901815484
605.0,-385450773.78329563,0.0012330843045530893
610.0,-385449550.3662944,0.0012260733375149306
615.0,-385448681.0894622,0.0012210918216367646
620.0,-385447947.74414563,0.0012168892808538995
625.0,-385447293.6440425,0.0012131408661612034
630.0,-385446716.26564693,0.0012098321162454589
635.0,-385446193.81890774,0.001206838160084994
640.0,-385445719.8487508,0.0012041220059496786
645.0,-385445285.36915654,0.0012016321581617081
650.0,-385444849.74028647,0.0011991357242836299
655.0,-385444466.6336383,0.0011969402765503383
660.0,-385444075.13111305,0.001194696715035969
665.0,-385443704.4089177,0.0011925722381902954
670.0,-385443355.68555605,0.0011905738288240546
675.0,-385443038.55561644,0.001188756470105652
680.0,-385442721.7551954,0.0011869409997407184
685.0,-385442403.9478466,0.001185119759031652
690.0,-385442110.63500607,0.0011834388876242193
695.0,-385441817.2085814,0.0011817573653064213
700.0,-385441556.1307338,0.0011802612211609248
705.0,-385441294.9143787,0.0011787642832783679
710.0,-385441033.6774331,0.0011772672273987392
715.0,-385440772.17401946,0.0011757686444859878
720.0,-385440543.1741351,0.0011744563277212199
725.0,-385440305.34622073,0.0011730934206612294
730.0,-385440067.4217048,0.0011717299600121909
735.0,-385439856.3564122,0.0011705204200039968
740.0,-385439627.48499197,0.0011692088394215827
745.0,-385439418.3719521,0.0011680104870787993
750.0,-385439203.6347829,0.001166779904854066
755.0,-385439007.4138955,0.0011656554328445096
760.0,-385438779.0336528,0.0011643466670253808
765.0,-385438596.42235833,0.0011633001867452574
770.0,-385438390.77750224,0.0011621217093281697
775.0,-385438216.9659494,0.001161125657232729
780.0,-385438010.75050026,0.001159943909950072
785.0,-385437836.3280884,0.0011589443572390889
790.0,-385437662.2270221,0.0011579466460450868
795.0,-385437455.3906275,0.0011567613403452234
800.0,-385437280.63246995,0.0011557598635952744
805.0,-385437137.73133576,0.0011549409480983337
810.0,-385436962.93707556,0.0011539392644569434
815.0,-385436788.244032,0.0011529381608522563
820.0,-385436613.60985816,0.0011519373946086199
825.0,-385436470.8239629,0.0011511191395051355
830.0,-385436296.01968384,0.0011501173984490832
835.0,-385436140.65062267,0.0011492270337038525
840.0,-385435978.7059133,0.0011482989862611785
845.0,-385435836.1096117,0.0011474818176511557
850.0,-385435686.9945623,0.0011466272924198521
855.0,-385435519.6713657,0.0011456684227824077
860.0,-385435377.7794086,0.0011448552905198813
865.0,-385435236.18497187,0.001144043863240782
870.0,-385435094.5565839,0.0011432322413989764
875.0,-385434952.8611827,0.001142420235528369
880.0,-385434811.71523404,0.0011416113783745652
885.0,-385434670.2458795,0.0011408006678966269
890.0,-385434544.3105979,0.0011400789776575984
895.0,-385434419.64103615,0.0011393645408080567
900.0,-385434278.3051038,0.0011385545949251965
905.0,-385434156.5805571,0.001137857034907987
910.0,-385434028.2189086,0.0011371214400244115
915.0,-385433887.42576414,0.001136314604665713
920.0,-385433777.22402775,0.001135683077769655
925.0,-385433649.793241,0.0011349528173233052
930.0,-385433530.84305614,0.0011342711561852484
935.0,-385433411.6386925,0.0011335880384392458
940.0,-385433292.3900789,0.0011329046671125313
945.0,-385433173.2078215,0.0011322216760494596
950.0,-385433054.211105,0.0011315397482552772
955.0,-385432934.8804686,0.0011308559068851929
960.0,-385432815.4700931,0.0011301716085584245
965.0,-385432696.34878546,0.0011294889667769594
970.0,-385432577.96306825,0.0011288105404020407
975.0,-385432489.450944,0.0011283033089471122
980.0,-385432369.9676567,0.0011276185927887963
985.0,-385432250.4648998,0.0011269337650573717
990.0,-385432163.1833807,0.0011264335857624024
995.0,-385432043.9251678,0.0011257501594253583
1000.0,-385431945.3733335,0.0011251853939684294
1005.0,-385431837.6820816,0.0011245682537645296
1010.0,-385431750.69109964,0.0011240697394342958
1015.0,-385431631.9451546,0.0011233892487220395
1020.0,-385431544.95586336,0.0011228907440805234
1025.0,-385431426.03786016,0.0011222092673642122
1030.0,-385431339.1974055,0.0011217116156523063
1035.0,-385431252.4761173,0.0011212146468407838
1040.0,-385431133.683657,0.0011205338895659929
1045.0,-385431046.86717653,0.0011200363752415737
1050.0,-385430959.9885267,0.0011195385046466233
1055.0,-385430872.8827817,0.0011190393326500519
1060.0,-385430753.4919497,0.0011183551463202841
1065.0,-385430666.04099125,0.0011178539960286105
1070.0,-385430578.32096374,0.0011173513037979106
1075.0,-385430490.79191774,0.001116849706014199
1080.0,-385430403.282845,0.001116348222690229
1085.0,-385430315.61288685,0.001115845817389036
1090.0,-385430228.0573701,0.001115344067911053
1095.0,-385430140.4908125,0.001114842255161456
1100.0,-385430052.8094495,0.001114339784503346
1105.0,-385429965.2870541,0.0011138382248320068
1110.0,-385429877.6014958,0.0011133357301319406
1115.0,-385429790.0551893,0.0011128340334344985
1120.0,-385429702.55999,0.0011123326296140325
1125.0,-385429615.0233974,0.0011118309885834233
1130.0,-385429559.6391063,0.001111513600939615
1135.0,-385429472.1888684,0.0011110124547772174
1140.0,-385429384.6084147,0.0011105105623943187
1145.0,-385429297.0447289,0.0011100087661020499
1150.0,-385429241.50161064,0.0011096904682765584
1155.0,-385429153.939372,0.0011091886802776815
1160.0,-385429066.46522146,0.0011086873970803002
1165.0,-385428992.0,0.0011082606634215024
1170.0,-385428923.8756776,0.0011078702671964563
1175.0,-385428836.5379309,0.0011073697656810003
1180.0,-385428768.0,0.0011069769992130222
1185.0,-385428693.6242719,0.0011065507784089861
1190.0,-385428606.09944695,0.0011060492048144488
1195.0,-385428550.7024041,0.0011057317440948571
1200.0,-385428463.189842,0.0011052302407745214
1205.0,-385428407.77838063,0.001104912697427741
1210.0,-385428320.26702493,0.0011044112010208426
1215.0,-385428264.6967745,0.0011040927477103026
1220.0,-385428177.08640313,0.0011035906838799665
1225.0,-385428121.4237135,0.0011032717008334445
1230.0,-385428033.7265565,0.0011027691396653244
1235.0,-385427978.1452436,0.0011024506229598628
1240.0,-385427904.0,0.0011020257229803125
1245.0,-385427835.08886254,0.0011016308177985035
1250.0,-385427779.57333195,0.0011013126780680198
1255.0,-385427691.99668896,0.001100810807522907
1260.0,-385427636.64386946,0.0011004936002316854
1265.0,-385427581.21181464,0.0011001759388710964
1270.0,-385427493.85762495,0.0010996753431265834
1275.0,-385427438.41614777,0.001099357627769795
1280.0,-385427383.0346168,0.0010990402559435484
1285.0,-385427296.0,0.0010985414915572946
1290.0,-385427240.1424432,0.0010982213917962998
1295.0,-385427184.6671231,0.0010979034824977847
1300.0,-385427129.21464247,0.0010975857040842316
1305.0,-385427041.84936243,0.0010970850447849408
1310.0,-385426986.2791903,0.0010967665919232278
1315.0,-385426930.8345194,0.0010964488582642755
1320.0,-385426875.4388098,0.00109613140518533
1325.0,-385426816.0,0.0010957907825391226
1330.0,-385426752.0,0.0010954240213366998
1335.0,-385426676.7544985,0.0010949928161708598
1340.0,-385426621.5029092,0.0010946761889938786
1345.0,-385426566.14469105,0.0010943589507650252
1350.0,-385426510.70437443,0.0010940412420590044
1355.0,-385426455.4403415,0.0010937245435718305
1360.0,-385426399.8853594,0.0010934061777589685
1365.0,-385426336.0,0.0010930400735209506
1370.0,-385426272.0,0.0010926733123185278
1375.0,-385426208.0,0.0010923065511161047
1380.0,-385426146.4739937,0.0010919539674904167
1385.0,-385426091.05683017,0.0010916363914663732
1390.0,-385426035.8116821,0.0010913198012018183
1395.0,-385425984.0,0.0010910228869076245
1400.0,-385425925.5283721,0.0010906878068364847
1405.0,-385425870.43307626,0.0010903720753216019
1410.0,-385425815.3401412,0.0010900563573354005
1415.0,-385425760.2134033,0.001089740445637351
1420.0,-385425705.18568665,0.0010894251013948471
1425.0,-385425650.0950757,0.0010891093967276013
1430.0,-385425600.0,0.0010888223196930868
1435.0,-385425540.00259066,0.0010884784959119438
1440.0,-385425484.78404534,0.0010881620580982445
1445.0,-385425440.0,0.0010879054166870296
1450.0,-385425376.0,0.0010875386554846066
1455.0,-385425344.0,0.001087355274883395
1460.0,-385425280.0,0.0010869885136809722
1465.0,-385425240.2859265,0.0010867609264724983
1470.0,-385425184.0,0.0010864383718773379
1475.0,-385425129.7640307,0.0010861275648567615
1480.0,-385425074.47828704,0.0010858107419533347
1485.0,-385425024.0,0.0010855214688712804
1490.0,-385424964.0460853,0.001085177894342436
1495.0,-385424928.0,0.001084971327067646
1500.0,-385424896.0,0.0010847879464664346
1505.0,-385424841.16790193,0.001084473723244273
1510.0,-385424785.96125823,0.0010841573536345015
1515.0,-385424736.0,0.0010838710434603774
1520.0,-385424675.3910024,0.0010835237148848877
1525.0,-385424640.0,0.0010833209016567428
1530.0,-385424596.6819672,0.0010830726614411688
1535.0,-385424541.35746974,0.0010827556164534756
1540.0,-385424485.9197182,0.0010824379224470481
1545.0,-385424448.0,0.001082220618049474
1550.0,-385424407.67468774,0.0010819895280492961
1555.0,-385424352.0,0.0010816704762458397
1560.0,-385424297.4169995,0.0010813576805132098
1565.0,-385424256.0,0.0010811203344422054
1570.0,-385424219.3262267,0.001080910170111131
1575.0,-385424164.1170722,0.001080593786112939
1580.0,-385424108.973964,0.0010802777806022104
1585.0,-385424064.0,0.0010800200508349364
1590.0,-385424030.70139325,0.001079829228381001
1595.0,-385423975.5869281,0.0010795133870138546
1600.0,-385423936.0,0.0010792865284300905
1605.0,-385423897.343264,0.00107906500044598
1610.0,-385423840.0,0.0010787363866264562
1615.0,-385423787.2248566,0.001078433951078864
1620.0,-385423744.0,0.0010781862448228218
1625.0,-385423709.13189757,0.0010779864281482295
1630.0,-385423653.8396811,0.0010776695681513427
1635.0,-385423616.0,0.001077452722417976
1640.0,-385423575.5198912,0.0010772207453339634
1645.0,-385423520.34627867,0.001076904565014036
1650.0,-385423488.0,0.00107671920001313
1655.0,-385423442.08214575,0.0010764560611469234
1660.0,-385423392.0,0.0010761690582094957
1665.0,-385423360.0,0.0010759856776082842
1670.0,-385423308.9210471,0.0010756929623241087
1675.0,-385423264.0,0.0010754355358046498
1680.0,-385423230.73749167,0.0010752449202179042
1685.0,-385423175.9001902,0.0010749306671767622
1690.0,-385423136.0,0.001074702013399804
1695.0,-385423104.0,0.0010745186327985924
1700.0,-385423072.0,0.001074335252197381
1705.0,-385423020.2270625,0.0010740385599348513
1710.0,-385422976.0,0.0010737851103937465
1715.0,-385422942.1119934,0.0010735909102990834
1720.0,-385422887.13965154,0.0010732758833898398
1725.0,-385422848.0,0.0010730515879889006
1730.0,-385422808.89593124,0.0010728274965002035
1735.0,-385422784.0,0.0010726848267864778
1740.0,-385422730.3710945,0.001072377498632467
1745.0,-385422688.0,0.0010721346849828434
1750.0,-385422652.126683,0.0010719291077816088
1755.0,-385422596.9004571,0.001071612625953156
1760.0,-385422573.74210507,0.0010714799136870305
1765.0,-385422528.0,0.001071217781976786
1770.0,-385422495.3885535,0.0010710308973934887
1775.0,-385422440.3095553,0.0010707152592745663
1780.0,-385422417.26806617,0.0010705832167080531
1785.0,-385422368.0,0.0010703008789707286
1790.0,-385422336.0,0.0010701174983695173
1795.0,-385422304.0,0.0010699341177683058
1800.0,-385422260.85160345,0.0010696868496776512
1805.0,-385422208.0,0.0010693839759646714
1810.0,-385422176.0,0.0010692005953634599
1815.0,-385422144.0,0.0010690172147622484
1820.0,-385422105.63106763,0.0010687973360783364
1825.0,-385422080.0,0.0010686504535598255
1830.0,-385422027.5424471,0.0010683498380101165
1835.0,-385421984.0,0.0010681003117561912
1840.0,-385421952.0,0.0010679169311549796
1845.0,-385421920.0,0.0010677335505537681
1850.0,-385421888.0,0.0010675501699525566
1855.0,-385421847.6060829,0.0010673186868025535
1860.0,-385421792.34345037,0.0010670019963406369
1865.0,-385421768.9110898,0.0010668677138289898
1870.0,-385421728.0,0.0010666332669464994
1875.0,-385421696.0,0.0010664498863452879
1880.0,-385421664.0,0.0010662665057440764
1885.0,-385421632.0,0.001066083125142865
1890.0,-385421587.2437081,0.0010658266427765722
1895.0,-385421536.0,0.0010655329833392305
1900.0,-385421509.17882794,0.00106537928075619
1905.0,-385421504.0,0.0010653496027380192


==> figures/logs/ct/lower_bounds_learned_9349918.csv <==
5.0,-395356174.3031162,0.05799740625971173
10.0,-390782230.38230413,0.03178576294389757
15.0,-389166418.4411552,0.02252612028100507
20.0,-388323543.30631244,0.017695903125578175
25.0,-387796638.6083032,0.01467639999113807
30.0,-387435444.9882871,0.01260652801637875
35.0,-387169904.4153403,0.011084809581596897
40.0,-386967668.0285509,0.009925864887963409
45.0,-386807274.66227543,0.009006707639903086
50.0,-386678444.9452427,0.008268430422297919
55.0,-386571519.7735127,0.007655680351157812
60.0,-386481089.64884263,0.007137457518981914
65.0,-386403097.33229274,0.0066905113346445635
70.0,-386335820.0305313,0.006304969083241447
75.0,-386276518.220935,0.005965131536469651
80.0,-386224453.0945358,0.005666764843306248
85.0,-386177706.1102269,0.005398874528075348
90.0,-386135801.15818816,0.005158732174993897
95.0,-386097837.17109853,0.004941174088216351
100.0,-386063315.28814805,0.004743341474140983
105.0,-386031709.2226295,0.0045622183711184145
110.0,-386002568.04726475,0.004395220675543618
115.0,-385975863.8524199,0.004242188447246265
120.0,-385951116.77089506,0.004100371738238266
125.0,-385928138.67037725,0.0039686924292490966
130.0,-385906731.89005935,0.0038460177966022596
135.0,-385886679.1633171,0.0037311027626670628
140.0,-385867867.2235563,0.0036232982369392448
145.0,-385850236.0306558,0.003522260150871583
150.0,-385833566.2001569,0.0034267312902785583
155.0,-385817912.5527423,0.0033370258129646144
160.0,-385803069.70006466,0.003251966711473381
165.0,-385789193.97869384,0.0031724498949976597
170.0,-385776020.5955369,0.0030969579286441763
175.0,-385763611.85646075,0.0030258478651423535
180.0,-385751583.6422486,0.0029569184540882993
185.0,-385740295.8587796,0.0028922321878732038
190.0,-385729430.5601891,0.002829967032002436
195.0,-385719129.9944229,0.0027709381587828477
200.0,-385709267.9438339,0.0027144222598393065
205.0,-385699981.7748626,0.0026612065333109225
210.0,-385691206.62192166,0.0026109192576224812
215.0,-385682808.0386181,0.0025627899683870626
220.0,-385674634.4175941,0.0025159498578414966
225.0,-385667057.2368376,0.0024725277340100684
230.0,-385659531.24505705,0.00242939895596522
235.0,-385652236.599905,0.0023875959430400945
240.0,-385645374.6991395,0.002348272834045162
245.0,-385638799.05532515,0.0023105901616694295
250.0,-385632371.6232798,0.0022737568381469174
255.0,-385626147.14700854,0.0022380865818702822
260.0,-385620167.6574569,0.0022038202572164786
265.0,-385614441.69214857,0.0021710067896929274
270.0,-385608870.6198104,0.002139080958606519
275.0,-385603550.2951047,0.002108592072882296
280.0,-385598481.79318017,0.0020795462938148273
285.0,-385593604.2270217,0.002051594699608903
290.0,-385588868.95117944,0.002024458520519721
295.0,-385584290.31055754,0.0019982199620829904
300.0,-385580035.8741428,0.001973839302472145
305.0,-385575551.11920255,0.0019481387694336115
310.0,-385571404.5193702,0.0019243760828635862
315.0,-385567474.09573597,0.0019018522250804281
320.0,-385563561.85069704,0.0018794325423515238
325.0,-385559895.6571051,0.001858422892818716
330.0,-385556334.76349384,0.0018380166799661687
335.0,-385552666.27618444,0.0018169938859557396
340.0,-385549291.983269,0.0017976570152213247
345.0,-385545943.8421626,0.0017784700111892488
350.0,-385542788.5052915,0.0017603878995503504
355.0,-385539596.3994932,0.0017420950782871126
360.0,-385536427.40478265,0.0017239346984352596
365.0,-385533286.5256565,0.0017059354389826799
370.0,-385530478.31515294,0.001689842584905351
375.0,-385527805.5371883,0.0016745258464658957
380.0,-385525164.5648912,0.0016593913749777716
385.0,-385522386.0788332,0.0016434688611098615
390.0,-385519721.7194868,0.001628200366772509
395.0,-385517317.99219215,0.0016144254618838674
400.0,-385514861.33818334,0.0016003472528493873
405.0,-385512515.4200583,0.0015869036317193404
410.0,-385510093.19804627,0.0015730227401932126
415.0,-385507870.2310804,0.001560283708359726
420.0,-385505582.2428329,0.0015471720627224183
425.0,-385503404.2389301,0.0015346906981869466
430.0,-385501306.84998983,0.0015226713092856385
435.0,-385499312.0360305,0.0015112397410614983
440.0,-385497347.7427976,0.0014999830762490874
445.0,-385495293.4616582,0.001488210722798879
450.0,-385493374.61817825,0.0014772145143307379
455.0,-385491746.4802739,0.0014678842359634207
460.0,-385489761.378755,0.0014565083262757022
465.0,-385488075.1777931,0.0014468453092083787
470.0,-385486357.37213224,0.001437001176869316
475.0,-385484625.42418236,0.001427076000109406
480.0,-385482908.28566605,0.0014172356909380396
485.0,-385481301.5167811,0.0014080278708089378
490.0,-385479768.20321095,0.0013992409969233659
495.0,-385478336.2072661,0.0013910347382577292
500.0,-385476905.79503167,0.0013828375552724418
505.0,-385475440.28470594,0.001374439237628256
510.0,-385474178.3886612,0.0013672077608985944
515.0,-385472648.00763166,0.0013584376923585688
520.0,-385471399.057257,0.0013512804026526637
525.0,-385470163.0563722,0.0013441973218605613
530.0,-385468882.113348,0.0013368566936762254
535.0,-385467631.08524245,0.0013296874972346792
540.0,-385466611.53012437,0.0013238447900308522
545.0,-385465531.81198627,0.0013176573099901187
550.0,-385464491.40111285,0.0013116950858815739
555.0,-385463426.23921114,0.0013055910224464623
560.0,-385462280.6548885,0.0012990260867645068
565.0,-385461334.23495543,0.0012936024912542927
570.0,-385460275.06238437,0.0012875327505396605
575.0,-385459289.61829454,0.001281885521487995
580.0,-385458421.74024487,0.0012769120215340253
585.0,-385457427.55402064,0.0012712146944242123
590.0,-385456616.97721374,0.001266569567481152
595.0,-385455755.8185538,0.0012616345739562352
600.0,-385454863.5285161,0.0012565211775947699
605.0,-385454172.2056044,0.0012525594522452067
610.0,-385453284.2576882,0.0012474709390355794
615.0,-385452527.47668654,0.0012431340966894923
620.0,-385451662.1355434,0.0012381751348432288
625.0,-385451049.4694198,0.0012346641635278253
630.0,-385450285.255178,0.0012302847239304459
635.0,-385449651.13108605,0.0012266507846423345
640.0,-385448893.9131422,0.001222311438336372
645.0,-385448310.82807076,0.0012189699854939055
650.0,-385447625.5535029,0.0012150429210487216
655.0,-385447027.1884246,0.0012116139039297182
660.0,-385446495.50583047,0.0012085670203746091
665.0,-385445903.51539236,0.0012051745340480187
670.0,-385445421.0701232,0.0012024098120632827
675.0,-385444876.6108089,0.0011992897096761242
680.0,-385444375.7532824,0.0011964194736033928
685.0,-385443777.55607045,0.0011929914184666407
690.0,-385443274.46581805,0.0011901083874369957
695.0,-385440356.4950212,0.001173386536217027
700.0,-385439076.9537531,0.0011660539409976225
705.0,-385438383.12901986,0.0011620778786001192
710.0,-385437857.977477,0.0011590684221734452
715.0,-385437437.2682195,0.0011566574872802114
720.0,-385437043.63496536,0.0011544017153178468
725.0,-385436696.0263593,0.0011524096942190348
730.0,-385436348.77611125,0.0011504197267420743
735.0,-385436058.72201705,0.0011487575300490307
740.0,-385435789.42815125,0.0011472143028298761
745.0,-385435525.9529523,0.0011457044203179044
750.0,-385435285.52558744,0.0011443266167328904
755.0,-385435032.7978474,0.001142878324079357
760.0,-385434830.488667,0.0011417189622315918
765.0,-385434598.68747234,0.0011403905921553506
770.0,-385434398.852143,0.0011392454070665945
775.0,-385434209.3071721,0.0011381591923567585
780.0,-385434003.63933724,0.0011369805832564528
785.0,-385433829.8858457,0.00113598486388965
790.0,-385433656.18733275,0.0011349894595853302
795.0,-385433482.2633694,0.0011339927633050961
800.0,-385433308.6217876,0.0011329976852531903
805.0,-385433140.79122156,0.001132035908062451
810.0,-385432993.52403283,0.0011311919722622123
815.0,-385432845.35357046,0.001130342860122488
820.0,-385432678.77932143,0.001129388282437072
825.0,-385432537.41890514,0.0011285781962455926
830.0,-385432395.9856469,0.001127767692622889
835.0,-385432255.0826368,0.0011269602276631975
840.0,-385432113.14299196,0.001126146822119396
845.0,-385431991.7619885,0.0011254512308260718
850.0,-385431844.1814374,0.0011246054992574298
855.0,-385431728.3445036,0.0011239416790523923
860.0,-385431580.40585536,0.0011230938953569638
865.0,-385431464.5345444,0.0011224298781486813
870.0,-385431348.86585325,0.0011217670220822452
875.0,-385431233.2266837,0.001121104335193494
880.0,-385431117.5422759,0.0011204413890607513
885.0,-385431001.9731543,0.0011197791035919905
890.0,-385430886.51462,0.0011191174518596471
895.0,-385430803.070531,0.0011186392635094118
900.0,-385430687.6837704,0.0011179780230866215
905.0,-385430582.0627039,0.001117372746377955
910.0,-385430488.8048699,0.0011168383189507749
915.0,-385430375.02980065,0.00111618631455704
920.0,-385430282.09466153,0.0011156537363793705
925.0,-385430176.742515,0.0011150500007554565
930.0,-385430093.13961846,0.0011145709023355742
935.0,-385429980.7929753,0.0011139270837429206
940.0,-385429893.69421077,0.0011134279517489864
945.0,-385429800.90334177,0.0011128962003319955
950.0,-385429710.9392472,0.0011123806481522648
955.0,-385429621.0701949,0.0011118656406260332
960.0,-385429531.22452354,0.0011113507670876125
965.0,-385429443.1099934,0.0011108458141028106
970.0,-385429359.12341803,0.0011103645169564312
975.0,-385429275.1028368,0.001109883024934465
980.0,-385429191.3740734,0.001109403205216613
985.0,-385429113.81430846,0.0011089587378315768
990.0,-385429023.88675535,0.0011084433950579481
995.0,-385428939.7882775,0.0011079614566383436
1000.0,-385428875.8895439,0.0011075952757574957
1005.0,-385428785.91039395,0.001107079637300869
1010.0,-385428719.88684356,0.0011067012798519672
1015.0,-385428637.9965785,0.0011062319959132864
1020.0,-385428552.0615428,0.0011057395328347608
1025.0,-385428489.9995767,0.0011053838778141462
1030.0,-385428400.052879,0.0011048684253296649
1035.0,-385428342.05491406,0.0011045360596522956
1040.0,-385428252.0843479,0.0011040204703862777
1045.0,-385428194.1850149,0.0011036886699332992
1050.0,-385428136.25331104,0.001103356683974422
1055.0,-385428046.35394204,0.001102841502713922
1060.0,-385427988.34313095,0.0011025090634197176
1065.0,-385427924.7003836,0.0011021443495050167
1070.0,-385427840.44940376,0.0011016615371507712
1075.0,-385427782.92412937,0.0011013318802944093
1080.0,-385427725.0326357,0.0011010001247657932
1085.0,-385427667.0107807,0.0011006676221828964
1090.0,-385427576.96190184,0.0011001515841347193
1095.0,-385427518.9642056,0.001099819219997161
1100.0,-385427460.98553246,0.001099486964873988
1105.0,-385427402.9903348,0.0010991546150548278
1110.0,-385427345.04791707,0.0010988225676985478
1115.0,-385427287.1587012,0.0010984908252231432
1120.0,-385427229.2464825,0.0010981589509268669
1125.0,-385427171.34592295,0.0010978271434449992
1130.0,-385427113.33726466,0.0010974947164877282
1135.0,-385427055.354436,0.0010971624375507695
1140.0,-385426997.4463923,0.001096830587179973
1145.0,-385426939.5410417,0.001096498752242127
1150.0,-385426881.59749013,0.0010961666983884458
1155.0,-385426823.741733,0.00109583514765333
1160.0,-385426765.9155607,0.001095503766458308
1165.0,-385426707.8933905,0.0010951712620688315
1170.0,-385426649.9453802,0.001094839182663783
1175.0,-385426591.96004045,0.001094506889336696
1180.0,-385426534.0305061,0.0010941749158103924
1185.0,-385426496.0,0.001093956976527008
1190.0,-385426450.10878074,0.0010936939902964481
1195.0,-385426392.1334605,0.0010933617543877803
1200.0,-385426334.22198266,0.0010930298843369144
1205.0,-385426276.2678069,0.001092697769599556
1210.0,-385426218.3255499,0.0010923657231644984
1215.0,-385426192.37896895,0.0010922170325515816
1220.0,-385426134.4894236,0.0010918852881879617
1225.0,-385426076.5248801,0.0010915531140370562
1230.0,-385426018.59714013,0.0010912211507938074
1235.0,-385425984.0,0.0010910228869076245
1240.0,-385425934.7191545,0.0010907404759363684
1245.0,-385425876.7542498,0.0010904082997155308
1250.0,-385425824.0,0.001090105983901567
1255.0,-385425792.9156551,0.0010899278505934317
1260.0,-385425734.99673986,0.0010895959379217716
1265.0,-385425677.0816659,0.0010892640472627828
1270.0,-385425651.17834735,0.0010891156045713963
1275.0,-385425593.20995486,0.0010887834083630737
1280.0,-385425536.0,0.001088455558490664
1285.0,-385425509.3793341,0.0010883030049369505
1290.0,-385425451.6262836,0.0010879720427768376
1295.0,-385425425.656514,0.0010878232192780243
1300.0,-385425367.56160116,0.001087490298026726
1305.0,-385425341.4720259,0.0010873407879641586
1310.0,-385425283.4574356,0.0010870083270128606
1315.0,-385425248.0,0.0010868051330797607
1320.0,-385425199.3600124,0.0010865263946370485
1325.0,-385425141.32908934,0.0010861938400882622
1330.0,-385425115.4337727,0.0010860454432527077
1335.0,-385425057.4908906,0.0010857133932355742
1340.0,-385425031.5823336,0.0010855649205243625
1345.0,-385424973.6276829,0.0010852328030653503
1350.0,-385424947.6928453,0.0010850841797491436
1355.0,-385424896.0,0.0010847879464664346
1360.0,-385424863.8729544,0.0010846038378123062
1365.0,-385424805.8657111,0.0010842714189636363
1370.0,-385424779.91814053,0.0010841227226795831
1375.0,-385424736.0,0.0010838710434603774
1380.0,-385424704.0,0.0010836876628591658


==> figures/logs/ct/lower_bounds_learned_9350818.csv <==
5.0,-448480704.4520824,0.3624351649407786
10.0,-398878175.3881317,0.07818073989838605
15.0,-395341603.67709285,0.05791390719220581
20.0,-393318008.20611686,0.04631740237731892
25.0,-392035813.02896166,0.03896959855053256
30.0,-391070613.10200167,0.03343838158505794
35.0,-390332359.82036364,0.029207715002772947
40.0,-389771772.6653226,0.02599518970518383
45.0,-389334668.7134246,0.023490302658591342
50.0,-388964980.1271529,0.02137174905823127
55.0,-388651232.3178754,0.0195737721240408
60.0,-388391451.7183607,0.018085062045225978
65.0,-388171103.52873486,0.016822325061180712
70.0,-387975493.5880092,0.01570135416951773
75.0,-387801549.7646004,0.01470454407846386
80.0,-387650755.7285609,0.013840397172588174
85.0,-387517534.2639818,0.013076952414188533
90.0,-387396096.8971034,0.01238103812207301
95.0,-387285230.8191958,0.011745704121427477
100.0,-387186476.8407784,0.011179780248483526
105.0,-387097032.54996437,0.01066720687897064
110.0,-387014351.0968706,0.01019338892342774
115.0,-386937882.7498908,0.009755176065840171
120.0,-386869024.4099096,0.009360573447584678
125.0,-386804894.27770925,0.008993066503876148
130.0,-386744630.83217657,0.008647718164099358
135.0,-386688129.5356327,0.008323929360054478
140.0,-386636998.1372691,0.008030913529657317
145.0,-386588641.5386943,0.007753799088432923
150.0,-386542849.73206,0.0074913825562092215
155.0,-386499632.8240989,0.007243721851071324
160.0,-386459567.59886557,0.007014122316978874
165.0,-386422313.5803092,0.00680063280696613
170.0,-386386792.8176274,0.0065970759689634425
175.0,-386352348.9455399,0.0063996904073555455
180.0,-386320028.0992693,0.006214471150456488
185.0,-386290036.5092398,0.006042600031366065
190.0,-386261682.1810972,0.005880111476936872
195.0,-386234428.37035245,0.005723929595696932
200.0,-386208271.6499505,0.005574034748414791
205.0,-386183582.8258375,0.005432551891882035
210.0,-386160350.78321725,0.005299417331161087
215.0,-386138623.0894998,0.005174903658134522
220.0,-386117994.58981925,0.005056689074587518
225.0,-386097601.090939,0.004939821196916619
230.0,-386077767.7903545,0.004826163616129355
235.0,-386059116.72134036,0.004719280983346601
240.0,-386042062.91907775,0.004621551717351044
245.0,-386025335.18417335,0.004525691027236154
250.0,-386009052.0683173,0.004432378290508695
255.0,-385993704.5718603,0.004344427255278321
260.0,-385979276.3878316,0.00426174447210426
265.0,-385965115.91932964,0.004180595871250195
270.0,-385951329.61769557,0.004101591487433351
275.0,-385938410.66259027,0.004027557557613516
280.0,-385926003.2787058,0.0039564552602322925
285.0,-385913959.64500946,0.0038874374856072477
290.0,-385902184.8070098,0.0038199600833715617
295.0,-385890476.70970404,0.0037528651482785827
300.0,-385880163.66292316,0.003693764750809816
305.0,-385870060.78396213,0.0036358687502523234
310.0,-385860062.31380886,0.0035785710793803873
315.0,-385850678.25072455,0.003524794356561448
320.0,-385841599.735154,0.0034727686177039225
325.0,-385832709.82500756,0.003421823709348749
330.0,-385824073.23598325,0.0033723304941083282
335.0,-385816105.90795225,0.0033266725752216283
340.0,-385808330.47415316,0.003282114333822981
345.0,-385800544.06532323,0.003237493198432032
350.0,-385792830.36437,0.0031932887259829203
355.0,-385785820.66810775,0.0031531186536429383
360.0,-385778879.21134835,0.0031133396375860344
365.0,-385772113.8466174,0.003074569742217996
370.0,-385765587.6185926,0.003037170254129639
375.0,-385759432.31340504,0.0030018963926940444
380.0,-385753443.0372868,0.002967573984713405
385.0,-385747501.7953145,0.0029335268433125245
390.0,-385741682.6061846,0.0029001791432749532
395.0,-385736378.4201595,0.0028697827425806658
400.0,-385731099.93380314,0.002839533617533195
405.0,-385726193.64511037,0.0028114174247145197
410.0,-385721523.6883093,0.002784655565782976
415.0,-385716234.9549389,0.002754347718748121
420.0,-385711332.1411583,0.0027262514394132656
425.0,-385706766.1053177,0.0027000851144883594
430.0,-385702540.43258893,0.0026758692893156712
435.0,-385698733.1783661,0.0026540512715549263
440.0,-385694469.18347234,0.002629615835705373
445.0,-385690362.4869597,0.0026060818208465957
450.0,-385686623.11754024,0.002584652826712485
455.0,-385683029.2620686,0.002564057721179637
460.0,-385679608.90930414,0.0025444568978575436
465.0,-385676017.8084091,0.002523877577821769
470.0,-385672188.45774525,0.0025019329332284985
475.0,-385668908.4470662,0.002483136360406399
480.0,-385665708.21463937,0.0024647969683299275
485.0,-385662739.05773836,0.002447781787780024
490.0,-385660063.85084003,0.002432451129986864
495.0,-385657223.95282227,0.0024161766860532133
500.0,-385654083.344044,0.0023981789758681085
505.0,-385651176.46745676,0.002381520701611189
510.0,-385648861.2297473,0.0023682528990140415
515.0,-385646244.2185926,0.0023532557402975393
520.0,-385643862.345875,0.0023396060762051886
525.0,-385641642.6411409,0.0023268857390595717
530.0,-385639521.8674697,0.0023147323405955413
535.0,-385637359.6069526,0.002302341195795374
540.0,-385634852.5486591,0.002287974137759807
545.0,-385632402.7126437,0.0022739350002168647
550.0,-385630359.77577174,0.0022622276567226614
555.0,-385628459.1351961,0.0022513357626148763
560.0,-385626490.20029306,0.0022400524980441547
565.0,-385624377.62173146,0.0022279460628337362
570.0,-385622109.9851548,0.002214951045372622
575.0,-385621098.0118672,0.002209151786938659
580.0,-385619713.95661795,0.0022012202593223555
585.0,-385617966.866842,0.002191208310150808
590.0,-385615891.08229524,0.0021793127283331404
595.0,-385614183.5995108,0.0021695277527215566
600.0,-385612940.6098897,0.0021624046219710117
605.0,-385611810.13683,0.0021559262835540213
610.0,-385610537.3100762,0.0021486321668243652
615.0,-385608799.7168451,0.0021386746389688406
620.0,-385607564.2873976,0.0021315948328803473
625.0,-385606313.50110656,0.0021244270221915298
630.0,-385604678.665621,0.002115058362371934
635.0,-385603459.66166365,0.0021080726849164793
640.0,-385602455.20428735,0.00210231649749281
645.0,-385601445.96244854,0.0020965328920187704
650.0,-385600230.9131122,0.00208956987708768
655.0,-385599535.70409817,0.002085585881870005
660.0,-385598456.1284699,0.0020793992185022753
665.0,-385597413.40966725,0.0020734237684734954
670.0,-385596912.6547098,0.0020705541201874165
675.0,-385595693.42997396,0.00206356717752888
680.0,-385594842.61424965,0.002058691455683732
685.0,-385594298.06543136,0.0020555708403810114
690.0,-385593940.3376611,0.0020535208299565753
695.0,-385592763.7312629,0.0020467781178101756
700.0,-385591875.2361278,0.002041686468683509
705.0,-385591249.67260283,0.002038101586955278
710.0,-385590747.7507486,0.0020352252515991862
715.0,-385590223.7447106,0.0020322223596530046
720.0,-385589478.6574318,0.002027952529867091
725.0,-385588759.8387041,0.002023833235790761
730.0,-385588495.0247,0.002022315681063094
735.0,-385588094.07631046,0.0020200179886653816
740.0,-385587832.73712486,0.0020185203468849246
745.0,-385587548.6913403,0.002016892581674323
750.0,-385586970.65984607,0.0020135800890825565
755.0,-385586254.3790736,0.0020094753391235675
760.0,-385585848.1022171,0.002007147111179476
765.0,-385585645.42690444,0.0020059856511581535
770.0,-385585476.4784529,0.0020050174677639877
775.0,-385584884.31340015,0.0020016239807829355
780.0,-385584625.0913069,0.002000138471304723
785.0,-385584576.0,0.0019998571465116564
790.0,-385584576.0,0.0019998571465116564
795.0,-385569833.911405,0.0019153754880848162
800.0,-385560794.1427741,0.0018635717941363472
805.0,-385555452.1429773,0.0018329586961860302
810.0,-385551727.41597337,0.001811613612519479
815.0,-385548924.28048,0.0017955498415180558
820.0,-385546476.68830407,0.001781523562619677
825.0,-385544310.9065562,0.001769112238900345
830.0,-385542367.19883776,0.0017579735423383007
835.0,-385540590.5840143,0.0017477923956368193
840.0,-385538948.6304224,0.0017383829444855422
845.0,-385537421.6213783,0.0017296321995929052
850.0,-385535995.7349932,0.0017214609526380363
855.0,-385534661.0322393,0.0017138122465927535
860.0,-385533398.63717526,0.0017065779101610983
865.0,-385532198.18304276,0.0016996985351440937
870.0,-385531055.6574051,0.0016931511276960182
875.0,-385529935.346731,0.0016867310262911799
880.0,-385528875.94502574,0.0016806599724900563
885.0,-385527858.0993381,0.0016748270614232537
890.0,-385526858.67869717,0.0016690997377357623
895.0,-385525879.5870934,0.001663488912518954
900.0,-385524932.67776537,0.0016580625124605365
905.0,-385524017.48519737,0.0016528178698560095
910.0,-385523135.2804565,0.0016477622687380553
915.0,-385522276.7352108,0.0016428422517591492
920.0,-385521435.5996788,0.0016380220036481645
925.0,-385520612.0524162,0.0016333025476436866
930.0,-385519809.660167,0.0016287043234852305
935.0,-385519040.45453453,0.0016242962800060558
940.0,-385518290.70867026,0.001619999753526492
945.0,-385517553.2314453,0.0016157735342486683
950.0,-385516813.91695637,0.0016115367862653083
955.0,-385516116.9870358,0.0016075429291455118
960.0,-385515426.4348206,0.0016035856203831778
965.0,-385514743.320692,0.0015996709366457775
970.0,-385514103.3651768,0.0015960035795480572
975.0,-385513461.0996379,0.001592322984527569
980.0,-385512815.4534588,0.0015886230162619282
985.0,-385512169.9359565,0.0015849237853973737
990.0,-385511545.3911797,0.0015813447417519807
995.0,-385510940.35575724,0.0015778774992669159
1000.0,-385510352.35584,0.0015745078811941
1005.0,-385509777.630178,0.0015712143331491353
1010.0,-385509199.9718927,0.001567903979285204
1015.0,-385508629.4427857,0.001564634480202186
1020.0,-385508080.6705398,0.0015614896619403622
1025.0,-385507553.1725225,0.0015584667587043508
1030.0,-385507005.3119466,0.0015553271648983745
1035.0,-385506476.1786781,0.001552294890620436
1040.0,-385505962.0725565,0.001549348731568391
1045.0,-385505460.8142655,0.0015464761988569244
1050.0,-385504960.8117841,0.0015436108627429701
1055.0,-385504460.87669206,0.0015407459128134848
1060.0,-385503969.8748495,0.0015379321561546006
1065.0,-385503492.4230134,0.001535196049756
1070.0,-385503016.29142696,0.001532467509238008
1075.0,-385502556.697067,0.0015298337376743155
1080.0,-385502104.2723779,0.00152724105294017
1085.0,-385501652.7268482,0.0015246534063553267
1090.0,-385501199.9968942,0.0015220589722568347
1095.0,-385500747.9754493,0.0015194685983718854
1100.0,-385500302.4441364,0.001516915417121075
1105.0,-385499869.10369635,0.0015144320974203615
1110.0,-385499437.51318884,0.001511958805959616
1115.0,-385499020.5885856,0.0015095695595721463
1120.0,-385498602.7246114,0.0015071749299841492
1125.0,-385498169.91302997,0.0015046946409836982
1130.0,-385497766.52989334,0.0015023829959176422
1135.0,-385497377.41493684,0.0015001531167094233
1140.0,-385496988.0356297,0.001497921722601779
1145.0,-385496583.355479,0.0014956026448101707
1150.0,-385496201.89393765,0.0014934166245978999
1155.0,-385495820.32180405,0.0014912299706208612
1160.0,-385495438.6424724,0.0014890427023299283
1165.0,-385495057.43406713,0.001486858132750467
1170.0,-385494675.81200224,0.0014846711926350042
1175.0,-385494309.14603734,0.0014825699606010225
1180.0,-385493951.79397005,0.0014805221031965188
1185.0,-385493594.0261888,0.001478471863483359
1190.0,-385493235.76524776,0.0014764187976472212
1195.0,-385492878.4715125,0.0014743712745227799
1200.0,-385492527.3484274,0.0014723591131964836
1205.0,-385492193.3885799,0.001470445308270957
1210.0,-385491838.3783708,0.0014684108712216461
1215.0,-385491494.5514481,0.0014664405216028924
1220.0,-385491161.3962417,0.0014645313277890453
1225.0,-385490827.9007868,0.001462620184132101
1230.0,-385490515.29789543,0.001460828768314516
1235.0,-385490192.2805846,0.0014589776711686781
1240.0,-385489857.17487437,0.0014570572997121964
1245.0,-385489523.14890516,0.0014551431158667753
1250.0,-385489209.36687297,0.001453344942813254
1255.0,-385488899.1312425,0.0014515670929248284
1260.0,-385488589.03009945,0.0014497900137357316
1265.0,-385488280.1739338,0.001448020069068722
1270.0,-385487969.74780655,0.0014462411275109794
1275.0,-385487670.71020895,0.0014445274495599762
1280.0,-385487381.32332397,0.0014428690764052357
1285.0,-385487072.68773055,0.0014411003957591239
1290.0,-385486781.7250483,0.0014394329922716056
1295.0,-385486485.0113203,0.0014377326315894092
1300.0,-385486177.89253443,0.0014359726432270966
1305.0,-385485891.2331883,0.0014343299006257743
1310.0,-385485605.30617154,0.0014326913547435406
1315.0,-385485319.32483006,0.001431052497545538
1320.0,-385485032.95015955,0.0014294113863190054
1325.0,-385484746.45376045,0.0014277695775092329
1330.0,-385484460.39763534,0.0014261302917529244
1335.0,-385484174.07505655,0.0014244894790454705
1340.0,-385483888.5856731,0.0014228534410836511
1345.0,-385483626.6493804,0.0014213523774950299
1350.0,-385483364.79337794,0.0014198517740212765
1355.0,-385483093.8317006,0.0014182989891684359
1360.0,-385482808.08976424,0.001416661503915757
1365.0,-385482546.08162516,0.0014151600286012051
1370.0,-385482283.94292283,0.0014136578050751233
1375.0,-385482021.4206671,0.0014121533835412144
1380.0,-385481758.27299803,0.0014106453779861292
1385.0,-385481493.88013774,0.0014091302366837349
1390.0,-385481245.63831294,0.0014077076512125253
1395.0,-385480996.78472996,0.0014062815599731448
1400.0,-385480731.9783968,0.0014047640492048969
1405.0,-385480467.07255584,0.001403245968193185
1410.0,-385480218.5104144,0.0014018215471015684
1415.0,-385479977.31263083,0.001400439328521397
1420.0,-385479735.13553077,0.001399051497827363
1425.0,-385479469.9246914,0.0013975316689781355
1430.0,-385479221.69217694,0.0013961091368613098
1435.0,-385478980.6142493,0.001394727605132838
1440.0,-385478740.9548301,0.0013933542023711184
1445.0,-385478524.8817626,0.0013921159645892047
1450.0,-385478292.9557794,0.0013907868793940493
1455.0,-385478053.7593168,0.0013894161296717357
1460.0,-385477812.8114889,0.0013880353434987222
1465.0,-385477571.9563803,0.0013866550886667422
1470.0,-385477348.1640526,0.0013853726145542263
1475.0,-385477121.61122364,0.0013840743209922815
1480.0,-385476881.9009274,0.0013827006266723992
1485.0,-385476664.87210476,0.0013814569117980339
1490.0,-385476447.64215976,0.0013802120443631599
1495.0,-385476221.37286144,0.0013789153756143878
1500.0,-385475984.15457946,0.0013775559621403677
1505.0,-385475769.72211844,0.0013763271260896894
1510.0,-385475554.9819814,0.0013750965268573537
1515.0,-385475340.38433707,0.0013738667441999903
1520.0,-385475126.16317105,0.0013726391190057405
1525.0,-385474911.4622275,0.0013714087443774553
1530.0,-385474696.6991742,0.0013701780138202116
1535.0,-385474482.1001372,0.0013689482231816538
1540.0,-385474268.28371,0.0013677229174015428
1545.0,-385474077.15434057,0.0013666276230678974
1550.0,-385473869.94171864,0.001365440161343284
1555.0,-385473655.37451684,0.0013642105531412498
1560.0,-385473441.22185814,0.0013629833205380118
1565.0,-385473250.2037402,0.0013618886637469317
1570.0,-385473044.0868385,0.0013607074812046563
1575.0,-385472836.8850692,0.0013595200816726278
1580.0,-385472645.36780244,0.0013584225644376574
1585.0,-385472431.16908216,0.0013571950678719386
1590.0,-385472231.430628,0.0013560504379403924
1595.0,-385472040.5284569,0.0013549564455996308
1600.0,-385471849.6686207,0.0013538626958648407
1605.0,-385471658.26459396,0.0013527658275679934
1610.0,-385471466.21230465,0.0013516652443093316
1615.0,-385471274.08051294,0.0013505642054507138
1620.0,-385471082.74635226,0.001349467737531376
1625.0,-385470891.1090793,0.0013483695325836001
1630.0,-385470699.9028507,0.0013472737977973945
1635.0,-385470509.03958684,0.001346180028420108
1640.0,-385470318.3231825,0.001345087100642456
1645.0,-385470127.24693316,0.0013439921107210478
1650.0,-385469936.4673805,0.0013428988210628693
1655.0,-385469751.5668314,0.001341839221879719
1660.0,-385469584.3734114,0.001340881095946066
1665.0,-385469395.5020765,0.0013397987416039572
1670.0,-385469204.58711183,0.001338704675947628
1675.0,-385469019.1210099,0.0013376418357826617
1680.0,-385468852.0438967,0.0013366843763617448
1685.0,-385468662.72019255,0.0013355994296528153
1690.0,-385468484.5080413,0.0013345781592954517
1695.0,-385468312.8813552,0.0013335946278929438
1700.0,-385468121.7200273,0.0013324991504167435
1705.0,-385467951.0888617,0.0013315213239874473
1710.0,-385467771.61024636,0.0013304927959753752
1715.0,-385467585.8035635,0.0013294280040623595
1720.0,-385467419.9796333,0.001328477726186858
1725.0,-385467253.9348786,0.001327526182844922
1730.0,-385467087.5351102,0.00132657260504577
1735.0,-385466917.5088968,0.0013255982453824746
1740.0,-385466727.1014372,0.0013245070880568606
1745.0,-385466555.44654,0.0013235233949864915
1750.0,-385466388.79610425,0.0013225683807021416
1755.0,-385466222.2688142,0.0013216140721219293
1760.0,-385466055.1606525,0.0013206564347732525
1765.0,-385465888.19735014,0.001319699627561703
1770.0,-385465721.4089985,0.0013187438229304042
1775.0,-385465554.7457148,0.001317788735018972
1780.0,-385465387.4712382,0.0013168301445788471
1785.0,-385465220.66803795,0.0013158742548555688
1790.0,-385465053.10264343,0.0013149139972683983
1795.0,-385464884.1327824,0.0013139456911839481
1800.0,-385464715.310269,0.0013129782294962731
1805.0,-385464546.52600324,0.0013120109869922268
1810.0,-385464387.8179771,0.0013111014878279682
1815.0,-385464241.09790653,0.0013102606873671688
1820.0,-385464072.4366366,0.0013092941497085458
1825.0,-385463921.87483,0.001308431333626755
1830.0,-385463766.5606606,0.0013075412834466771
1835.0,-385463597.6380838,0.0013065732483313946
1840.0,-385463428.63453376,0.0013056047491871593
1845.0,-385463280.9794462,0.0013047585904767149
1850.0,-385463128.53380924,0.0013038849788344668
1855.0,-385462963.87650067,0.001302941386451936
1860.0,-385462821.24379987,0.0013021240092511458
1865.0,-385462660.8220187,0.0013012046891673764
1870.0,-385462503.4660697,0.0013003029382758452
1875.0,-385462359.18050563,0.0012994760891044586
1880.0,-385462192.711365,0.001298522113757729
1885.0,-385462042.72382766,0.0012976625886087047
1890.0,-385461899.7699722,0.0012968433709849916
1895.0,-385461757.17908823,0.001296026233421562
1900.0,-385461614.0618281,0.001295206079383702
1905.0,-385461455.4133692,0.0012942969215782646
1910.0,-385461296.9879315,0.0012933890418279344
1915.0,-385461154.05665046,0.0012925699535702082
1920.0,-385461011.6288769,0.0012917537507345798
1925.0,-385460868.54356766,0.0012909337797958947
1930.0,-385460725.1962789,0.0012901123075462408
1935.0,-385460582.1209886,0.0012892923940225592
1940.0,-385460439.17522675,0.0012884732227803589
1945.0,-385460296.0559779,0.001287653057345916
1950.0,-385460152.9455337,0.0012868329423679518
1955.0,-385460010.1578356,0.0012860146769329093
1960.0,-385459844.5860982,0.0012850658442844834
1965.0,-385459705.63817585,0.0012842695832364385
1970.0,-385459580.57325584,0.0012835528807295146
1975.0,-385459437.8723035,0.0012827351124034025
1980.0,-385459294.83819497,0.0012819154348779629
1985.0,-385459151.9129213,0.0012810963810463533
1990.0,-385459009.03901196,0.0012802776215652656
1995.0,-385458865.94064206,0.001279457575780766
2000.0,-385458722.0156205,0.0012786327927502225
2005.0,-385458578.0076459,0.0012778075343450378
2010.0,-385458439.01155126,0.0012770109972387292
2015.0,-385458318.96638876,0.001276323061173992
2020.0,-385458178.05007404,0.0012755155199704277
2025.0,-385458033.88751227,0.0012746893756813544
2030.0,-385457894.56934434,0.0012738909928877997
2035.0,-385457774.20255065,0.0012732012136692636
2040.0,-385457632.8496438,0.0012723911705118818
2045.0,-385457488.72564656,0.001271565247222239
2050.0,-385457350.020619,0.0012707703781175916
2055.0,-385457230.68212855,0.0012700864917387763
2060.0,-385457090.4404722,0.0012692828167619407
2065.0,-385456960.3309534,0.0012685372054564807
2070.0,-385456836.93026197,0.0012678300400506073
2075.0,-385456693.79177105,0.00126700976434684
2080.0,-385456571.2732096,0.0012663076541135835
2085.0,-385456439.50617504,0.001265552544175706
2090.0,-385456298.95385027,0.001264747088868883
2095.0,-385456177.9169226,0.001264053469351399
2100.0,-385456057.3583395,0.0012633625910558526
2105.0,-385455924.2913105,0.0012626000313127486
2110.0,-385455784.70766497,0.001261800127161648
2115.0,-385455665.4249913,0.0012611165606488568
2120.0,-385455545.72227633,0.0012604305870288688
2125.0,-385455413.2439087,0.0012596714006944034
2130.0,-385455273.58449674,0.0012588710623528
2135.0,-385455154.0189693,0.001258185874905739
2140.0,-385455034.85636026,0.0012575029964404948
2145.0,-385454915.8315223,0.001256820907492177
2150.0,-385454796.79243267,0.0012561387368727331
2155.0,-385454677.3409909,0.0012554542032100326
2160.0,-385454558.24796534,0.0012547717235029006
2165.0,-385454438.9752382,0.0012540882139901015
2170.0,-385454316.16630495,0.0012533844397396327
2175.0,-385454173.1495167,0.0012525648614705213
2180.0,-385454049.32257503,0.0012518552533764766
2185.0,-385453930.55017596,0.001251174611065589
2190.0,-385453811.9121289,0.0012504947386783186
2195.0,-385453692.93130004,0.0012498129019304159
2200.0,-385453573.60250795,0.0012491290711292829
2205.0,-385453454.35363436,0.001248445698312627
2210.0,-385453335.3615768,0.0012477637972171556
2215.0,-385453216.2297799,0.0012470810953253346
2220.0,-385453097.61020625,0.0012464013288024632
2225.0,-385452978.9038682,0.001245721065063749
2230.0,-385452860.55546445,0.0012450428525189856
2235.0,-385452764.1362933,0.0012444903085947786
2240.0,-385452650.8333165,0.0012438410095947077
2245.0,-385452531.04586685,0.0012431545503904622
2250.0,-385452412.0243595,0.0012424724805289013
2255.0,-385452292.6382157,0.001241788321065557
2260.0,-385452173.4296585,0.0012411051792875034
2265.0,-385452054.0425828,0.0012404210144840069
2270.0,-385451934.1966563,0.0012397342201696765
2275.0,-385451815.5574433,0.0012390543411008967
2280.0,-385451712.0329146,0.0012384610789033714
2285.0,-385451608.10855556,0.0012378655254209258
2290.0,-385451488.22096705,0.0012371784923566414
2295.0,-385451369.2413431,0.0012364966625136365
2300.0,-385451265.89369017,0.001235904413928486
2305.0,-385451163.5255056,0.0012353177783275256
2310.0,-385451044.6332803,0.0012346364493350415
2315.0,-385450925.7603185,0.0012339552307351898
2320.0,-385450806.76773036,0.0012332733265990356
2325.0,-385450694.15151185,0.0012326279631660348
2330.0,-385450598.866511,0.0012320819187677764
2335.0,-385450481.64851475,0.0012314101841858003
2340.0,-385450361.69049287,0.0012307227474929146
2345.0,-385450247.22031623,0.0012300667596862737
2350.0,-385450150.7714349,0.0012295140455036448
2355.0,-385450031.84671205,0.00122883253027942
2360.0,-385449925.79808056,0.001228224803348165
2365.0,-385449822.7101714,0.0012276340432619223
2370.0,-385449702.29505503,0.001226943987123334
2375.0,-385449582.9842356,0.0012262602593170453
2380.0,-385449478.13786507,0.0012256594221151556
2385.0,-385449376.26556313,0.0012250756282409104
2390.0,-385449256.7078192,0.0012243904853984995
2395.0,-385449159.8281279,0.0012238353023973658
2400.0,-385449050.7453523,0.0012232101878670524
2405.0,-385448937.3295856,0.0012225602425080763
2410.0,-385448842.2591188,0.001222015427528006
2415.0,-385448725.5193473,0.0012213464334817473
2420.0,-385448619.2373393,0.0012207373691528855
2425.0,-385448518.6223926,0.0012201607807334816
2430.0,-385448399.71109766,0.001219479342459844
2435.0,-385448301.2690123,0.0012189152059347667
2440.0,-385448206.0302925,0.0012183694267570027
2445.0,-385448106.5176609,0.0012177991553129386
2450.0,-385447987.1770992,0.0012171152570644621
2455.0,-385447888.0108612,0.001216546970678645
2460.0,-385447780.8041769,0.001215932607359294
2465.0,-385447665.2072948,0.0012152701628049638
2470.0,-385447569.750853,0.001214723135939639
2475.0,-385447474.20911056,0.0012141756202468208
2480.0,-385447367.4532227,0.0012135638402812042
2485.0,-385447251.46283084,0.001212899140662695
2490.0,-385447156.29362345,0.0012123537598355465
2495.0,-385447043.15515834,0.001211705403593316
2500.0,-385446935.009033,0.0012110856566720895
2505.0,-385446839.8679846,0.0012105404372139258
2510.0,-385446744.5227276,0.0012099940475092873
2515.0,-385446649.46179026,0.001209449287139223
2520.0,-385446554.4364213,0.0012089047305987402
2525.0,-385446458.14304423,0.0012083529075557836
2530.0,-385446339.23408806,0.0012076714826847867
2535.0,-385446237.0522455,0.0012070859149434566
2540.0,-385446141.9529244,0.001206540934609611
2545.0,-385446046.6478459,0.0012059947751538581
2550.0,-385445927.286784,0.0012053107594257929
2555.0,-385445824.0417489,0.0012047190989067018
2560.0,-385445728.8518236,0.0012041735993528816
2565.0,-385445633.96498793,0.0012036298366973606
2570.0,-385445538.7651951,0.0012030842805957908
2575.0,-385445428.37092286,0.0012024516503455456
2580.0,-385445316.1126497,0.0012018083381696864
2585.0,-385445220.5345143,0.0012012606139219662
2590.0,-385445125.2750402,0.001200714715808488
2595.0,-385445029.786414,0.0012001675045060466
2600.0,-385444934.1865093,0.0011996196555059658
2605.0,-385444838.7114894,0.0011990725221760982
2610.0,-385444743.3839403,0.001198526233949037
2615.0,-385444647.923614,0.0011979791848234003
2620.0,-385444552.4494427,0.0011974320563565071
2625.0,-385444457.24150556,0.0011968864535830876
2630.0,-385444361.7677177,0.001196339327313875
2635.0,-385444266.15819263,0.0011957914231828896
2640.0,-385444170.5741229,0.0011952436649274797
2645.0,-385444075.36454797,0.0011946980527683176
2650.0,-385443979.9990237,0.0011941515469189579
2655.0,-385443884.7435943,0.0011936056719842809
2660.0,-385443789.539476,0.0011930600910951012
2665.0,-385443694.0807089,0.0011925130509046725
2670.0,-385443598.4819638,0.0011919652085498943
2675.0,-385443503.03953755,0.0011914182620027247
2680.0,-385443407.72072387,0.001190872023835234
2685.0,-385443312.1722851,0.0011903244697680571
2690.0,-385443216.7329162,0.0011897775407415324
2695.0,-385443121.3230963,0.001189230781049816
2700.0,-385443025.9028898,0.0011886839618362743
2705.0,-385442930.3785105,0.0011881365456453752
2710.0,-385442835.0911013,0.0011875904874458602
2715.0,-385442739.7255324,0.001187043981341004
2720.0,-385442644.2024497,0.001186496572580342
2725.0,-385442548.66729003,0.0011859490946111862
2730.0,-385442453.37818134,0.0011854030266724009
2735.0,-385442358.07345957,0.0011848568692606207
2740.0,-385442262.69111806,0.0011843102670378088
2745.0,-385442167.5755819,0.001183765193781423
2750.0,-385442090.17757136,0.0011833216533530609
2755.0,-385442008.93407506,0.0011828560758156924
2760.0,-385441913.76850957,0.001182310715858995
2765.0,-385441818.3111987,0.0011817636840135359
2770.0,-385441722.6967313,0.0011812157515600013
2775.0,-385441627.1923345,0.0011806684498814463
2780.0,-385441532.9630796,0.001180128455587211
2785.0,-385441461.41665596,0.0011797184485191838
2790.0,-385441373.28838795,0.001179213416807615
2795.0,-385441278.03944486,0.0011786675790435939
2800.0,-385441182.7208792,0.0011781213422973884
2805.0,-385441087.13199896,0.0011775735564746475
2810.0,-385441007.8309855,0.0011771191106144366
2815.0,-385440928.4457552,0.001176664182137554
2820.0,-385440832.9479237,0.001176116918082922
2825.0,-385440737.6638475,0.0011755708789834853
2830.0,-385440642.3515964,0.001175024678423864
2835.0,-385440546.95405275,0.0011744779890828616
2840.0,-385440451.39913464,0.001173930397884993
2845.0,-385440379.17127883,0.0011735164857718334
2850.0,-385440292.82287866,0.001173021653848776
2855.0,-385440204.0094171,0.0011725126955371113
2860.0,-385440132.5590705,0.0011721032390522902
2865.0,-385440038.7562178,0.001171565688316896
2870.0,-385439943.31056285,0.0011710187232674008
2875.0,-385439847.8960993,0.001170471936964758
2880.0,-385439752.81423026,0.0011699270566424582
2885.0,-385439679.09151894,0.0011695045780447813
2890.0,-385439594.2781989,0.0011690185431191625
2895.0,-385439504.3533771,0.0011685032159977741
2900.0,-385439432.66329455,0.0011680923856715575
2905.0,-385439339.2499147,0.0011675570668666288
2910.0,-385439242.99918807,0.0011670054882379312
2915.0,-385439152.1815527,0.0011664850447200424
2920.0,-385439080.2184487,0.0011660726498050947
2925.0,-385438986.7445034,0.001165536983921022
2930.0,-385438903.90687793,0.0011650622709973707
2935.0,-385438826.33294725,0.0011646177224334153
2940.0,-385438729.9726089,0.001164065515659167
2945.0,-385438655.233668,0.0011636372134118183
2950.0,-385438569.2825586,0.0011631446582206222
2955.0,-385438478.83201635,0.0011626263183824475
2960.0,-385438407.2214546,0.0011622159437617333
2965.0,-385438314.4409464,0.0011616842517186668
2970.0,-385438232.38457537,0.0011612140158857513
2975.0,-385438155.8580406,0.0011607754695745177
2980.0,-385438060.6337333,0.0011602297729894435
2985.0,-385437985.76029503,0.001159800699985723
2990.0,-385437900.9914372,0.001159314919857157
2995.0,-385437809.4712852,0.0011587904504667904
3000.0,-385437737.0880582,0.0011583756479763496
3005.0,-385437644.565391,0.001157845433528498
3010.0,-385437561.5540147,0.001157369724900461
3015.0,-385437484.55789685,0.0011569284875761275
3020.0,-385437388.40602964,0.0011563774754756047
3025.0,-385437313.07834136,0.0011559457993267277
3030.0,-385437240.7952295,0.001155531570560721
3035.0,-385437163.33172053,0.0011550876547842931
3040.0,-385437067.03749806,0.0011545358268964653
3045.0,-385436992.53538454,0.0011541088818224335
3050.0,-385436907.88341945,0.0011536237715646079
3055.0,-385436817.3756867,0.0011531051039881768
3060.0,-385436745.9851389,0.0011526959901888463
3065.0,-385436674.38757217,0.0011522856900378746
3070.0,-385436590.3881711,0.0011518043193918198
3075.0,-385436499.1142613,0.0011512812611279312
3080.0,-385436426.9193992,0.0011508675380897662
3085.0,-385436334.15344083,0.0011503359294267154
3090.0,-385436250.2720829,0.0011498552352441013
3095.0,-385436177.9099834,0.0011494405538279631
3100.0,-385436105.54167545,0.0011490258368335824
3105.0,-385436033.5872454,0.0011486134916260436
3110.0,-385435949.1351097,0.0011481295265193257
3115.0,-385435858.27836615,0.0011476088588861773
3120.0,-385435786.81672597,0.0011471993376818146
3125.0,-385435715.21308845,0.0011467890027412925
3130.0,-385435631.62307775,0.0011463099781657325
3135.0,-385435540.3024032,0.001145786651909485
3140.0,-385435468.64190567,0.001145375991124387
3145.0,-385435396.2936906,0.001144961389275285
3150.0,-385435311.79582393,0.0011444771621004497
3155.0,-385435219.45674056,0.0011439479997059387
3160.0,-385435147.1041334,0.001143533372687348
3165.0,-385435074.67413986,0.0011431183021946422
3170.0,-385435002.31062937,0.0011427036126927881
3175.0,-385434929.99822354,0.001142289216053564
3180.0,-385434857.59067404,0.001141874274179825
3185.0,-385434764.2670652,0.001141339469820705
3190.0,-385434681.21554404,0.0011408635311367708
3195.0,-385434609.4550512,0.0011404522973141418
3200.0,-385434537.22992283,0.0011400384008310204
3205.0,-385434465.09365135,0.001139625013555003
3210.0,-385434392.92937195,0.0011392114657755466
3215.0,-385434315.6344241,0.0011387685159627448
3220.0,-385434219.34071285,0.0011382166910045885
3225.0,-385434144.38626236,0.0011377871537485266
3230.0,-385434072.13809174,0.001137373125218412
3235.0,-385433999.7546659,0.0011369583215888252
3240.0,-385433927.3049514,0.0011365431380825977
3245.0,-385433854.9595345,0.0011361285522686396
3250.0,-385433782.5946872,0.0011357138551059867
3255.0,-385433710.22909296,0.001135299153662741
3260.0,-385433637.9326689,0.0011348848486094818
3265.0,-385433565.50021195,0.0011344697639999062
3270.0,-385433479.4426526,0.0011339765987818985
3275.0,-385433390.0610791,0.0011334643848229817
3280.0,-385433318.6466207,0.0011330551340006227
3285.0,-385433247.1270334,0.0011326452807220756
3290.0,-385433175.2772312,0.0011322335350994622
3295.0,-385433103.17770326,0.001131820358387479
3300.0,-385433031.0662205,0.001131407113166885
3305.0,-385432958.7759925,0.001130992843620821
3310.0,-385432886.97103053,0.0011305813549615164
3315.0,-385432815.3734838,0.0011301710549249716
3320.0,-385432743.21971226,0.001129757567362442
3325.0,-385432671.06687856,0.0011293440851742216
3330.0,-385432598.9374583,0.0011289307371599696
3335.0,-385432526.83838725,0.001128517563066485
3340.0,-385432454.7800189,0.0011281046222256787
3345.0,-385432382.5619538,0.001127690766219298
3350.0,-385432310.3019761,0.0011272766700269905
3355.0,-385432238.1923992,0.0011268634357281925
3360.0,-385432166.5932443,0.0011264531264760086
3365.0,-385432094.91922885,0.0011260423882245483
3370.0,-385432023.3988227,0.0011256325302534714
3375.0,-385431951.97542083,0.0011252232281791104
3380.0,-385431880.4645147,0.001124813424648961
3385.0,-385431808.8726625,0.0011244031572459582
3390.0,-385431737.34833413,0.0011239932767980125
3395.0,-385431665.84143436,0.0011235834962270333
3400.0,-385431594.13493615,0.001123172571828542
3405.0,-385431522.74352074,0.001122763453057275
3410.0,-385431451.26786554,0.001122353851537831
3415.0,-385431379.71849954,0.001121943827608053
3420.0,-385431308.4357754,0.0011215353317077668
3425.0,-385431236.96031535,0.0011211257313066326
3430.0,-385431165.60632724,0.0011207168270179252
3435.0,-385431094.3859903,0.0011203086886366195
3440.0,-385431022.9093179,0.0011198990812878909
3445.0,-385430951.5536814,0.001119490167552641
3450.0,-385430880.1863875,0.0011190811870132294
3455.0,-385430808.7599404,0.0011186718674879043
3460.0,-385430737.2898195,0.001118262297683512
3465.0,-385430665.7888628,0.0011178525511704339
3470.0,-385430604.14456874,0.0011174992896794895
3475.0,-385430554.57635796,0.0011172152319203043
3480.0,-385430483.14979386,0.0011168059117244713
3485.0,-385430411.6457177,0.0011163961473344877
3490.0,-385430340.0872487,0.0011159860712386587
3495.0,-385430268.4983212,0.0011155758205959587
3500.0,-385430197.1077759,0.001115166706811316
3505.0,-385430125.53772026,0.0011147565643164308
3510.0,-385430053.9839254,0.0011143465150064138
3515.0,-385429983.05721295,0.0011139400592822997
3520.0,-385429935.322484,0.0011136665085544782
3525.0,-385429871.65693647,0.0011133016639799118
3530.0,-385429800.3620336,0.0011128930982877247
3535.0,-385429728.8682002,0.001112483392595351
3540.0,-385429657.4113456,0.0011120738988155416
3545.0,-385429585.8660122,0.001111663897995226
3550.0,-385429514.26878846,0.0011112535998096655
3555.0,-385429442.6651161,0.0011108432646693232
3560.0,-385429371.32407844,0.0011104344345952036
3565.0,-385429314.5466727,0.0011101090635077155
3570.0,-385429260.28280956,0.001109798096637471
3575.0,-385429188.9404141,0.001109389258781977
3580.0,-385429117.39612365,0.0011089792639385056
3585.0,-385429045.51923096,0.0011085673630699445
3590.0,-385428973.49429876,0.0011081546138396292
3595.0,-385428901.6807394,0.001107743075911837
3600.0,-385428852.18798614,0.0011074594505727819
3605.0,-385428790.3952132,0.0011071053382023484
3610.0,-385428718.0838909,0.0011066909477725796
3615.0,-385428645.65521294,0.001106275884819073
3620.0,-385428574.0651343,0.0011058656275795742
3625.0,-385428516.33808273,0.0011055348144101828
3630.0,-385428462.90593046,0.0011052286137786976
3635.0,-385428391.25708514,0.001104818019768386
3640.0,-385428319.73533714,0.0011044081541074766
3645.0,-385428248.3051623,0.0011039988132198354
3650.0,-385428181.9287751,0.0011036184337886465
3655.0,-385428134.21246576,0.0011033449886171253
3660.0,-385428065.88556963,0.0011029534315142684
3665.0,-385427994.38316303,0.0011025436766920855
3670.0,-385427922.8242287,0.0011021335979295962
3675.0,-385427851.3764431,0.0011017241561208
3680.0,-385427799.9255306,0.0011014293092688422
3685.0,-385427740.3369712,0.0011010878284611516
3690.0,-385427668.7702253,0.0011006777049331312
3695.0,-385427597.4205709,0.0011002688254795126
3700.0,-385427545.1027324,0.0010999690105833757
3705.0,-385427485.6749933,0.0010996284513792272
3710.0,-385427413.58334535,0.001099215319824901
3715.0,-385427341.5816467,0.0010988027037376865
3720.0,-385427269.39425284,0.001098389023497592
3725.0,-385427208.77248114,0.001098041621718229
3730.0,-385427157.0216694,0.001097745056250325
3735.0,-385427085.45750946,0.0010973349475417902
3740.0,-385427013.8481196,0.0010969245796367425
3745.0,-385426953.5802515,0.0010965792059527985
3750.0,-385426903.0151035,0.0010962894351015534
3755.0,-385426831.4032631,0.0010958790531530739
3760.0,-385426778.644039,0.0010955767088331365
3765.0,-385426720.1670299,0.001095241597924446
3770.0,-385426647.8559097,0.0010948272086526093
3775.0,-385426575.61534834,0.0010944132237283855
3780.0,-385426522.24010396,0.0010941073492157594
3785.0,-385426463.41399026,0.0010937702377127156
3790.0,-385426391.8001489,0.0010933598442976309
3795.0,-385426319.8581109,0.0010929475701044822
3800.0,-385426266.911828,0.0010926441538171583
3805.0,-385426208.94262356,0.0010923119529559283
3810.0,-385426139.6286733,0.0010919147393975701
3815.0,-385426092.0074819,0.0010916418393126625
3820.0,-385426026.45686245,0.0010912661920626735
3825.0,-385425954.9134662,0.00109085620234348
3830.0,-385425884.96342105,0.0010904553435516751
3835.0,-385425837.30680555,0.0010901822404641346
3840.0,-385425772.32086897,0.0010898098292103622
3845.0,-385425700.7505656,0.0010893996852958997
3850.0,-385425630.25141424,0.0010889956797721719
3855.0,-385425582.46310717,0.0010887218220071247
3860.0,-385425518.1139371,0.0010883530598353017
3865.0,-385425455.0401269,0.0010879916062969308
3870.0,-385425406.97376907,0.001087716155121907
3875.0,-385425335.2828211,0.0010873053198363922
3880.0,-385425263.7804771,0.001086895565372861
3885.0,-385425200.20787656,0.0010865312534444785
3890.0,-385425152.48522705,0.001086257771939497
3895.0,-385425081.02165776,0.0010858482396801244
3900.0,-385425025.0162943,0.0010855272928919006
3905.0,-385424970.09093165,0.001085212535203654
3910.0,-385424898.54649377,0.001084802539515131
3915.0,-385424850.1926329,0.0010845254407628028
3920.0,-385424787.84351736,0.0010841681401910948
3925.0,-385424722.897491,0.0010837959576484465
3930.0,-385424675.35768133,0.0010835235239336327
3935.0,-385424605.31011945,0.001083122106308268
3940.0,-385424547.7604029,0.0010827923093827295
3945.0,-385424494.0849519,0.0010824847144926652
3950.0,-385424422.68667704,0.0010820755564124958
3955.0,-385424372.7600252,0.0010817894445553063
3960.0,-385424311.7328878,0.0010814397197694817
3965.0,-385424240.3842312,0.0010810308460337949
3970.0,-385424168.8178174,0.0010806207244090191
3975.0,-385424118.2321158,0.0010803308357724777
3980.0,-385424070.56620604,0.001080057679422778
3985.0,-385424018.1952227,0.0010797575599723094
3990.0,-385423946.04345524,0.0010793440838944882
3995.0,-385423894.54471195,0.0010790489629411383
4000.0,-385423833.61955065,0.0010786998225439982
4005.0,-385423766.30665874,0.0010783140763381857
4010.0,-385423718.2053649,0.0010780384249573281
4015.0,-385423649.1686737,0.0010776428002718327
4020.0,-385423590.2854983,0.0010773053617686716
4025.0,-385423537.9724797,0.0010770055744934927
4030.0,-385423466.2975678,0.0010765948311047746
4035.0,-385423415.279614,0.0010763024653846864
4040.0,-385423355.4164355,0.001075959410832742
4045.0,-385423287.84776556,0.0010755721988542387
4050.0,-385423240.16759235,0.0010752989607657815
4055.0,-385423172.72774076,0.0010749124869992588
4060.0,-385423112.80540377,0.001074569093431001
4065.0,-385423065.1389796,0.0010742959341335262
4070.0,-385423017.5320393,0.0010740231157166705
4075.0,-385422950.5656313,0.0010736393550865883
4080.0,-385422889.7009813,0.0010732905614584437
4085.0,-385422838.50592273,0.001072997180813999
4090.0,-385422767.7628553,0.0010725917774940207
4095.0,-385422714.79042876,0.0010722882113869776
4100.0,-385422656.63037175,0.0010719549168175817
4105.0,-385422587.5884829,0.0010715592623462386
4110.0,-385422539.93267626,0.0010712861638938432
4115.0,-385422474.7562169,0.0010709126608218283
4120.0,-385422413.02443594,0.0010705588979748352
4125.0,-385422365.35859543,0.0010702857420220432
4130.0,-385422317.79598546,0.001070013177646681
4135.0,-385422253.2586291,0.0010696433370462764
4140.0,-385422190.5675508,0.0010692840768078324
4145.0,-385422143.03394926,0.0010690116786695532
4150.0,-385422095.3061306,0.001068738167541996
4155.0,-385422031.3675941,0.0010683717585651972
4160.0,-385421967.8639044,0.0010680078415402756
4165.0,-385421920.1752301,0.0010677345547349712
4170.0,-385421848.70638204,0.0010673249922248701
4175.0,-385421792.83662224,0.0010670048225329542
4180.0,-385421737.77580094,0.0010666892885794468
4185.0,-385421666.11178577,0.0010662786076360775
4190.0,-385421617.5773739,0.0010660004742103256
4195.0,-385421569.90996534,0.0010657273092714316
4200.0,-385421515.4250217,0.0010654150754676962
4205.0,-385421443.780646,0.0010650045070712598
4210.0,-385421394.773196,0.0010647236628321057
4215.0,-385421347.0636784,0.00106445025658146
4220.0,-385421293.04333556,0.0010641406852394213
4225.0,-385421221.42527425,0.0010637302676413107
4230.0,-385421171.9682613,0.0010634468471172748
4235.0,-385421124.238023,0.0010631733221235621
4240.0,-385421070.6491175,0.0010628662231954259
4245.0,-385420998.8922989,0.0010624550104283805
4250.0,-385420948.9577759,0.0010621688534644287
4255.0,-385420901.25833803,0.0010618955049771911
4260.0,-385420848.22244376,0.001061591575159132
4265.0,-385420776.4963078,0.0010611805382236134
4270.0,-385420725.96140313,0.0010608909406861606
4275.0,-385420678.2130064,0.0010606173116329205
4280.0,-385420625.6459856,0.0010603160687618764
4285.0,-385420554.08078265,0.0010599059540761558
4290.0,-385420502.98036385,0.001059613115778568
4295.0,-385420455.20956385,0.0010593393583403386
4300.0,-385420403.1706443,0.001059041141829189
4305.0,-385420331.7475289,0.0010586318413967693
4310.0,-385420280.0863945,0.0010583357898377211
4315.0,-385420232.27560925,0.0010580618032583274
4320.0,-385420184.4551331,0.0010577877611436064
4325.0,-385420136.7989982,0.0010575146608101686
4330.0,-385420069.56530863,0.0010571293684848338
4335.0,-385420009.2376306,0.0010567836520515251
4340.0,-385419961.4261938,0.0010565096617380556
4345.0,-385419913.7726646,0.001056236576337164
4350.0,-385419865.8750288,0.0010559620920480134
4355.0,-385419806.7364059,0.0010556231896661837
4360.0,-385419737.6576655,0.0010552273240115346
4365.0,-385419689.42347115,0.001054950911025387
4370.0,-385419641.5234127,0.0010546764128530023
4375.0,-385419582.7278238,0.0010543394762766584
4380.0,-385419514.22233015,0.001053946895695091
4385.0,-385419466.4667461,0.0010536732254539554
4390.0,-385419418.70807576,0.0010533995375265122
4395.0,-385419370.97726554,0.001053126009255407
4400.0,-385419320.9130088,0.0010528391088335965
4405.0,-385419249.2567809,0.0010524284725163965
4410.0,-385419196.1589445,0.0010521241877298824
4415.0,-385419148.71127456,0.001051852282034988
4420.0,-385419100.9275448,0.0010515784505006967
4425.0,-385419053.3497709,0.0010513057992264342
4430.0,-385419005.65617955,0.0010510324842434077
4435.0,-385418948.9172887,0.0010507073338711615
4440.0,-385418878.2762478,0.0010503025152288385
4445.0,-385418830.54630584,0.0010500289919334268
4450.0,-385418782.79844207,0.0010497553659345325
4455.0,-385418735.0796427,0.001049481906493458
4460.0,-385418687.1390345,0.0010492071759448712
4465.0,-385418615.42689157,0.0010487962191983932
4470.0,-385418559.7747298,0.0010484772964832248
4475.0,-385418511.9635246,0.0010482033074971078
4480.0,-385418464.2491592,0.001047929873465648
4485.0,-385418416.45133096,0.0010476559611380734
4490.0,-385418368.6179431,0.0010473818450311288
4495.0,-385418320.810154,0.0010471078756215846
4500.0,-385418273.09664184,0.0010468344464794005
4505.0,-385418202.0978098,0.0010464275774635851
4510.0,-385418145.7410296,0.0010461046168313923
4515.0,-385418098.0839115,0.0010458315108633667
4520.0,-385418050.37164426,0.0010455580888556176
4525.0,-385418002.5295606,0.0010452839229162483
4530.0,-385417954.79912204,0.0010450103967748505
4535.0,-385417900.7597918,0.0010447007166226872
4540.0,-385417829.4413269,0.0010442920159049905
4545.0,-385417779.9354671,0.0010440083154571096
4550.0,-385417732.22516173,0.0010437349046918938
4555.0,-385417684.4944799,0.0010434613771565366
4560.0,-385417636.7134184,0.0010431875609134434
4565.0,-385417589.0440708,0.001042914384862497
4570.0,-385417541.3438008,0.0010426410316065587
4575.0,-385417493.59278244,0.001042367387529914
4580.0,-385417445.7819998,0.0010420934009655494
4585.0,-385417377.1413219,0.0010417000456909816
4590.0,-385417318.35124356,0.0010413631406937436
4595.0,-385417270.54744023,0.001041089194125185
4600.0,-385417222.74954665,0.0010408152814232463
4605.0,-385417175.02629656,0.0010405417964765755
4610.0,-385417127.36958915,0.0010402686928623294
4615.0,-385417079.7503785,0.0010399958041285753
4620.0,-385417032.068425,0.001039722555838016
4625.0,-385416984.2934009,0.0010394487741928508
4630.0,-385416936.4628186,0.0010391746741637467
4635.0,-385416888.61715937,0.0010389004877337552
4640.0,-385416840.89585364,0.0010386270139295369
4645.0,-385416773.60725784,0.0010382414069560468
4650.0,-385416713.2736231,0.0010378956563869587
4655.0,-385416665.54820037,0.001037622158989611
4660.0,-385416617.9333931,0.0010373492954902444
4665.0,-385416570.2057794,0.0010370757855370151
4670.0,-385416522.5044057,0.0010368024259561702
4675.0,-385416474.8588524,0.0010365293862621848
4680.0,-385416427.1118154,0.0010362557650012494
4685.0,-385416379.2679139,0.0010359815886442454
4690.0,-385416331.4604898,0.001035707621326494
4695.0,-385416283.7456386,0.001035434184510873
4700.0,-385416236.0860973,0.001035161064656539
4705.0,-385416188.24285376,0.0010348868920701593
4710.0,-385416140.40560436,0.001034612753834067
4715.0,-385416092.65686685,0.0010343391228280544
4720.0,-385416044.7783085,0.0010340647478651447
4725.0,-385415979.31525123,0.0010336896024026113
4730.0,-385415917.1239294,0.0010333332060903939
4735.0,-385415869.6003573,0.001033060865427235
4740.0,-385415821.9119405,0.0010327875800978674
4745.0,-385415774.1698204,0.0010325139870139709
4750.0,-385415726.4741909,0.001032240660350856
4755.0,-385415678.8929589,0.0010319679892592118
4760.0,-385415631.1748581,0.0010316945338213728
4765.0,-385415583.55073565,0.0010314216169399553
4770.0,-385415535.9189455,0.0010311486561175637
4775.0,-385415488.1858089,0.0010308751145148647
4780.0,-385415440.7234824,0.0010306031248281974
4785.0,-385415393.2077179,0.0010303308289076841
4790.0,-385415345.6628928,0.0010300583664512115
4795.0,-385415298.1194323,0.0010297859118143693
4800.0,-385415250.3899888,0.0010295123913755325
4805.0,-385415202.6322333,0.001029238708690893
4810.0,-385415154.9246192,0.0010289653133483808
4815.0,-385415107.3816134,0.0010286928613173988
4820.0,-385415059.5551018,0.001028418784616022
4825.0,-385415011.82119876,0.0010281452386210357
4830.0,-385414964.1273833,0.0010278719223536948
4835.0,-385414916.31574225,0.0010275979308699962
4840.0,-385414868.5806507,0.0010273243780640447
4845.0,-385414820.91038704,0.0010270511967638044
4850.0,-385414773.347166,0.001026778628886636
4855.0,-385414726.00318366,0.001026507317388353
4860.0,-385414678.38118845,0.0010262344126973338
4865.0,-385414630.7852884,0.0010259616575483347
4870.0,-385414583.2474531,0.0010256892351477847
4875.0,-385414535.706175,0.0010254167930179789
4880.0,-385414488.0324904,0.0010251435921131572
4885.0,-385414440.3962886,0.001024870606009241
4890.0,-385414392.82908565,0.001024598015313289
4895.0,-385414345.2896178,0.001024325583557055
4900.0,-385414297.77134615,0.0010240532732689572
4905.0,-385414250.2087402,0.0010237807089164804
4910.0,-385414202.59123427,0.0010235078299520553
4915.0,-385414155.00299644,0.0010232351187126052
4920.0,-385414107.37459576,0.0010229621773141034
4925.0,-385414059.65594774,0.001022688718740283
4930.0,-385414011.84085846,0.0010224147074959038
4935.0,-385413964.12156504,0.001022141245223531
4940.0,-385413916.3379235,0.0010218674141951093
4945.0,-385413868.52427036,0.0010215934111805897
4950.0,-385413820.70490843,0.0010213193754512343
4955.0,-385413772.9675784,0.0010210458098175092
4960.0,-385413725.16569895,0.0010207718742739017
4965.0,-385413686.74451566,0.0010205516961585698
4970.0,-385413662.05516326,0.0010204102102746517
4975.0,-385413614.8416658,0.00102013964653873
4980.0,-385413567.27344316,0.0010198670499991474
4985.0,-385413519.5155707,0.0010195933666440002
4990.0,-385413471.70597386,0.0010193193868748888
4995.0,-385413423.83417803,0.001019045050665484
5000.0,-385413376.0810996,0.0010187713947833938
5005.0,-385413328.345904,0.001018497841381056
5010.0,-385413280.5268922,0.0010182238076581
5015.0,-385413232.81365687,0.0010179503801025225
5020.0,-385413185.1657691,0.0010176773270304897
5025.0,-385413137.49479544,0.0010174041416614321
5030.0,-385413089.69066423,0.0010171301932138804
5035.0,-385413042.131089,0.0010168576462293653
5040.0,-385412994.5214849,0.0010165848125476128
5045.0,-385412946.87736535,0.001016311781069824
5050.0,-385412899.2380931,0.0010160387773701172
5055.0,-385412851.6276488,0.0010157659388732102
5060.0,-385412803.9606742,0.0010154927764216505
5065.0,-385412762.14666235,0.001015253155214272
5070.0,-385412738.3753649,0.0010151169303761831
5075.0,-385412693.05802757,0.0010148572328585069
5080.0,-385412645.4518094,0.0010145844185801493
5085.0,-385412597.8906745,0.001014311862657694
5090.0,-385412550.19413507,0.0010140385307804674
5095.0,-385412502.5657209,0.00101376558930477
5100.0,-385412454.9308619,0.00101349261089581
5105.0,-385412407.264464,0.001013219451748969
5110.0,-385412359.52405554,0.0010129458684736824
5115.0,-385412311.9073559,0.0010126729941297152
5120.0,-385412264.25074077,0.001012399891044224
5125.0,-385412216.5653352,0.0010121266229711236
5130.0,-385412169.0677696,0.0010118544313417242
5135.0,-385412140.7138551,0.0010116919451577376
5140.0,-385412105.84559417,0.0010114921275749026
5145.0,-385412058.3616078,0.0010112200137633444
5150.0,-385412010.82908636,0.0010109476218147094
5155.0,-385411963.2928159,0.0010106752083818167
5160.0,-385411915.6989397,0.0010104024648305867
5165.0,-385411868.0385113,0.0010101293398926219
5170.0,-385411820.4839212,0.0010098568214762468
5175.0,-385411772.85534453,0.0010095838790694213
5180.0,-385411725.1761032,0.0010093106463211162
5185.0,-385411678.73249716,0.0010090444945587977
5190.0,-385411654.9256096,0.0010089080657664532
5195.0,-385411614.42103875,0.001008675948499179
5200.0,-385411567.1796308,0.0010084052248182903
5205.0,-385411520.1420356,0.0010081356691154903
5210.0,-385411472.5995636,0.001007863220143636
5215.0,-385411424.94208914,0.001007590112133687
5220.0,-385411377.2724902,0.0010073169346426689
5225.0,-385411329.71156573,0.0010070443799263076
5230.0,-385411305.02715933,0.001006902922386116
5235.0,-385411266.4887469,0.0010066820724722054
5240.0,-385411219.0471598,0.0010064102016358592
5245.0,-385411171.78011996,0.0010061393310676558
5250.0,-385411124.49547493,0.0010058683596104053
5255.0,-385411077.16849947,0.0010055971455724597
5260.0,-385411029.7076303,0.001005325164237252
5265.0,-385410981.8722165,0.001005051036520583
5270.0,-385410955.04303,0.0010048972880096385
5275.0,-385410918.3589835,0.0010046870648064104
5280.0,-385410870.6489992,0.0010044136558812484
5285.0,-385410822.82476676,0.0010041395922405977
5290.0,-385410775.0655544,0.0010038659012068898
5295.0,-385410727.32732946,0.0010035923304447878
5300.0,-385410683.7910397,0.0010033428394763768
5305.0,-385410659.87974143,0.0010032058123434575
5310.0,-385410616.06101745,0.001002954702845109
5315.0,-385410568.34052473,0.0010026812336999464
5320.0,-385410520.56027395,0.0010024074221025873
5325.0,-385410472.710414,0.001002133211599898
5330.0,-385410444.51781976,0.0010019716498849093
5335.0,-385410409.3565841,0.0010017701533680283
5340.0,-385410361.61225456,0.0010014965476227043
5345.0,-385410313.7551725,0.001001222295732641
5350.0,-385410265.9838173,0.0010009485351126592
5355.0,-385410228.9908753,0.0010007365417395323
5360.0,-385410201.69941795,0.0010005801441189792
5365.0,-385410153.5589311,0.0010003042681371453
5370.0,-385410105.41339964,0.001000028363246282
5375.0,-385410057.40960574,0.0009997532706030026
5380.0,-385410012.7604741,0.0009994974023340465
5385.0,-385409988.67228234,0.0009993593614876471
5390.0,-385409945.22289705,0.000999110368537775
5395.0,-385409897.1058169,0.000998834626691312
5400.0,-385409848.97223604,0.0009985587902851493
5405.0,-385409800.79740703,0.0009982827175005738
5410.0,-385409772.30677724,0.000998119447849943
5415.0,-385409736.4187068,0.0009979137861018793
5420.0,-385409688.3816113,0.0009976385026190394
5425.0,-385409641.2121641,0.00099736819131956
5430.0,-385409593.7261759,0.000997096066036273
5435.0,-385409557.0309438,0.0009968857787324332
5440.0,-385409530.28994924,0.0009967325356180043
5445.0,-385409482.6054954,0.0009964592729988
5450.0,-385409434.88029,0.0009961857768468274
5455.0,-385409387.12400424,0.0009959121025846945
5460.0,-385409341.67800283,0.0009956516677390285
5465.0,-385409317.85567784,0.0009955151504803053
5470.0,-385409275.98126245,0.0009952751831218366
5475.0,-385409228.3281125,0.0009950020998940325
5480.0,-385409182.40439755,0.0009947389274423204
5485.0,-385409158.5440476,0.000994602192276085
5490.0,-385409117.3265845,0.0009943659896773567
5495.0,-385409069.60336107,0.000994092504883369
5500.0,-385409022.9878408,0.0009938253679415527
5505.0,-385408999.2880087,0.0009936895526460598
5510.0,-385408959.0631326,0.0009934590382096869
5515.0,-385408911.4527002,0.0009931861997810945
5520.0,-385408863.75415,0.0009929128563805618
5525.0,-385408816.2234128,0.0009926404746569142
5530.0,-385408784.26895976,0.0009924573550690425
5535.0,-385408752.7760346,0.0009922768803330723
5540.0,-385408705.0222754,0.0009920032205495352
5545.0,-385408657.31319433,0.0009917298168005703
5550.0,-385408624.7791637,0.000991543375860125
5555.0,-385408593.8231889,0.0009913659781953413
5560.0,-385408546.19744515,0.0009910930520227968
5565.0,-385408498.4461727,0.0009908194064900265
5570.0,-385408465.3343981,0.000990629654704476
5575.0,-385408434.9036712,0.0009904552670484878
5580.0,-385408387.20422643,0.0009901819185216278
5585.0,-385408340.1944423,0.000989912522194051
5590.0,-385408306.3932991,0.0009897188198829247
5595.0,-385408277.02036107,0.0009895504940380323
5600.0,-385408229.1850104,0.0009892763666827476
5605.0,-385408181.5185558,0.0009890032072110708
5610.0,-385408146.8999561,0.000988804820347682
5615.0,-385408118.0261219,0.0009886393546891337
5620.0,-385408070.27031356,0.000988365683162659
5625.0,-385408022.59952605,0.0009880924988603338
5630.0,-385407974.87543374,0.0009878190090872366
5635.0,-385407931.5609501,0.000987570789210626
5640.0,-385407907.750128,0.0009874343378707072
5645.0,-385407863.75922364,0.0009871822416680793
5650.0,-385407815.96949655,0.0009869083757653972
5655.0,-385407772.09287,0.0009866569344480196
5660.0,-385407748.28269494,0.0009865204868162174
5665.0,-385407704.80615425,0.0009862713382484249
5670.0,-385407668.59110314,0.0009860638026907283
5675.0,-385407641.7026919,0.0009859097147839827
5680.0,-385407593.9965943,0.000985636328132112
5685.0,-385407546.26902837,0.0009853628184528244
5690.0,-385407509.2853437,0.0009851508781300812
5695.0,-385407482.9050006,0.0009849997017808906
5700.0,-385407435.15493995,0.000984726063192299
5705.0,-385407387.2947874,0.0009844517937064449
5710.0,-385407349.7540791,0.000984236661279614
5715.0,-385407323.8525178,0.0009840882286581407
5720.0,-385407276.0822228,0.0009838144741140592
5725.0,-385407246.39278615,0.0009836443345282177
5730.0,-385407213.21746886,0.0009834542186022942
5735.0,-385407165.0014514,0.0009831779097812204
5740.0,-385407117.2249328,0.0009829041195717955
5745.0,-385407086.7709001,0.0009827295983583784
5750.0,-385407054.2071525,0.000982542987120572
5755.0,-385407007.3724244,0.0009822745939771465
5760.0,-385406959.7620779,0.000982001756040761
5765.0,-385406928.1269344,0.000981820466302079
5770.0,-385406896.76541954,0.0009816407446317323
5775.0,-385406849.21165335,0.0009813682309369205
5780.0,-385406801.66845864,0.0009810957778234937
5785.0,-385406769.0221992,0.0009809086937397112
5790.0,-385406738.4137106,0.000980733287394549
5795.0,-385406690.88635147,0.0009804609250292089
5800.0,-385406665.76897883,0.000980316986313768
5805.0,-385406628.08796436,0.0009801010498422282
5810.0,-385406586.2616784,0.000979861358296432
5815.0,-385406562.4240611,0.00097972475340306
5820.0,-385406517.32539743,0.0009794663090261573
5825.0,-385406470.0322901,0.0009791952890744237
5830.0,-385406427.42171985,0.0009789511030747122
5835.0,-385406403.6835025,0.0009788150678068986
5840.0,-385406359.98424566,0.0009785646429321697
5845.0,-385406324.2549708,0.0009783598911850971
5850.0,-385406297.00839376,0.0009782037507577316
5855.0,-385406249.9895309,0.000977934302403465
5860.0,-385406203.3660878,0.0009776671200587427
5865.0,-385406166.2865482,0.0009774546304254944
5870.0,-385406141.3716316,0.000977311851913599
5875.0,-385406093.9356637,0.0009770400132787045
5880.0,-385406063.32113236,0.000976864572304873
5885.0,-385406031.1791267,0.0009766803779196823
5890.0,-385405983.644848,0.0009764079759007924
5895.0,-385405959.5905468,0.0009762701292690361
5900.0,-385405919.40277827,0.0009760398274830253
5905.0,-385405872.0388611,0.0009757684017453152
5910.0,-385405825.1823213,0.0009754998836066708
5915.0,-385405801.0791481,0.0009753617569069256
5920.0,-385405762.8394214,0.0009751426186545354
5925.0,-385405721.6149694,0.0009749063760046664
5930.0,-385405697.66180855,0.0009747691089724
5935.0,-385405651.60977083,0.000974505201148545
5940.0,-385405617.9951214,0.0009743125675666939
5945.0,-385405588.39283377,0.0009741429274008654
5950.0,-385405540.6906003,0.0009738695628928298
5955.0,-385405493.15924215,0.0009735971776106748
5960.0,-385405458.861447,0.0009734006291638093
5965.0,-385405430.30342096,0.0009732369732894286
5970.0,-385405382.71024054,0.0009729642337257217
5975.0,-385405355.5084541,0.0009728083499771348
5980.0,-385405319.3967668,0.0009726014067606251
5985.0,-385405275.9169962,0.0009723522396833341
5990.0,-385405252.07225573,0.000972215593969599
5995.0,-385405208.597203,0.0009719664539288347
6000.0,-385405172.5041349,0.0009717596174122117
6005.0,-385405145.3645226,0.0009716040899614819
6010.0,-385405097.8518563,0.0009713318117955909
6015.0,-385405069.1256691,0.0009711671922495389
6020.0,-385405034.68951356,0.0009709698509086149
6025.0,-385404989.5968754,0.0009707114410620086
6030.0,-385404965.8058599,0.0009705751032267935
6035.0,-385404924.1098547,0.0009703361582734713
6040.0,-385404876.6405402,0.0009700641285411287
6045.0,-385404830.5896718,0.0009698002274182526
6050.0,-385404806.8466714,0.0009696641647405731
6055.0,-385404766.1393769,0.0009694308857360903
6060.0,-385404727.297978,0.0009692082995148021
6065.0,-385404703.11564,0.0009690697191497704
6070.0,-385404655.4923313,0.0009687968069318487
6075.0,-385404623.9381861,0.00096861598136558
6080.0,-385404592.2760904,0.0009684345371733998
6085.0,-385404544.7003875,0.0009681618977670906
6090.0,-385404520.50240016,0.0009680232277213878
6095.0,-385404481.2293334,0.0009677981677653346
6100.0,-385404440.6946583,0.0009675658779811578
6105.0,-385404416.7504088,0.0009674286620167856
6110.0,-385404369.7958454,0.0009671595821395029
6115.0,-385404337.03369576,0.0009669718339302375
6120.0,-385404306.2830706,0.0009667956130513434
6125.0,-385404258.4032142,0.0009665212306496574
6130.0,-385404233.3284581,0.0009663775361541203
6135.0,-385404194.85924786,0.000966157082813621
6140.0,-385404153.50356287,0.000965920088114308
6145.0,-385404129.55470604,0.0009657828457466855
6150.0,-385404083.398231,0.0009655183394299141
6155.0,-385404049.80336016,0.0009653258191918857
6160.0,-385404019.7376109,0.0009651535230925034
6165.0,-385403971.8287909,0.0009648789747109389
6170.0,-385403946.0610097,0.0009647313087356895
6175.0,-385403922.1831039,0.0009645944729632296
6180.0,-385403892.56814444,0.0009644247601796672
6185.0,-385403844.7902823,0.0009641509622708457
6190.0,-385403796.95299995,0.0009638768238458636
6195.0,-385403762.45884085,0.0009636791501072858
6200.0,-385403738.35309756,0.000963541008679255
6205.0,-385403714.203085,0.0009634026135598429
6210.0,-385403668.56740814,0.0009631410917517358
6215.0,-385403634.3925321,0.0009629452477106893
6220.0,-385403605.3360357,0.0009627787352802022
6225.0,-385403558.97711915,0.0009625130688428874
6230.0,-385403531.6928496,0.0009623567124129622
6235.0,-385403495.6986862,0.0009621504426841095
6240.0,-385403452.0686459,0.0009619004144647692
6245.0,-385403428.30830824,0.0009617642524334133
6250.0,-385403384.8001093,0.0009615149224435692
6255.0,-385403348.5005128,0.0009613069023861092
6260.0,-385403321.27792186,0.0009611508994145451
6265.0,-385403273.4745159,0.0009608769551232535
6270.0,-385403244.80858505,0.0009607126808846063
6275.0,-385403220.91003263,0.0009605757267936546
6280.0,-385403194.0957007,0.0009604220634088469
6285.0,-385403146.28648823,0.0009601480858425396
6290.0,-385403117.21619123,0.0009599814943256094
6295.0,-385403082.7202015,0.0009597838100963004
6300.0,-385403037.5913586,0.0009595251927731381
6305.0,-385403013.7536591,0.0009593885874087369
6310.0,-385402971.8513585,0.0009591484602497865
6315.0,-385402934.10396135,0.0009589321433629457
6320.0,-385402910.28277147,0.0009587956326091383
6325.0,-385402886.41086733,0.0009586588312300041
6330.0,-385402845.2239356,0.0009584228035955486
6335.0,-385402806.80111796,0.0009582026161142851
6340.0,-385402781.86606157,0.0009580597221882933
6345.0,-385402734.3248879,0.0009577872806565817
6350.0,-385402703.33581954,0.0009576096933446688
6355.0,-385402670.84526336,0.0009574235015407291
6360.0,-385402623.4030912,0.0009571516273515023
6365.0,-385402599.61765444,0.0009570153214861526
6370.0,-385402559.7215564,0.0009567866911598876
6375.0,-385402520.1161065,0.0009565597264343674
6380.0,-385402496.3689154,0.0009564236397410327
6385.0,-385402472.4873605,0.0009562867830567915
6390.0,-385402433.33663094,0.0009560624241717801
6395.0,-385402392.87686694,0.0009558305636765337
6400.0,-385402369.0666032,0.0009556941155364707
6405.0,-385402322.4615645,0.0009554270386609474
6410.0,-385402289.43003494,0.0009552377467313524
6415.0,-385402259.5044658,0.0009550662539545935
6420.0,-385402212.6981518,0.0009547980236420853
6425.0,-385402186.61687833,0.0009546485611541452
6430.0,-385402162.8389077,0.0009545122980745694
6435.0,-385402134.06837094,0.0009543474243766956
6440.0,-385402086.31086844,0.0009540737431416919
6445.0,-385402059.38367015,0.0009539194329600822
6450.0,-385402035.5650508,0.0009537829369369514
6455.0,-385402007.41880536,0.0009536216408304839
6460.0,-385401959.89875925,0.0009533493203734167
6465.0,-385401932.1268371,0.0009531901693801499
6470.0,-385401896.4067879,0.000952985470502086
6475.0,-385401852.18639016,0.000952732059154648
6480.0,-385401828.1589904,0.0009525943666853696
6485.0,-385401785.1195301,0.0009523477228695606
6490.0,-385401748.9103699,0.0009521402210705472
6495.0,-385401725.09479827,0.0009520037425130679
6500.0,-385401701.2372238,0.0009518670232521788
6505.0,-385401658.62966394,0.0009516228545039528
6510.0,-385401621.30843914,0.0009514089798588475
6515.0,-385401597.22483385,0.0009512709652958062
6520.0,-385401573.1810968,0.0009511331792034216
6525.0,-385401530.8298041,0.0009508904790311758
6530.0,-385401493.5879046,0.0009506770589708717
6535.0,-385401469.5791347,0.0009505394732629632
6540.0,-385401445.54482925,0.0009504017412197218
6545.0,-385401403.00553286,0.0009501579636651325
6550.0,-385401365.52113616,0.0009499431539400644
6555.0,-385401339.30068946,0.0009497928939000348
6560.0,-385401292.10978824,0.0009495224596551159
6565.0,-385401262.3730741,0.000949352049139046
6570.0,-385401238.53612703,0.0009492154480863205
6575.0,-385401213.0107399,0.0009490691711852555
6580.0,-385401164.92087084,0.000948793585275742
6585.0,-385401134.40916663,0.0009486187335675742
6590.0,-385401110.342654,0.0009484808169563938
6595.0,-385401084.5555273,0.000948333040119191
6600.0,-385401036.9620381,0.0009480602987857944
6605.0,-385401006.5322464,0.0009478859164890865
6610.0,-385400973.0318168,0.0009476939374601351
6615.0,-385400926.48598224,0.0009474271998625702
6620.0,-385400902.49717134,0.0009472897285324259
6625.0,-385400878.6431898,0.0009471530298612149
6630.0,-385400845.62652177,0.0009469638230977207
6635.0,-385400798.93665755,0.0009466962601173825
6640.0,-385400774.9508081,0.0009465588057582921
6645.0,-385400734.0715959,0.000946324541554842
6650.0,-385400695.2394131,0.0009461020081475692
6655.0,-385400671.5920689,0.0009459664936415905
6660.0,-385400647.75021213,0.0009458298644531565
6665.0,-385400607.866738,0.000945601306470001
6670.0,-385400568.04435456,0.0009453730985755889
6675.0,-385400543.9849008,0.0009452352224162141
6680.0,-385400519.9832324,0.0009450976774043361
6685.0,-385400496.18005955,0.000944961269899845
6690.0,-385400464.9667941,0.0009447823977939313
6695.0,-385400417.60608906,0.000944510990463931
6700.0,-385400393.08266515,0.0009443704554570433
6705.0,-385400384.0,0.0009443184059384507


==> figures/logs/ct/lower_bounds_learned_9350919.csv <==
5.0,-395318516.34067965,0.05778160189121128
10.0,-390806518.6559011,0.031924950388103696
15.0,-389206811.763579,0.02275760002322407
20.0,-388366761.99691045,0.017943574046373038
25.0,-387844315.28495395,0.014949618042012496
30.0,-387484548.6401217,0.0128879235537259
35.0,-387220106.09033555,0.011372497498548474
40.0,-387018283.0018006,0.010215921269989268
45.0,-386858043.68719435,0.009297646837170286
50.0,-386728879.37170297,0.008557452154986643
55.0,-386622490.8495659,0.00794777743150255
60.0,-386532582.70684254,0.007432545891926922
65.0,-386455014.12860763,0.006988028000932025
70.0,-386387718.59603924,0.006602381275268332
75.0,-386328796.2805718,0.006264718474168747
80.0,-386276603.8318052,0.005965622141871378
85.0,-386230070.57397175,0.00569895661693913
90.0,-386188053.2424147,0.00545817025686942
95.0,-386149677.0463966,0.005238249947556662
100.0,-386114833.02023846,0.005038571245509462
105.0,-386082894.91287905,0.004855545328974311
110.0,-386053649.4168096,0.004687949808601188
115.0,-386026642.76181614,0.004533184288932
120.0,-386001661.84755206,0.004390027567789511
125.0,-385978537.1248584,0.004257508019339017
130.0,-385956780.16406083,0.004132826627101869
135.0,-385936405.338086,0.00401606575720056
140.0,-385917400.4304516,0.003907155401326451
145.0,-385899484.1957641,0.0038044838423130175
150.0,-385882613.6845075,0.003707804951782187
155.0,-385866562.7653265,0.003615822851488234
160.0,-385851410.10754395,0.003528988367297094
165.0,-385837054.30802083,0.003446720393940214
170.0,-385823120.23934996,0.003366869209871908
175.0,-385809944.60115397,0.0032913643206929797
180.0,-385797634.7797601,0.0032208211191926818
185.0,-385785779.39701307,0.003152882143700593
190.0,-385774430.90962213,0.0030878480049321404
195.0,-385763700.71742535,0.0030263570956771003
200.0,-385753483.84840834,0.0029678078587134383
205.0,-385743669.21940404,0.002911563715979814
210.0,-385734101.84829056,0.0028567365201422196
215.0,-385725125.5704007,0.002805296669014673
220.0,-385716361.26241714,0.0027550715419137088
225.0,-385708024.57641524,0.002707296964065613
230.0,-385699954.7490848,0.002661051658205165
235.0,-385692286.3649585,0.0026171068803491817
240.0,-385684841.7622737,0.002574444514220483
245.0,-385677725.3356063,0.0025336628079469002
250.0,-385670786.35017186,0.002493897954173142
255.0,-385664001.5225524,0.002455016523923805
260.0,-385657524.7752563,0.00241790059226591
265.0,-385651160.1151877,0.0023814269925821205
270.0,-385645167.86837393,0.002347087560603452
275.0,-385639146.4088695,0.002312580721100575
280.0,-385633439.2555018,0.0022798750581076205
285.0,-385627829.2158837,0.002247725919420319
290.0,-385622593.8488368,0.0022177238957758853
295.0,-385617273.71875066,0.002187236125347241
300.0,-385612214.8914364,0.002158245788024942
305.0,-385607213.43497837,0.002129584222643476
310.0,-385602599.8617827,0.0021031454780700734
315.0,-385597892.8326713,0.002076171170933303
320.0,-385593455.4444224,0.002050742079530653
325.0,-385589150.913472,0.002026074345979944
330.0,-385585001.9417667,0.002002298067050866
335.0,-385580836.2850245,0.001978426172119082
340.0,-385576913.877792,0.001955948253478574
345.0,-385573095.2897632,0.0019340652857130064
350.0,-385569393.60446745,0.0019128522458682492
355.0,-385565696.29510665,0.0018916642829479777
360.0,-385562066.64970994,0.001870864078103196
365.0,-385558613.69092304,0.0018510764012812891
370.0,-385555257.56772494,0.001831843654724856
375.0,-385551933.3032391,0.0018127934790999015
380.0,-385548704.814084,0.0017942921577789811
385.0,-385545529.8132563,0.0017760973590094484
390.0,-385542489.93054825,0.0017586768740526137
395.0,-385539486.2545356,0.0017414638767700667
400.0,-385536653.9196457,0.001725232774428191
405.0,-385533905.82162464,0.0017094844035752056
410.0,-385531145.8169056,0.0016936677996777
415.0,-385528415.288533,0.0016780201142214289
420.0,-385525614.89686906,0.0016619720671290786
425.0,-385523223.6871364,0.0016482688959291918
430.0,-385520555.25243187,0.0016329770471663015
435.0,-385518172.08296937,0.0016193199518906008
440.0,-385515805.903034,0.0016057602175428701
445.0,-385513565.27455455,0.001592919973866377
450.0,-385511086.0023561,0.0015787121480439845
455.0,-385508686.65643775,0.0015649623512620267
460.0,-385506409.3672055,0.0015519120178700534
465.0,-385504218.1468153,0.0015393549143531216
470.0,-385502065.1650158,0.0015270169425785406
475.0,-385499958.3421968,0.0015149434914787515
480.0,-385498094.9099779,0.001504264825209364
485.0,-385495899.3908522,0.001491683087170547
490.0,-385494024.45211804,0.001480938481160939
495.0,-385492062.39493364,0.001469694630345745
500.0,-385490118.40123445,0.0014585542949298287
505.0,-385488205.6399235,0.001447592941205663
510.0,-385486487.10232604,0.001437744614398478
515.0,-385484849.2299825,0.0014283585514276644
520.0,-385483003.6768796,0.0014177823440033076
525.0,-385481362.22165567,0.0014083757488213145
530.0,-385479739.85878205,0.0013990785650979873
535.0,-385478168.35507786,0.0013900728371579732
540.0,-385476651.80366445,0.001381382021221708
545.0,-385475016.7151389,0.00137201191132026
550.0,-385473467.3320404,0.0013631329486919251
555.0,-385471953.0953218,0.0013544553974468199
560.0,-385470521.5022319,0.0013462514473995663
565.0,-385469092.8481051,0.0013380643395026902
570.0,-385467721.8635131,0.00133020771516752
575.0,-385466257.9002012,0.0013218182629084667
580.0,-385464918.7014781,0.0013141437920653532
585.0,-385463602.0385871,0.0013065984660481668
590.0,-385462299.95232505,0.0012991366734993097
595.0,-385460946.3857537,0.0012913798656357222
600.0,-385459692.6385652,0.0012841950870983512
605.0,-385458401.04478127,0.001276793423204122
610.0,-385457203.8819175,0.0012699329092756835
615.0,-385456052.72066826,0.0012633360142140155
620.0,-385454786.00776315,0.001256076933773353
625.0,-385453713.5831108,0.0012499312501014859
630.0,-385452542.7059579,0.001243221370218761
635.0,-385451427.3131247,0.0012368294512083147
640.0,-385450320.56611127,0.0012304870783109586
645.0,-385449244.4888168,0.0012243204626481551
650.0,-385448116.83838415,0.001217858299701435
655.0,-385447184.04100895,0.001212512770217902
660.0,-385446065.1106129,0.0012061005786949018
665.0,-385444971.0209298,0.001199830740448996
670.0,-385443979.10090506,0.0011941464001210952
675.0,-385442963.8409922,0.0011883283072084685
680.0,-385442002.4629965,0.0011828189923694579
685.0,-385441153.754047,0.00117795534370027
690.0,-385439090.4081647,0.001166131043437684
695.0,-385437508.74466795,0.0011570670933456503
700.0,-385436915.7419788,0.0011536688061690435
705.0,-385436545.9782993,0.001151549822236116
710.0,-385436228.75392723,0.0011497319223588473
715.0,-385435963.2187414,0.0011482102347958052
720.0,-385435731.1870493,0.0011468805438209567
725.0,-385435499.0421538,0.0011455502041173694
730.0,-385435298.9615205,0.0011444036132791774
735.0,-385435099.8417095,0.0011432625285712397
740.0,-385434925.27743584,0.0011422621629008343
745.0,-385434751.24551135,0.0011412648479338886
750.0,-385434592.53968656,0.0011403553613849452
755.0,-385434434.52653074,0.001139449844275157
760.0,-385434292.095169,0.001138633620876835
765.0,-385434147.8638679,0.001137807082667006
770.0,-385433999.43042094,0.0011369564634563674
775.0,-385433882.901228,0.0011362886761608305
780.0,-385433734.50190777,0.0011354382525181473
785.0,-385433618.1278613,0.0011347713543118198
790.0,-385433501.73381555,0.0011341043414964834
795.0,-385433358.0856801,0.0011332811452015804
800.0,-385433237.0777951,0.0011325876921169005
805.0,-385433120.7872156,0.001131921272229915
810.0,-385433036.4755576,0.0011314381121509528
815.0,-385432920.1532781,0.0011307715106024727
820.0,-385432803.93829674,0.0011301055239413878
825.0,-385432687.43181044,0.0011294378667694466
830.0,-385432603.1130364,0.0011289546659107687
835.0,-385432486.8066824,0.0011282881556258088
840.0,-385432402.5197526,0.0011278051372552319
845.0,-385432287.0688175,0.0011271435290710534
850.0,-385432201.9291969,0.0011266556242331492
855.0,-385432117.67162,0.0011261727740736055
860.0,-385432033.2089953,0.001125688748857898
865.0,-385431948.8876075,0.0011252055330209028
870.0,-385431864.285373,0.0011247207077510837
875.0,-385431778.01413023,0.0011242263179898175
880.0,-385431687.79906946,0.0011237093276122419
885.0,-385431597.5869805,0.0011231923542651535
890.0,-385431507.4263137,0.0011226756755999129
895.0,-385431442.55682904,0.0011223039316906073
900.0,-385431358.99488974,0.0011218250679822614
905.0,-385431273.6781366,0.0011213361480608278
910.0,-385431210.76015675,0.0011209755875305333
915.0,-385431120.49737215,0.001120458323664689
920.0,-385431052.5839128,0.0011200691358206922
925.0,-385430972.0706962,0.0011196077432560586
930.0,-385430913.95030916,0.0011192746760212476
935.0,-385430823.81563795,0.0011187581463276003
940.0,-385430765.70889574,0.0011184251572863605
945.0,-385430675.6648001,0.0011179091466490742
950.0,-385430617.47013086,0.0011175756537292693
955.0,-385430559.3498301,0.0011172425869887142
960.0,-385430501.16039264,0.0011169091240504784
965.0,-385430410.9473307,0.0011163921451275527
970.0,-385430352.7508655,0.001116058641915812
975.0,-385430294.60457283,0.0011157254262248414
980.0,-385430236.4641542,0.0011153922441958885
985.0,-385430178.2402505,0.0011150585837440975
990.0,-385430088.01688987,0.0011145415458028247
995.0,-385430029.7574291,0.0011142076815860095
1000.0,-385429971.54782695,0.0011138741030908995
1005.0,-385429913.40968215,0.0011135409340926146
1010.0,-385429855.2902483,0.001113207872319897
1015.0,-385429797.26634717,0.0011128753580114828
1020.0,-385429739.12795043,0.001112542187569369
1025.0,-385429680.8944725,0.0011122084722507088
1030.0,-385429654.69631124,0.0011120583399207204
1035.0,-385429596.51446915,0.0011117249205087887
1040.0,-385429538.33896464,0.0011113915374152878
1045.0,-385429480.1500337,0.0011110580773797392
1050.0,-385429421.9442791,0.0011107245209335068
1055.0,-385429376.0,0.00111046123063604
1060.0,-385429337.6725792,0.0011102415898402935
1065.0,-385429279.48776865,0.0011099081534170021
1070.0,-385429221.2896099,0.0011095746405001483
1075.0,-385429184.0,0.0011093609470287711
1080.0,-385429136.88028485,0.0011090909207258372
1085.0,-385429078.78028375,0.0011087579703154779
1090.0,-385429024.0,0.001108444044022714
1095.0,-385428994.55696607,0.0011082753164832063
1100.0,-385428936.37908113,0.0011079419197483052
1105.0,-385428896.0,0.001107710521617868
1110.0,-385428852.1811724,0.001107459411525524
1115.0,-385428800.0,0.0011071603798142337
1120.0,-385428767.86122936,0.0011069762039679167
1125.0,-385428709.6828583,0.0011066428044471462
1130.0,-385428672.0,0.0011064268574093878
1135.0,-385428625.29933923,0.0011061592325578848
1140.0,-385428576.0,0.0011058767156057533
1145.0,-385428541.0002034,0.0011056761442386253
1150.0,-385428512.0,0.0011055099544033304
1155.0,-385428456.66753525,0.0011051928637579177
1160.0,-385428416.0,0.001104959812599696
1165.0,-385428372.29552454,0.0011047093578188856
1170.0,-385428346.13080937,0.0011045594171564307
1175.0,-385428288.0,0.0011042262901948502
1180.0,-385428261.8650852,0.001104076520307617
1185.0,-385428224.0,0.0011038595289924271
1190.0,-385428177.6420128,0.0011035938678809183
1195.0,-385428151.4558292,0.0011034438041907049
1200.0,-385428096.0,0.0011031260065875812
1205.0,-385428067.23787004,0.0011029611810661865
1210.0,-385428032.0,0.0011027592453851584
1215.0,-385427982.9611551,0.0011024782212333633
1220.0,-385427956.7396079,0.0011023279548865303
1225.0,-385427904.0,0.0011020257229803125
1230.0,-385427872.4848347,0.0011018451207938968
1235.0,-385427840.0,0.0011016589617778897
1240.0,-385427808.0,0.0011014755811766782
1245.0,-385427762.0504722,0.0011012122608006355
1250.0,-385427735.7912664,0.0011010617786459396
1255.0,-385427709.55679333,0.00110091143822593
1260.0,-385427651.35131496,0.0011005778833628884
1265.0,-385427625.12757295,0.0011004276044386547
1270.0,-385427599.0778664,0.0011002783228494764
1275.0,-385427552.0,0.0011000085363669864
1280.0,-385427520.0,0.0010998251557657749
1285.0,-385427488.66571516,0.0010996455901409981
1290.0,-385427456.0,0.001099458394563352
1295.0,-385427424.0,0.0010992750139621405
1300.0,-385427392.0,0.001099091633360929
1305.0,-385427351.9600681,0.0010988621787739582
1310.0,-385427325.7866737,0.0010987121883740357
1315.0,-385427296.0,0.0010985414915572946
1320.0,-385427264.0,0.001098358110956083
1325.0,-385427232.0,0.0010981747303548718
1330.0,-385427189.0957738,0.001097928861517618
1335.0,-385427162.98100436,0.001097779207076248
1340.0,-385427136.0,0.0010976245885512372
1345.0,-385427104.0,0.001097441207950026
1350.0,-385427072.0,0.0010972578273488144
1355.0,-385427040.0,0.0010970744467476029
1360.0,-385427008.0,0.0010968910661463915
1365.0,-385426976.0,0.00109670768554518
1370.0,-385426947.8439926,0.00109654633349623
1375.0,-385426912.0,0.001096340924342757


==> figures/logs/ct/lower_bounds_learned_9410026.csv <==
0.0,-inf,1.0,-385428640.0,730.0,2.614896594211844
5.0,-393448943.49193686,0.047067745859614804,-385428640.0,730.0,2.614896594211844
10.0,-389990037.04659045,0.027245985125807157,-385428640.0,730.0,2.614896594211844
15.0,-388641205.40225846,0.019516311442349263,-385428640.0,730.0,2.614896594211844
20.0,-387913829.9549847,0.015347981853989365,-385428640.0,730.0,2.614896594211844
25.0,-387459055.3668954,0.012741830685879309,-385428640.0,730.0,2.614896594211844
30.0,-387144477.3697981,0.010939096241017009,-385428640.0,730.0,2.614896594211844
35.0,-386913725.26505905,0.009616738125458818,-385428640.0,730.0,2.614896594211844
40.0,-386737353.26205975,0.008606013002118712,-385428640.0,730.0,2.614896594211844
45.0,-386597966.7319994,0.00780723844951723,-385428640.0,730.0,2.614896594211844
50.0,-386484446.79683036,0.007156696138242682,-385428640.0,730.0,2.614896594211844
55.0,-386390394.6609215,0.006617716849861867,-385428640.0,730.0,2.614896594211844
60.0,-386310797.30905634,0.006161572779865741,-385428640.0,730.0,2.614896594211844
65.0,-386242252.0474072,0.0057687643020090185,-385428640.0,730.0,2.614896594211844
70.0,-386183096.22319585,0.005429763345476553,-385428640.0,730.0,2.614896594211844
75.0,-386131201.30886394,0.005132372077038935,-385428640.0,730.0,2.614896594211844
80.0,-386085339.09033567,0.004869552039332498,-385428640.0,730.0,2.614896594211844
85.0,-386044202.8886476,0.0046338151206727785,-385428640.0,730.0,2.614896594211844
90.0,-386007573.68470293,0.004423906200632984,-385428640.0,730.0,2.614896594211844
95.0,-385974604.5278051,0.004234971706465434,-385428640.0,730.0,2.614896594211844
100.0,-385944042.1095797,0.004059829374320072,-385428640.0,730.0,2.614896594211844
105.0,-385916584.71332175,0.003902480817023761,-385428640.0,730.0,2.614896594211844
110.0,-385891707.5272723,0.0037599185253300187,-385428640.0,730.0,2.614896594211844
115.0,-385868326.34568465,0.0036259293023120417,-385428640.0,730.0,2.614896594211844
120.0,-385846657.3573291,0.0035017520488029794,-385428640.0,730.0,2.614896594211844
125.0,-385826955.94825417,0.003388850291275833,-385428640.0,730.0,2.614896594211844
130.0,-385808699.91731656,0.0032842314809922567,-385428640.0,730.0,2.614896594211844
135.0,-385791349.275772,0.0031848011348094498,-385428640.0,730.0,2.614896594211844
140.0,-385775524.0352363,0.003094112318442311,-385428640.0,730.0,2.614896594211844
145.0,-385760514.43591154,0.0030080976513136163,-385428640.0,730.0,2.614896594211844
150.0,-385746696.3195197,0.0029289109484528283,-385428640.0,730.0,2.614896594211844
155.0,-385733485.5172057,0.002853204546239574,-385428640.0,730.0,2.614896594211844
160.0,-385721352.24906945,0.00278367310856808,-385428640.0,730.0,2.614896594211844
165.0,-385709837.76775116,0.0027176877177309813,-385428640.0,730.0,2.614896594211844
170.0,-385698527.8884313,0.0026528748280652747,-385428640.0,730.0,2.614896594211844
175.0,-385688300.5064695,0.002594265345159702,-385428640.0,730.0,2.614896594211844
180.0,-385678363.8606412,0.0025373219674715676,-385428640.0,730.0,2.614896594211844
185.0,-385668722.39288205,0.002482070150151859,-385428640.0,730.0,2.614896594211844
190.0,-385659978.11020017,0.0024319597809216525,-385428640.0,730.0,2.614896594211844
195.0,-385651573.9773478,0.0023837986891988507,-385428640.0,730.0,2.614896594211844
200.0,-385643701.0947402,0.0023386820033911883,-385428640.0,730.0,2.614896594211844
205.0,-385636068.67357296,0.0022949433164427433,-385428640.0,730.0,2.614896594211844
210.0,-385628438.4350224,0.0022512171372931922,-385428640.0,730.0,2.614896594211844
215.0,-385621534.73632896,0.0022116544992623025,-385428640.0,730.0,2.614896594211844
220.0,-385615152.6189661,0.002175080858043464,-385428640.0,730.0,2.614896594211844
225.0,-385608890.2605472,0.002139193512672956,-385428640.0,730.0,2.614896594211844
230.0,-385603026.829793,0.002105592279645608,-385428640.0,730.0,2.614896594211844
235.0,-385596900.6964978,0.0020704855919340018,-385428640.0,730.0,2.614896594211844
240.0,-385591457.78388983,0.002039294198609295,-385428640.0,730.0,2.614896594211844
245.0,-385585659.5978416,0.0020060668597512753,-385428640.0,730.0,2.614896594211844
250.0,-385580626.32806623,0.0019772229835803177,-385428640.0,730.0,2.614896594211844
255.0,-385575943.8153511,0.0019503891711779551,-385428640.0,730.0,2.614896594211844
260.0,-385571074.97060865,0.0019224875563004327,-385428640.0,730.0,2.614896594211844
265.0,-385566286.8285318,0.0018950484196523494,-385428640.0,730.0,2.614896594211844
270.0,-385561633.7784321,0.0018683834470037352,-385428640.0,730.0,2.614896594211844
275.0,-385557546.019338,0.001844957955745102,-385428640.0,730.0,2.614896594211844
280.0,-385553675.5108215,0.0018227774501592229,-385428640.0,730.0,2.614896594211844
285.0,-385549822.9296776,0.0018006996799596225,-385428640.0,730.0,2.614896594211844
290.0,-385545790.56905603,0.001777591657613209,-385428640.0,730.0,2.614896594211844
295.0,-385542353.9404943,0.0017578975634947249,-385428640.0,730.0,2.614896594211844
300.0,-385538687.56604445,0.0017368868775297342,-385428640.0,730.0,2.614896594211844
305.0,-385535225.4447987,0.0017170466939200114,-385428640.0,730.0,2.614896594211844
310.0,-385532049.38094866,0.0016988458033479084,-385428640.0,730.0,2.614896594211844
315.0,-385528923.6132051,0.0016809331418458306,-385428640.0,730.0,2.614896594211844
320.0,-385525743.33458394,0.0016627080979219524,-385428640.0,730.0,2.614896594211844
325.0,-385522774.69447416,0.001645695878918469,-385428640.0,730.0,2.614896594211844
330.0,-385519917.19370204,0.0016293205598699274,-385428640.0,730.0,2.614896594211844
335.0,-385517008.45273304,0.0016126516015054256,-385428640.0,730.0,2.614896594211844
340.0,-385514412.26413286,0.001597773769431681,-385428640.0,730.0,2.614896594211844
345.0,-385511795.23001844,0.0015827764791412641,-385428640.0,730.0,2.614896594211844
350.0,-385509396.8138824,0.0015690320106106453,-385428640.0,730.0,2.614896594211844
355.0,-385506635.15559894,0.0015532059307242785,-385428640.0,730.0,2.614896594211844
360.0,-385504262.15375066,0.001539607102423854,-385428640.0,730.0,2.614896594211844
365.0,-385501834.32688946,0.001525694091503707,-385428640.0,730.0,2.614896594211844
370.0,-385499690.8876941,0.0015134108049943088,-385428640.0,730.0,2.614896594211844
375.0,-385497402.2297618,0.0015002953216318056,-385428640.0,730.0,2.614896594211844
380.0,-385495254.61773705,0.0014879881221235884,-385428640.0,730.0,2.614896594211844
385.0,-385493053.14108163,0.0014753722436040696,-385428640.0,730.0,2.614896594211844
390.0,-385491235.9296932,0.0014649584524498575,-385428640.0,730.0,2.614896594211844
395.0,-385489472.8110285,0.0014548546474264993,-385428640.0,730.0,2.614896594211844
400.0,-385487496.55072683,0.00144352940360566,-385428640.0,730.0,2.614896594211844
405.0,-385485879.53553426,0.001434262865537496,-385428640.0,730.0,2.614896594211844
410.0,-385484016.93246835,0.0014235889508486047,-385428640.0,730.0,2.614896594211844
415.0,-385482101.3624325,0.001412611501322311,-385428640.0,730.0,2.614896594211844
420.0,-385480592.86340517,0.0014039668307424561,-385428640.0,730.0,2.614896594211844
425.0,-385478780.828869,0.001393582706284295,-385428640.0,730.0,2.614896594211844
430.0,-385477438.69784486,0.0013858914314684168,-385428640.0,730.0,2.614896594211844
435.0,-385475823.7704114,0.0013766368576038411,-385428640.0,730.0,2.614896594211844
440.0,-385474352.0831002,0.0013682031418564005,-385428640.0,730.0,2.614896594211844
445.0,-385473525.1066357,0.0013634640343173513,-385428640.0,730.0,2.614896594211844
450.0,-385471961.0090619,0.001354500748272354,-385428640.0,730.0,2.614896594211844
455.0,-385470837.32895404,0.0013480613378428668,-385428640.0,730.0,2.614896594211844
460.0,-385469603.58428115,0.0013409911865973406,-385428640.0,730.0,2.614896594211844
465.0,-385468275.3455808,0.0013333795237405,-385428640.0,730.0,2.614896594211844
470.0,-385466976.4947457,0.0013259362722707244,-385428640.0,730.0,2.614896594211844
475.0,-385465935.22212994,0.00131996910982392,-385428640.0,730.0,2.614896594211844
480.0,-385464853.4172242,0.0013137696712613232,-385428640.0,730.0,2.614896594211844
485.0,-385463703.99070466,0.0013071827173173343,-385428640.0,730.0,2.614896594211844
490.0,-385462585.8950155,0.0013007753092019179,-385428640.0,730.0,2.614896594211844
495.0,-385461796.277132,0.001296250290383037,-385428640.0,730.0,2.614896594211844
500.0,-385460691.5549414,0.0012899195210244014,-385428640.0,730.0,2.614896594211844
505.0,-385459871.9828161,0.0012852228451157592,-385428640.0,730.0,2.614896594211844
510.0,-385458946.0288878,0.0012799165329887509,-385428640.0,730.0,2.614896594211844
515.0,-385458106.8944123,0.0012751077522193816,-385428640.0,730.0,2.614896594211844
520.0,-385457277.6997011,0.0012703559326986706,-385428640.0,730.0,2.614896594211844
525.0,-385456446.99074966,0.0012655954356067336,-385428640.0,730.0,2.614896594211844
530.0,-385455523.45712197,0.0012603029933603402,-385428640.0,730.0,2.614896594211844
535.0,-385454660.41168684,0.0012553571873988696,-385428640.0,730.0,2.614896594211844
540.0,-385454028.531389,0.0012517361064953846,-385428640.0,730.0,2.614896594211844
545.0,-385453312.1209972,0.0012476306137340154,-385428640.0,730.0,2.614896594211844
550.0,-385452719.3374906,0.0012442335826145323,-385428640.0,730.0,2.614896594211844
555.0,-385451983.9262394,0.001240019202696053,-385428640.0,730.0,2.614896594211844
560.0,-385451422.2301842,0.0012368003226868062,-385428640.0,730.0,2.614896594211844
565.0,-385450701.958015,0.0012326726994549692,-385428640.0,730.0,2.614896594211844
570.0,-385450054.59056026,0.0012289628671718457,-385428640.0,730.0,2.614896594211844
575.0,-385449533.11670583,0.0012259744862674685,-385428640.0,730.0,2.614896594211844
580.0,-385448871.940705,0.0012221855221256107,-385428640.0,730.0,2.614896594211844
585.0,-385448263.8933741,0.0012187010194659735,-385428640.0,730.0,2.614896594211844
590.0,-385445682.4537866,0.001203907708730285,-385428640.0,730.0,2.614896594211844
595.0,-385440004.1905927,0.0011713676050323064,-385428640.0,730.0,2.614896594211844
600.0,-385437448.1211218,0.0011567196813976597,-385428640.0,730.0,2.614896594211844
605.0,-385435872.31672883,0.001147689307742072,-385428640.0,730.0,2.614896594211844
610.0,-385434738.51669544,0.0011411919036240488,-385428640.0,730.0,2.614896594211844
615.0,-385433859.7318736,0.0011361559008437473,-385428640.0,730.0,2.614896594211844
620.0,-385433171.7620307,0.0011322133907375783,-385428640.0,730.0,2.614896594211844
625.0,-385432581.1967218,0.0011288290713186426,-385428640.0,730.0,2.614896594211844
630.0,-385432085.8475637,0.0011259904017429088,-385428640.0,730.0,2.614896594211844
635.0,-385431654.4802435,0.0011235183892892345,-385428640.0,730.0,2.614896594211844
640.0,-385431286.4722845,0.0011214094667650616,-385428640.0,730.0,2.614896594211844
645.0,-385430968.19679695,0.0011195855433195506,-385428640.0,730.0,2.614896594211844
650.0,-385430664.0721236,0.001117842713149388,-385428640.0,730.0,2.614896594211844
655.0,-385430409.4447066,0.00111638353412412,-385428640.0,730.0,2.614896594211844
660.0,-385430168.339475,0.0011150018459261865,-385428640.0,730.0,2.614896594211844
665.0,-385429945.64300454,0.0011137256517812848,-385428640.0,730.0,2.614896594211844
670.0,-385429767.31522214,0.0011127037187829147,-385428640.0,730.0,2.614896594211844
675.0,-385429596.2048027,0.0011117231459206432,-385428640.0,730.0,2.614896594211844
680.0,-385429448.9841559,0.0011108794768356221,-385428640.0,730.0,2.614896594211844
685.0,-385429321.75395566,0.00111015036587904,-385428640.0,730.0,2.614896594211844
690.0,-385429194.38656044,0.0011094204687068343,-385428640.0,730.0,2.614896594211844
695.0,-385429098.7595152,0.0011088724641742265,-385428640.0,730.0,2.614896594211844
700.0,-385429013.6064531,0.0011083844823078562,-385428640.0,730.0,2.614896594211844
705.0,-385428917.86632186,0.0011078358297194084,-385428640.0,730.0,2.614896594211844
710.0,-385428854.10843354,0.001107470455972797,-385428640.0,730.0,2.614896594211844
715.0,-385428790.3763484,0.0011071052300948396,-385428640.0,730.0,2.614896594211844
720.0,-385428726.6900248,0.0011067402664602264,-385428640.0,730.0,2.614896594211844
725.0,-385428694.989482,0.0011065586019415145,-385428640.0,730.0,2.614896594211844
730.0,-385428640.0,0.0011062434768081763,-385428640.0,730.0,2.614896594211844
735.0,-385428631.41322315,0.0011061942690487481,-385428640.0,730.0,2.614896594211844
740.0,-385428608.0,0.0011060600962069648,-385428640.0,730.0,2.614896594211844
745.0,-385428576.0,0.0011058767156057533,-385428640.0,730.0,2.614896594211844
750.0,-385428576.0,0.0011058767156057533,-385428640.0,730.0,2.614896594211844
755.0,-385428576.0,0.0011058767156057533,-385428640.0,730.0,2.614896594211844
760.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
765.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
770.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
775.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
780.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
785.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
790.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
795.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
800.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
805.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
810.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
815.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
820.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
825.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
830.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
835.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
840.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
845.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
850.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
855.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
860.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
865.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
870.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
875.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
880.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
885.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
890.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
895.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
900.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
905.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
910.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
915.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
920.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
925.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
930.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
935.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
940.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
945.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
950.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
955.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
960.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
965.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
970.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
975.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
980.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
985.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
990.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
995.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1000.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1005.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1010.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1015.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1020.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1025.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1030.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1035.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1040.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1045.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1050.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1055.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1060.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1065.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1070.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1075.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1080.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1085.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1090.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1095.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1100.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1105.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1110.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1115.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1120.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1125.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1130.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1135.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1140.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1145.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1150.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1155.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1160.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1165.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1170.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1175.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1180.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1185.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1190.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1195.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1200.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1205.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1210.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1215.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1220.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1225.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1230.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1235.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1240.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1245.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1250.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1255.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1260.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844
1265.0,-385428544.0,0.001105693335004542,-385428640.0,730.0,2.614896594211844


==> figures/logs/ct/lower_bounds_non_learned_9282642.csv <==
5.0,-392087675.42431897,0.03926680472383459
10.0,-389535680.305082,0.02464222927803586
15.0,-388500811.75488645,0.01871176605938174
20.0,-387941590.044749,0.01550706553735302
25.0,-387590728.39441115,0.013496402335952404
30.0,-387350972.3050353,0.012122445547698342
35.0,-387178197.73927665,0.011132336023974829
40.0,-387048398.81744367,0.010388504615042779
45.0,-386948071.65651935,0.009813565375096603
50.0,-386867788.3988191,0.009353490608330167
55.0,-386802859.4451517,0.008981405891408915
60.0,-386749538.74818766,0.008675843960786524
65.0,-386704887.8957255,0.008419965822294033
70.0,-386666960.51482046,0.008202617505549197
75.0,-386634508.5208209,0.0080166466817669
80.0,-386606618.26123077,0.00785681753377817
85.0,-386582422.1709857,0.00771815835507717
90.0,-386561256.5377319,0.007596865646464528
95.0,-386542659.53830504,0.007490292863807858
100.0,-386526143.4587901,0.007395645092299975
105.0,-386511462.29292506,0.00731151255763819
110.0,-386498352.4852383,0.007236384917248323
115.0,-386486671.32501256,0.007169444346818466
120.0,-386476239.84274364,0.007109665235838393
125.0,-386466740.0984037,0.007055225583204247
130.0,-386458094.545038,0.007005680994927263
135.0,-386450183.7363917,0.006960346967047491
140.0,-386442988.8736155,0.006919115770051919
145.0,-386436452.0312159,0.006881655453560879
150.0,-386430479.4095352,0.006847428485131413
155.0,-386424997.09653246,0.006816011301171283
160.0,-386419935.27455795,0.006787003801587332
165.0,-386415230.81577307,0.006760044223211777
170.0,-386410882.8252704,0.006735127437648835
175.0,-386406844.4023203,0.006711984673514835
180.0,-386403087.6564839,0.006690456100634143
185.0,-386399581.12130386,0.006670361395943227
190.0,-386396309.19601387,0.0066516111570043834
195.0,-386393253.56911004,0.006634100447108251
200.0,-386390383.2371098,0.006617651596334281
205.0,-386387693.4004673,0.006602237100194128
210.0,-386385155.5478417,0.006587693570344527
215.0,-386382764.6914505,0.006573992423578864
220.0,-386380516.8159882,0.006561110649611795
225.0,-386378412.6511212,0.006549052429901404
230.0,-386376434.46473825,0.0065377161480311054
235.0,-386374569.4970061,0.006527028681939598
240.0,-386372801.6761267,0.0065168979298740656
245.0,-386371142.67767775,0.006507390800413469
250.0,-386369571.92822987,0.006498389394558952
255.0,-386368084.03871185,0.006489862829461978
260.0,-386366671.4281474,0.006481767661246372
265.0,-386365330.19693077,0.006474081542660287
270.0,-386364052.73475206,0.006466760861726836
275.0,-386362828.6631778,0.006459746143338843
280.0,-386361650.6627301,0.006452995442174656
285.0,-386360528.9874665,0.006446567520587223
290.0,-386359461.26764137,0.006440448798407798
295.0,-386358438.4259691,0.006434587256944788
300.0,-386357462.0157793,0.006428991797776686
305.0,-386356525.29465723,0.006423623782525263
310.0,-386355629.00784713,0.006418487481920072
315.0,-386354766.22340405,0.006413543171452478
320.0,-386353936.6040077,0.006408788918060121
325.0,-386353137.44281816,0.006404209209806795
330.0,-386352367.78097916,0.006399798551828854
335.0,-386351667.3540923,0.006395784654712091
340.0,-386351068.4022439,0.006392352274912804
345.0,-386350381.899351,0.0063884181712480035
350.0,-386349723.5963873,0.006384645671337689
355.0,-386349088.5559926,0.006381006480927897
360.0,-386348476.8505687,0.006377501014928033
365.0,-386347885.90150356,0.006374114496230271
370.0,-386347315.5623809,0.006370846085775229
375.0,-386346766.3153037,0.00636769854632316
380.0,-386346233.7671798,0.006364646702627328
385.0,-386345720.371322,0.0063617046137496806
390.0,-386345222.757083,0.006358852963710865
395.0,-386344738.8351036,0.006356079779136699
400.0,-386344271.26367664,0.006353400293757646
405.0,-386343822.05803066,0.006350826056130477
410.0,-386343385.1463989,0.0063483222711217605
415.0,-386342962.4486891,0.006345899941039262
420.0,-386342553.44496727,0.006343556086326345
425.0,-386342157.1867351,0.006341285271476898
430.0,-386341771.3895679,0.006339074405266497
435.0,-386341395.2370328,0.006336918809008564
440.0,-386341028.6697726,0.006334818142548994
445.0,-386340673.249678,0.006332781356526409
450.0,-386340328.59975415,0.006330806290517897
455.0,-386339992.7433613,0.006328881617104803
460.0,-386339665.212392,0.006327004653729922
465.0,-386339348.14347297,0.006325187644640632
470.0,-386339038.8765562,0.00632341534604851
475.0,-386338736.8025112,0.006321684267243517
480.0,-386338443.2821531,0.00632000220657289
485.0,-386338156.9318926,0.0063183612351784485
490.0,-386337876.96511924,0.006316756845276589
495.0,-386337604.25258136,0.0063151940268153595
500.0,-386337338.8172316,0.006313672911328374
505.0,-386337247.8130101,0.006313151398535045


==> figures/logs/ct/lower_bounds_non_learned_9282678.csv <==
5.0,-392088501.79474956,0.039271540358561015
10.0,-389538873.0695244,0.024660525874340585
15.0,-388505470.013128,0.018738460878892093
20.0,-387945012.0761287,0.015526675980849978
25.0,-387593330.68550825,0.01351131513974057
30.0,-387353056.49637055,0.012134389306209572
35.0,-387179922.1065918,0.011142217759134479
40.0,-387049752.97334135,0.010396264800374509
45.0,-386949138.80982226,0.009819680850738765
50.0,-386868613.7832854,0.00935822059284623
55.0,-386803528.7261097,0.008985241302296217
60.0,-386750098.2162721,0.008679050073192047
65.0,-386705416.0400007,0.008422992429100816
70.0,-386667436.26939154,0.008205343885613954
75.0,-386634998.4927256,0.008019454536308831
80.0,-386607071.9337886,0.007859417369686816
85.0,-386582850.6669259,0.007720613912753812
90.0,-386561656.2592504,0.007599156308174963
95.0,-386543024.96642154,0.007492387002240761
100.0,-386526465.18004113,0.007397488762247641
105.0,-386511761.2351375,0.0073132256890259175
110.0,-386498644.019949,0.007238055598880759
115.0,-386486935.65786695,0.007170959144296993
120.0,-386476492.0267064,0.00711111041234435
125.0,-386466979.8673816,0.007056599613851932
130.0,-386458310.27072495,0.007006917242034818
135.0,-386450386.3514924,0.006961508082052783
140.0,-386443189.4122636,0.006920264985646563
145.0,-386436644.13197225,0.006882756314602194
150.0,-386430664.21426356,0.00684848753523375
155.0,-386425177.35148305,0.006817044278117206
160.0,-386420110.64736533,0.0067880088007087605
165.0,-386415406.31848574,0.006761049966774135
170.0,-386411047.3282768,0.006736070145810776
175.0,-386406998.8705955,0.006712869876204864
180.0,-386403234.2541194,0.006691296199490327
185.0,-386399716.8044179,0.006671138947562825
190.0,-386396437.56355983,0.006652346785707811
195.0,-386393372.4683908,0.006634781816554927
200.0,-386390493.7730029,0.0066182850381839705
205.0,-386387795.95106936,0.0066028247811837195
210.0,-386385256.42784494,0.006588271677726807
215.0,-386382862.7354909,0.006574554279068178
220.0,-386380611.4548659,0.0065616529913257145
225.0,-386378500.67991406,0.00654955689157253
230.0,-386376520.5670927,0.006538209569969679
235.0,-386374653.555282,0.006527510389991531
240.0,-386372880.86690676,0.006517351744040335
245.0,-386371218.13678384,0.006507823229684879
250.0,-386369643.39356697,0.006498798936962175
255.0,-386368152.422813,0.006490254714399005
260.0,-386366735.66389865,0.006482135773467161
265.0,-386365392.7336858,0.006474439918538482
270.0,-386364114.54122347,0.006467115052609618
275.0,-386362885.71533746,0.00646007308895371
280.0,-386361708.2398819,0.006453325396332383
285.0,-386360584.5811483,0.006446886108184764
290.0,-386359516.71239066,0.0064407665325261106
295.0,-386358493.47167784,0.006434902704303608
300.0,-386357515.3958722,0.006429297700084038
305.0,-386356577.5995976,0.006423923523516328
310.0,-386355680.32448786,0.0064187815593179445
315.0,-386354817.79232794,0.006413838694595298
320.0,-386353987.16521084,0.006409078666313994
325.0,-386353186.663417,0.006404491275534687
330.0,-386352415.60879576,0.006400072636017763
335.0,-386351676.6129032,0.006395837713660832
340.0,-386350966.6564241,0.006391769205843884
345.0,-386350285.0086165,0.006387862924944466
350.0,-386349631.9435413,0.006384120441508052
355.0,-386349000.66600204,0.006380502814683277
360.0,-386348392.64037913,0.0063770184363127575
365.0,-386347804.9650381,0.006373650678162496
370.0,-386347238.26058024,0.00637040309667723
375.0,-386346691.6013399,0.006367270387196871
380.0,-386346162.5981653,0.006364238858343336
385.0,-386345652.1619509,0.006361313730128432
390.0,-386345157.2955282,0.006358477826846329
395.0,-386344675.54030114,0.00635571705915873
400.0,-386344210.3061062,0.006353050967624113
405.0,-386343762.6510982,0.006350485616151025
410.0,-386343328.1406144,0.006347995591266399
415.0,-386342907.6408691,0.006345585856935851
420.0,-386342501.37986785,0.00634325771977823
425.0,-386342106.7149611,0.006340996035709587
430.0,-386341722.8500207,0.006338796242402919
435.0,-386341348.03954965,0.00633664833703643
440.0,-386340983.23613715,0.006334557778559758
445.0,-386340629.14221907,0.006332528592382676
450.0,-386340285.305142,0.006330558184509663
455.0,-386339950.95527893,0.006328642144482532
460.0,-386339624.70057404,0.0063267724949247085
465.0,-386339309.5193018,0.006324966303266799
470.0,-386339001.619647,0.006323201839966448
475.0,-386338700.34447074,0.006321475339193645
480.0,-386338408.58550966,0.0063198033724621416
485.0,-386338123.5789912,0.006318170101575107
490.0,-386337844.5896648,0.006316571313073853
495.0,-386337572.91233826,0.006315014427040162
500.0,-386337309.0232919,0.006313502172867385
505.0,-386337054.19513655,0.006312041843435179
510.0,-386336807.459236,0.006310627887834262
515.0,-386336568.2077254,0.0063092568226072124
520.0,-386336335.39800084,0.006307922672962562
525.0,-386336109.431459,0.006306627739161842
530.0,-386335914.4358762,0.006305510288900657
535.0,-386335700.9095955,0.006304286645807363
540.0,-386335493.88516647,0.0063031002625111915
545.0,-386335293.69399244,0.006301953038166552
550.0,-386335101.2377422,0.006300850139916245
555.0,-386334913.9441535,0.006299776827041239
560.0,-386334730.61658496,0.006298726242015795
565.0,-386334556.3151769,0.006297727382702485
570.0,-386334382.80197304,0.006296733040306783
575.0,-386334212.61965483,0.006295757786030843
580.0,-386334045.97103727,0.0062948027821352025
585.0,-386333882.74628395,0.00629386739918656
590.0,-386333723.165579,0.006292952898981872
595.0,-386333566.91105163,0.006292057459916438
600.0,-386333413.5096245,0.006291178370952695
605.0,-386333263.07251054,0.006290316269412575
610.0,-386333115.92207503,0.006289473002656406
615.0,-386332971.4496029,0.0062886450823549135
620.0,-386332830.47420394,0.006287837202534723
625.0,-386332694.0342488,0.006287055313728445
630.0,-386332560.35392654,0.006286289239395385
635.0,-386332429.25624835,0.0062855379652761965
640.0,-386332300.4782873,0.006284799984629876
645.0,-386332173.9381934,0.0062840748284036
650.0,-386332050.0962966,0.006283365134584421
655.0,-386331928.8691741,0.006282670425105745
660.0,-386331810.16961,0.006281990200164299
665.0,-386331693.73729944,0.006281322968045558
670.0,-386331579.2189967,0.0062806667044243225
675.0,-386331466.7477194,0.006280022171577096
680.0,-386331356.37163264,0.006279389645520822
685.0,-386331248.51189035,0.0062787715397389175
690.0,-386331142.7723085,0.006278165583841774
695.0,-386331038.7794344,0.0062775696377044546
700.0,-386330937.15330845,0.00627698725455852
705.0,-386330838.0151049,0.006276419128809918
710.0,-386330740.4310204,0.006275859909164285
715.0,-386330644.42715013,0.006275309745163986
720.0,-386330549.7499708,0.006274767183956966
725.0,-386330456.6943134,0.006274233915114932
730.0,-386330364.9588974,0.00627370821210627
735.0,-386330274.63059026,0.00627319057273742
740.0,-386330185.59502906,0.006272680341635342
745.0,-386330097.8685029,0.0062721776121471545
750.0,-386330012.64477986,0.006271689225332392
755.0,-386329929.48338765,0.006271212657001437
760.0,-386329847.7179399,0.006270744088331278
765.0,-386329767.09593594,0.006270282072330229
770.0,-386329687.35384196,0.0062698250987800715
775.0,-386329609.13600576,0.006269376860208568
780.0,-386329532.7702918,0.006268939235490255
785.0,-386329458.2759099,0.006268512334709669
790.0,-386329385.9486992,0.006268097853215544
795.0,-386329315.9319428,0.006267696612112818
800.0,-386329247.38937026,0.006267303819032586
805.0,-386329181.3130007,0.006266925158883561
810.0,-386329117.03810734,0.006266556822353492
815.0,-386329053.70246655,0.006266193868345418
820.0,-386328991.22938967,0.006265835857384004
825.0,-386328929.74105316,0.0062654834896190914
830.0,-386328869.1532759,0.006265136282638597
835.0,-386328809.66025734,0.006264795349330386
840.0,-386328751.05691844,0.006264459514459615
845.0,-386328693.38926697,0.006264129041680331
850.0,-386328636.4289935,0.006263802622632691
855.0,-386328580.28033745,0.006263480854675265
860.0,-386328524.8430792,0.006263163163485505
865.0,-386328470.38832134,0.006262851102655592
870.0,-386328416.82406896,0.006262544144995614
875.0,-386328364.28829706,0.006262243081191041
880.0,-386328312.58453846,0.006261946785358522
885.0,-386328261.5348857,0.006261654237973704
890.0,-386328211.28829014,0.0062613662926237525
895.0,-386328161.77597094,0.006261082555150164
900.0,-386328112.86569613,0.006260802267778707
905.0,-386328064.67424375,0.006260526099722617
910.0,-386328017.03116965,0.006260253074227261
915.0,-386327969.996604,0.006259983535877287
920.0,-386327923.6347808,0.006259717852774643
925.0,-386327877.90493333,0.0062594557912997945
930.0,-386327832.80244863,0.006259197325017723
935.0,-386327796.6657378,0.006258990238393692
940.0,-386327755.05927503,0.006258751806568598
945.0,-386327711.85510296,0.006258504218840347
950.0,-386327669.21593535,0.006258259868951543
955.0,-386327627.89455605,0.006258023070838334
960.0,-386327588.0871575,0.006257794948809761
965.0,-386327548.3700517,0.006257567344216802
970.0,-386327508.8796532,0.006257341038802891
975.0,-386327469.8015069,0.006257117095859152
980.0,-386327431.34420884,0.00625689671077597
985.0,-386327393.12252337,0.006256677675904549
990.0,-386327355.2741094,0.006256460780119342
995.0,-386327317.766026,0.006256245834647299
1000.0,-386327280.45415264,0.006256032013585063
1005.0,-386327245.5623617,0.006255832061153729


==> figures/logs/ind_set/gurobi_dual-simplex_log.csv <==
0.0,-inf,1.0,24457.49898333332,51.61666666666667,13.675259061831309
2.0,2665.0023833333325,0.8710460186606778,24457.49898333332,51.61666666666667,13.675259061831309
4.0,7995.00715,0.6580058664367757,24457.49898333332,51.61666666666667,13.675259061831309
6.0,11158.462398888889,0.5315626703519482,24457.49898333332,51.61666666666667,13.675259061831309
8.0,11312.614276666663,0.5254009895550342,24457.49898333332,51.61666666666667,13.675259061831309
10.0,11466.766154444447,0.5192393087581201,24457.49898333332,51.61666666666667,13.675259061831309
12.0,11837.364760555554,0.5044266240828931,24457.49898333332,51.61666666666667,13.675259061831309
14.0,12244.618529444446,0.48814881496706936,24457.49898333332,51.61666666666667,13.675259061831309
16.0,12851.919720000002,0.4638747113238226,24457.49898333332,51.61666666666667,13.675259061831309
18.0,13689.424801666666,0.43039902038954053,24457.49898333332,51.61666666666667,13.675259061831309
20.0,14526.929883333334,0.39692332945525854,24457.49898333332,51.61666666666667,13.675259061831309
22.0,16671.320556666662,0.31121174869416374,24457.49898333332,51.61666666666667,13.675259061831309
24.0,18815.711230000004,0.22550016793306907,24457.49898333332,51.61666666666667,13.675259061831309
26.0,20551.747663333335,0.15611111688880674,24457.49898333332,51.61666666666667,13.675259061831309
28.0,21879.429856666673,0.10304459556137688,24457.49898333332,51.61666666666667,13.675259061831309
30.0,23207.112049999996,0.04997807423394691,24457.49898333332,51.61666666666667,13.675259061831309
32.0,23416.08795666667,0.041625428308093945,24457.49898333332,51.61666666666667,13.675259061831309
34.0,23625.06386333333,0.03327278238224099,24457.49898333332,51.61666666666667,13.675259061831309
36.0,23800.194998333336,0.026272840572884072,24457.49898333332,51.61666666666667,13.675259061831309
38.0,23941.48136166666,0.02062560288002319,24457.49898333332,51.61666666666667,13.675259061831309
40.0,24082.767724999983,0.014978365187162307,24457.49898333332,51.61666666666667,13.675259061831309
42.0,24229.59566333332,0.009109516137251047,24457.49898333332,51.61666666666667,13.675259061831309
44.0,24376.39304333332,0.003241888463908811,24457.49898333332,51.61666666666667,13.675259061831309
46.0,24451.30040333332,0.00024777001067158544,24457.49898333332,51.61666666666667,13.675259061831309
48.0,24454.22050999999,0.000131047215078786,24457.49898333332,51.61666666666667,13.675259061831309
50.0,24457.140616666653,1.4324419485988953e-05,24457.49898333332,51.61666666666667,13.675259061831309
52.0,24457.277296666653,8.861147904782226e-06,24457.49898333332,51.61666666666667,13.675259061831309
54.0,24457.41397666665,3.397876323575499e-06,24457.49898333332,51.61666666666667,13.675259061831309
56.0,24457.485649999988,5.329924263801316e-07,24457.49898333332,51.61666666666667,13.675259061831309
58.0,24457.492316666652,2.6649621319127765e-07,24457.49898333332,51.61666666666667,13.675259061831309
60.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309
62.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309
64.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309
66.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309
68.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309
70.0,24457.49898333332,0.0,24457.49898333332,51.61666666666667,13.675259061831309


==> figures/logs/ind_set/lower_bounds_learned_9287189.csv <==
1.1,-24577.860172101125,0.21419061376145632
1.2000000000000002,-24563.556924240656,0.18872223012507472
1.3,-24551.05348440576,0.16645986649673575
1.4000000000000001,-24540.302539694025,0.1473174950704881
1.5,-24531.02220292386,0.13079367427587874
1.6,-24522.9961543301,0.11650598831029539
1.7000000000000002,-24516.186217105816,0.1043841843112859
1.8,-24510.347485327606,0.09399227733409946
1.9000000000000001,-24505.340323165594,0.08508056878493736
2.0,-24501.200532771156,0.07771122296761186
2.1,-24497.679657659926,0.0714453361770688
2.2,-24494.668174722974,0.0660863394334277
2.3000000000000003,-24492.06715626602,0.06145698530857249
2.4000000000000004,-24489.83390649973,0.05748231966844806
2.5,-24487.903620092777,0.05404660768598904
2.6,-24486.291343758232,0.05117733199714179
2.7,-24484.912024914687,0.04872172141025526
2.8000000000000003,-24483.67741070189,0.04652455131267323
2.9000000000000004,-24482.578578697292,0.04456836949324906
3.0,-24481.643196396333,0.042902226278771924
3.1,-24480.810540563918,0.0414190492296903
3.2,-24480.078676006142,0.04011550588604676
3.3000000000000003,-24479.445644936706,0.038990061111401
3.4000000000000004,-24478.835027873203,0.037903451032468734
3.5,-24478.271275161707,0.036898648057549874
3.6,-24477.812084977588,0.03607945914126898
3.7,-24477.3467349203,0.035250602168168714
3.8000000000000003,-24476.9309264804,0.03451069267622755
3.9000000000000004,-24476.600035395786,0.033921570732088
4.0,-24476.27676799802,0.03334465097955722
4.1000000000000005,-24475.970480289856,0.03279877278647754
4.2,-24475.683726162813,0.03228872129441074
4.3,-24475.425144044002,0.03182856917853835
4.4,-24475.181727752326,0.03139545975854982
4.5,-24474.9249997337,0.030938984659734752
4.6000000000000005,-24474.672408953906,0.030489355285073072
4.7,-24474.44916515372,0.03009125495606069
4.800000000000001,-24474.287388520108,0.029802474315978024
4.9,-24474.14068478507,0.029540295934100954
5.0,-24473.980126432,0.029254410269393894
5.1000000000000005,-24473.81142192408,0.028954560473077564
5.2,-24473.657585358244,0.028680271955312163
5.300000000000001,-24473.525828406644,0.028445065004036315
5.4,-24473.40655411054,0.02823293441183524
5.5,-24473.286822950486,0.028019342744801133
5.6000000000000005,-24473.163324338228,0.027799472089312775
5.7,-24473.04263098695,0.027584577451977222
5.800000000000001,-24472.931937937992,0.02738725204310368
5.9,-24472.82545688139,0.02719780613557939
6.0,-24472.728476303186,0.02702535420942825
6.1000000000000005,-24472.651488149146,0.02688835758912887
6.2,-24472.569587546608,0.026742154154974353
6.300000000000001,-24472.477786622498,0.02657855126968062
6.4,-24472.42420701946,0.026483618625369475
6.5,-24472.348007046614,0.026348488316703743
6.6000000000000005,-24472.26182421736,0.026195234926575047
6.7,-24472.19369337,0.026073636351624303
6.800000000000001,-24472.147226902238,0.02599056865851052
6.9,-24472.08969612896,0.025887973865577417
7.0,-24472.02965279005,0.025781056697917713
7.1000000000000005,-24471.98523213384,0.025701901455273242
7.2,-24471.934964993943,0.025612285958208837
7.300000000000001,-24471.87119210748,0.025498816140026474
7.4,-24471.821014546105,0.025409796634177508
7.5,-24471.784537181167,0.025345128101178074
7.6000000000000005,-24471.748899974675,0.025281665249994048
7.7,-24471.700948976097,0.02519620127001251
7.800000000000001,-24471.661359913196,0.025125731488440363
7.9,-24471.61634883953,0.025045544301207368
8.0,-24471.55772624143,0.024940654783910825
8.1,-24471.513121593514,0.024861233931225676
8.200000000000001,-24471.475239867814,0.024793928356699028
8.3,-24471.43905868779,0.02472945700718574
8.4,-24471.388446990182,0.024639373195219947
8.5,-24471.332415806726,0.02453959313707505
8.6,-24471.289735773385,0.02446365417170796
8.700000000000001,-24471.2529460726,0.024398176283141226
8.8,-24471.231995094404,0.024360780079990894
8.9,-24471.203925751517,0.02431079935024324
9.0,-24471.170801757475,0.024251802999312386
9.1,-24471.14659669084,0.0242089933626225
9.200000000000001,-24471.122677598414,0.024166607294539007
9.3,-24471.099549986244,0.0241255160338125
9.4,-24471.07668370059,0.0240847443074157
9.5,-24471.043196121813,0.02402508244119634
9.600000000000001,-24471.019360792856,0.02398252089508955
9.700000000000001,-24470.995157104284,0.023939352542965166
9.8,-24470.97016486316,0.02389481150092081
9.9,-24470.9487417889,0.02385645622760946
10.0,-24470.92806774525,0.023819698344142055
10.100000000000001,-24470.905786897572,0.023780003289553032
10.200000000000001,-24470.892080888003,0.02375563820528124
10.3,-24470.874665321116,0.023724588933597014
10.4,-24470.84919154126,0.023679186194210184
10.5,-24470.81987204719,0.023626952330938044
10.600000000000001,-24470.80092358632,0.023593203243533444
10.700000000000001,-24470.783529091328,0.02356234594072482
10.8,-24470.766169736868,0.02353146567686696
10.9,-24470.75588153681,0.023513270839874277
11.0,-24470.7385349502,0.023482268094096672
11.100000000000001,-24470.716649839243,0.02344324671235425
11.200000000000001,-24470.701046835267,0.023415426435077057
11.3,-24470.683518387337,0.023384153347772184
11.4,-24470.661078395227,0.023344249610969505
11.5,-24470.636839475093,0.023301236566169167
11.600000000000001,-24470.61326397858,0.023259360408484597
11.700000000000001,-24470.595932587097,0.023228378983723492
11.8,-24470.58205196991,0.023203636712968972
11.9,-24470.572223578296,0.023186181630812024
12.0,-24470.56236790678,0.023168696033690192
12.100000000000001,-24470.545020155983,0.023137714361436763
12.200000000000001,-24470.528165646323,0.023107868543118467
12.3,-24470.518424765094,0.02309071548513107
12.4,-24470.507861039197,0.0230719960152675
12.5,-24470.4981284164,0.023054675451227157
12.600000000000001,-24470.488611836987,0.023037714201979143
12.700000000000001,-24470.47855107774,0.02301988876053092
12.8,-24470.467048846072,0.022999471701724845
12.9,-24470.459067319774,0.02298530370119567
13.0,-24470.449701755908,0.022968639178289178
13.100000000000001,-24470.439621773618,0.02295072489350318
13.200000000000001,-24470.43195240545,0.0229371100544596
13.3,-24470.422674740974,0.022920533373962115
13.4,-24470.410077826924,0.022898028876190933
13.5,-24470.400235826943,0.022880595743287133
13.600000000000001,-24470.39207914482,0.022866138706354847
13.700000000000001,-24470.38436131794,0.022852497719424505
13.8,-24470.37388072476,0.022833852377727438
13.9,-24470.364242182754,0.022816692672416667
14.0,-24470.35514182738,0.022800535003843783
14.100000000000001,-24470.341982241207,0.022776888183641205
14.200000000000001,-24470.332744576015,0.022760402403023006
14.3,-24470.322429662072,0.02274212789045169
14.4,-24470.311450349367,0.0227226185759888
14.5,-24470.29223921334,0.02268833910935724
14.600000000000001,-24470.272764292047,0.02265376028793179
14.700000000000001,-24470.259150065496,0.022629751329471905
14.8,-24470.246629715657,0.02260749528321143
14.9,-24470.234431321274,0.022585797718490792
15.0,-24470.22425434368,0.022567661033176076
15.100000000000001,-24470.21393687357,0.022549176694115793
15.200000000000001,-24470.20435325501,0.02253217665311976
15.3,-24470.19651521039,0.022518286729166614
15.4,-24470.19018755701,0.022507081682325465
15.5,-24470.18320745699,0.022494675038389138
15.600000000000001,-24470.175081668254,0.022480250173258557
15.700000000000001,-24470.164974783478,0.022462306591167134
15.8,-24470.151084147437,0.02243767555475129
15.9,-24470.14371468049,0.022424605914454544
16.0,-24470.137326498974,0.02241321479327358
16.1,-24470.126775217755,0.022394373856450305
16.2,-24470.11278365548,0.022369485651707995
16.3,-24470.103480225836,0.02235298485210776
16.400000000000002,-24470.094208501698,0.02233649959156802
16.5,-24470.08749239419,0.022324569663142238
16.6,-24470.082047958418,0.022314928059140298
16.7,-24470.074225823217,0.02230107248584393
16.8,-24470.067296841717,0.022288789408599276
16.900000000000002,-24470.06087578599,0.022277387497969266
17.0,-24470.05473352839,0.022266531889425
17.1,-24470.048432383002,0.02225535279327543
17.2,-24470.040534149164,0.022241311465155438
17.3,-24470.031246039005,0.022224837252315173
17.400000000000002,-24470.025669967024,0.022214965165811753
17.5,-24470.019320008458,0.02220368375827377
17.6,-24470.012160668946,0.022190959449778832
17.7,-24470.00572130756,0.022179550417141855
17.8,-24469.99514923709,0.02216079886008394
17.900000000000002,-24469.988056273876,0.022148228063230146
18.0,-24469.98187076364,0.022137267532504574
18.1,-24469.97606544954,0.022126983817825883
18.2,-24469.970646876183,0.022117396230899797
18.3,-24469.965049727165,0.022107503401415762
18.400000000000002,-24469.960088385476,0.022098721765787047
18.5,-24469.95242958817,0.022085047435218844
18.6,-24469.94524000572,0.022072222835131945
18.7,-24469.9403386023,0.02206354595299308
18.8,-24469.934314381837,0.022052903519135546
18.900000000000002,-24469.927397935462,0.022040684918960166
19.0,-24469.92150578977,0.022030251017159917
19.1,-24469.915719967794,0.02202000870601425
19.200000000000003,-24469.91081856437,0.022011331823875494
19.3,-24469.905917160955,0.022002654941736737
19.400000000000002,-24469.901015757536,0.02199397805959798
19.5,-24469.896114354116,0.021985301177459116
19.6,-24469.890148771647,0.021974693447231453
19.700000000000003,-24469.884032901446,0.02196381303471141
19.8,-24469.879131498026,0.021955136152572656
19.900000000000002,-24469.874230094607,0.021946459270433896
20.0,-24469.86932869119,0.02193778238829503
20.1,-24469.86442728777,0.021929105506156277
20.200000000000003,-24469.85952588435,0.021920428624017517
20.3,-24469.85462448093,0.02191175174187876
20.400000000000002,-24469.84972307751,0.0219030748597399
20.5,-24469.84482167409,0.021894397977601135
20.6,-24469.83992027067,0.02188572109546238
20.700000000000003,-24469.835018867256,0.021877044213323624
20.8,-24469.830117463833,0.021868367331184756
20.900000000000002,-24469.825216060413,0.021859690449046003
21.0,-24469.820314656998,0.021851013566907242
21.1,-24469.815413253575,0.02184233668476849
21.200000000000003,-24469.81051185016,0.021833659802629624
21.3,-24469.80561044674,0.021824982920490864
21.400000000000002,-24469.80070904332,0.02181630603835211
21.5,-24469.7958076399,0.021807629156213353
21.6,-24469.790906236485,0.021798952274074593
21.700000000000003,-24469.786004833062,0.02179027539193573
21.8,-24469.781103429643,0.021781598509796975
21.900000000000002,-24469.776202026227,0.021772921627658214
22.0,-24469.771300622804,0.02176424474551946
22.1,-24469.76639921939,0.021755567863380596
22.200000000000003,-24469.76149781597,0.021746890981241836
22.3,-24469.75659641255,0.021738214099103082
22.400000000000002,-24469.75169500913,0.02172953721696432
22.5,-24469.74679360571,0.021720860334825457
22.6,-24469.74189220229,0.021712183452686704
22.700000000000003,-24469.73699079887,0.021703506570547943
22.8,-24469.732089395453,0.021694829688409186
22.900000000000002,-24469.727187992034,0.021686152806270433
23.0,-24469.722286588614,0.021677475924131565
23.1,-24469.717385185195,0.021668799041992808
23.200000000000003,-24469.71248378178,0.021660122159854047
23.3,-24469.707582378356,0.021651445277715294
23.400000000000002,-24469.70268097494,0.02164276839557643
23.5,-24469.69777957152,0.02163409151343767
23.6,-24469.692878168098,0.021625414631298915
23.700000000000003,-24469.687976764682,0.021616737749160158
23.8,-24469.683075361263,0.02160806086702129
23.900000000000002,-24469.678173957844,0.021599383984882536
24.0,-24469.673272554424,0.02159070710274378
24.1,-24469.66837115101,0.02158203022060502
24.200000000000003,-24469.663469747586,0.021573353338466158
24.3,-24469.65856834417,0.0215646764563274
24.400000000000002,-24469.65366694075,0.021555999574188644
24.5,-24469.648765537328,0.021547322692049887
24.6,-24469.643864133912,0.02153864580991113
24.700000000000003,-24469.63896273049,0.021529968927772265
24.8,-24469.634061327073,0.02152129204563351
24.900000000000002,-24469.62915992365,0.02151261516349475
25.0,-24469.624258520234,0.021503938281355994
25.1,-24469.619357116815,0.02149526139921713
25.200000000000003,-24469.614455713392,0.021486584517078373
25.3,-24469.609554309976,0.021477907634939616
25.400000000000002,-24469.604652906557,0.021469230752800862
25.5,-24469.599751503138,0.021460553870661994
25.6,-24469.59485009972,0.021451876988523237
25.700000000000003,-24469.589948696303,0.021443200106384484
25.8,-24469.58504729288,0.021434523224245723
25.900000000000002,-24469.580145889464,0.021425846342106966
26.0,-24469.575244486045,0.0214171694599681
26.1,-24469.57034308262,0.021408492577829345
26.200000000000003,-24469.565441679206,0.021399815695690588
26.3,-24469.560540275786,0.02139113881355183
26.400000000000002,-24469.555638872367,0.021382461931412966
26.5,-24469.550737468948,0.02137378504927421
26.6,-24469.545836065532,0.021365108167135452
26.700000000000003,-24469.54093466211,0.021356431284996695
26.8,-24469.536033258693,0.02134775440285783
26.900000000000002,-24469.531131855274,0.021339077520719073
27.0,-24469.52623045185,0.021330400638580316
27.1,-24469.52132904843,0.021321723756441556
27.200000000000003,-24469.516427645012,0.021313046874302695
27.3,-24469.511526241597,0.021304369992163938
27.400000000000002,-24469.506624838174,0.021295693110025177
27.5,-24469.501723434758,0.021287016227886424
27.6,-24469.49682203134,0.021278339345747667
27.700000000000003,-24469.49192062792,0.021269662463608802
27.8,-24469.4870192245,0.021260985581470045
27.900000000000002,-24469.48211782108,0.02125230869933129
28.0,-24469.47721641766,0.02124363181719253
28.1,-24469.47231501424,0.021234954935053667
28.200000000000003,-24469.467413610826,0.021226278052914906
28.3,-24469.462512207403,0.021217601170776153
28.400000000000002,-24469.457610803987,0.021208924288637396
28.5,-24469.452709400568,0.021200247406498528
28.6,-24469.44780799715,0.021191570524359774
28.700000000000003,-24469.44290659373,0.021182893642221017
28.8,-24469.43800519031,0.021174216760082257
28.900000000000002,-24469.43310378689,0.021165539877943503
29.0,-24469.42820238347,0.02115686299580464
29.1,-24469.423300980056,0.021148186113665878
29.200000000000003,-24469.418399576633,0.021139509231527125
29.3,-24469.413498173213,0.021130832349388364
29.400000000000002,-24469.408596769794,0.0211221554672495
29.5,-24469.403695366378,0.021113478585110746
29.6,-24469.398793962955,0.021104801702971986
29.700000000000003,-24469.393892559536,0.021096124820833232
29.8,-24469.38899115612,0.021087447938694368
29.900000000000002,-24469.384089752697,0.021078771056555607
30.0,-24469.37918834928,0.021070094174416854
30.1,-24469.374286945862,0.021061417292278097
30.200000000000003,-24469.369385542443,0.02105274041013923
30.3,-24469.364484139023,0.021044063528000475
30.400000000000002,-24469.359582735608,0.021035386645861718
30.5,-24469.354681332185,0.021026709763722957
30.6,-24469.349779928765,0.021018032881584204
30.700000000000003,-24469.34487852535,0.021009355999445336
30.8,-24469.339977121926,0.02100067911730658
30.900000000000002,-24469.33507571851,0.020992002235167825
31.0,-24469.33017431509,0.020983325353029065
31.1,-24469.325272911672,0.0209746484708902
31.200000000000003,-24469.320371508253,0.020965971588751443
31.3,-24469.315470104837,0.020957294706612686
31.400000000000002,-24469.310568701414,0.02094861782447393
31.5,-24469.30566729799,0.020939940942335065
31.6,-24469.300765894575,0.020931264060196308
31.700000000000003,-24469.295864491156,0.02092258717805755
31.8,-24469.290963087737,0.02091391029591879
31.900000000000002,-24469.286061684317,0.020905233413780037
32.0,-24469.2811602809,0.020896556531641172
32.1,-24469.27625887748,0.020887879649502412
32.2,-24469.27135747406,0.020879202767363658
32.300000000000004,-24469.266456070643,0.0208705258852249
32.4,-24469.26155466722,0.020861849003086033
32.5,-24469.256653263805,0.02085317212094728
32.6,-24469.251751860385,0.020844495238808523
32.7,-24469.246850456966,0.020835818356669762
32.800000000000004,-24469.241949053547,0.0208271414745309
32.9,-24469.23704765013,0.02081846459239214
33.0,-24469.232146246708,0.020809787710253384
33.1,-24469.22724484329,0.02080111082811463
33.2,-24469.222343439873,0.020792433945975762
33.300000000000004,-24469.21744203645,0.02078375706383701
33.4,-24469.212540633034,0.02077508018169825
33.5,-24469.207639229615,0.02076640329955949
33.6,-24469.202737826196,0.020757726417420738
33.7,-24469.197836422773,0.020749049535281873
33.800000000000004,-24469.192935019357,0.020740372653143112
33.9,-24469.188033615937,0.02073169577100436
34.0,-24469.183132212514,0.0207230188888656
34.1,-24469.1782308091,0.020714342006726734
34.2,-24469.17332940568,0.02070566512458798
34.300000000000004,-24469.16842800226,0.02069698824244922
34.4,-24469.16352659884,0.020688311360310463
34.5,-24469.158625195425,0.020679634478171602
34.6,-24469.153723792002,0.02067095759603284
34.7,-24469.148822388586,0.020662280713894084
34.800000000000004,-24469.143920985167,0.020653603831755327
34.9,-24469.139019581744,0.02064492694961657
35.0,-24469.13411817833,0.020636250067477706
35.1,-24469.12921677491,0.020627573185338945
35.2,-24469.12431537149,0.020618896303200192
35.300000000000004,-24469.11941396807,0.020610219421061435
35.4,-24469.114512564654,0.020601542538922567
35.5,-24469.10961116123,0.020592865656783813
35.6,-24469.104709757816,0.020584188774645056
35.7,-24469.099808354396,0.020575511892506296
35.800000000000004,-24469.094906950973,0.020566835010367435
35.9,-24469.090005547558,0.020558158128228678
36.0,-24469.085104144135,0.020549481246089917
36.1,-24469.08020274072,0.02054080436395116
36.2,-24469.075301337296,0.0205321274818123
36.300000000000004,-24469.07039993388,0.02052345059967354
36.4,-24469.06549853046,0.02051477371753478
36.5,-24469.060597127038,0.020506096835396025
36.6,-24469.055695723622,0.020497419953257268
36.7,-24469.050794320203,0.020488743071118403
36.800000000000004,-24469.045892916783,0.020480066188979646
36.9,-24469.040991513364,0.02047138930684089
37.0,-24469.03609010995,0.020462712424702132
37.1,-24469.031188706525,0.020454035542563268
37.2,-24469.02628730311,0.02044535866042451
37.300000000000004,-24469.02138589969,0.02043668177828575
37.4,-24469.016484496267,0.020428004896146996
37.5,-24469.01158309285,0.020419328014008132
37.6,-24469.006681689432,0.020410651131869375
37.7,-24469.001780286013,0.020401974249730618
37.800000000000004,-24468.996878882594,0.020393297367591864
37.9,-24468.991977479178,0.020384620485453104
38.0,-24468.987076075755,0.02037594360331424
38.1,-24468.98217467234,0.020367266721175486
38.2,-24468.977273268916,0.020358589839036725
38.300000000000004,-24468.972371865497,0.02034991295689797
38.400000000000006,-24468.967470462077,0.020341236074759107
38.5,-24468.962569058658,0.020332559192620347
38.6,-24468.957667655242,0.020323882310481593
38.7,-24468.95276625182,0.020315205428342833
38.800000000000004,-24468.947864848404,0.020306528546203968
38.900000000000006,-24468.942963444984,0.020297851664065215
39.0,-24468.938062041565,0.020289174781926454
39.1,-24468.933160638146,0.020280497899787697
39.2,-24468.928259234726,0.020271821017648836
39.300000000000004,-24468.923357831307,0.020263144135510076
39.400000000000006,-24468.918456427888,0.02025446725337132
39.5,-24468.913555024472,0.02024579037123256
39.6,-24468.90865362105,0.0202371134890938
39.7,-24468.903752217633,0.02022843660695494
39.800000000000004,-24468.898850814214,0.02021975972481618
39.900000000000006,-24468.893949410794,0.020211082842677426
40.0,-24468.889048007375,0.02020240596053867
40.1,-24468.884146603956,0.0201937290783998
40.2,-24468.879245200536,0.020185052196261048
40.300000000000004,-24468.874343797117,0.02017637531412229
40.400000000000006,-24468.8694423937,0.02016769843198353
40.5,-24468.86454099028,0.02015902154984467
40.6,-24468.85963958686,0.020150344667705912
40.7,-24468.85473818344,0.02014166778556715
40.800000000000004,-24468.849836780024,0.020132990903428398
40.900000000000006,-24468.8449353766,0.020124314021289533
41.0,-24468.84003397318,0.020115637139150773
41.1,-24468.835132569766,0.020106960257012016
41.2,-24468.830231166343,0.02009828337487326
41.300000000000004,-24468.825329762927,0.020089606492734502
41.400000000000006,-24468.820428359508,0.020080929610595637
41.5,-24468.81552695609,0.02007225272845688
41.6,-24468.81062555267,0.020063575846318123
41.7,-24468.805724149253,0.020054898964179366
41.800000000000004,-24468.80082274583,0.020046222082040502
41.900000000000006,-24468.79592134241,0.020037545199901745
42.0,-24468.791019938995,0.020028868317762984
42.1,-24468.786118535572,0.02002019143562423
42.2,-24468.781217132157,0.020011514553485366
42.300000000000004,-24468.776315728737,0.020002837671346606
42.400000000000006,-24468.771414325318,0.019994160789207852
42.5,-24468.7665129219,0.019985483907069095
42.6,-24468.761611518483,0.019976807024930335
42.7,-24468.75671011506,0.019968130142791474
42.800000000000004,-24468.751808711637,0.019959453260652717
42.900000000000006,-24468.74690730822,0.019950776378513956
43.0,-24468.7420059048,0.019942099496375203
43.1,-24468.737104501382,0.019933422614236338
43.2,-24468.732203097963,0.01992474573209758
43.300000000000004,-24468.727301694547,0.019916068849958824
43.400000000000006,-24468.722400291124,0.019907391967820064
43.5,-24468.717498887705,0.019898715085681203
43.6,-24468.71259748429,0.019890038203542446
43.7,-24468.707696080866,0.019881361321403685
43.800000000000004,-24468.70279467745,0.01987268443926493
43.900000000000006,-24468.69789327403,0.019864007557126067
44.0,-24468.692991870612,0.01985533067498731
44.1,-24468.688090467193,0.019846653792848553
44.2,-24468.683189063777,0.0198379769107098
44.300000000000004,-24468.678287660354,0.01982930002857104
44.400000000000006,-24468.673386256934,0.019820623146432174
44.5,-24468.66848485352,0.01981194626429342
44.6,-24468.663583450096,0.01980326938215466
44.7,-24468.65868204668,0.019794592500015903
44.800000000000004,-24468.65378064326,0.01978591561787704
44.900000000000006,-24468.64887923984,0.019777238735738282
45.0,-24468.64397783642,0.019768561853599525
45.1,-24468.639076433003,0.019759884971460768
45.2,-24468.634175029583,0.019751208089321903
45.300000000000004,-24468.62927362616,0.019742531207183146
45.400000000000006,-24468.624372222745,0.01973385432504439
45.5,-24468.619470819325,0.019725177442905632
45.6,-24468.614569415906,0.019716500560766872
45.7,-24468.609668012487,0.019707823678628007
45.800000000000004,-24468.60476660907,0.019699146796489254
45.900000000000006,-24468.599865205648,0.019690469914350493
46.0,-24468.594963802232,0.019681793032211736
46.1,-24468.590062398813,0.019673116150072875
46.2,-24468.58516099539,0.019664439267934115
46.300000000000004,-24468.580259591974,0.019655762385795358
46.400000000000006,-24468.575358188555,0.019647085503656604
46.5,-24468.570456785135,0.019638408621517736
46.6,-24468.565555381716,0.01962973173937898
46.7,-24468.5606539783,0.019621054857240226
46.800000000000004,-24468.555752574877,0.019612377975101465
46.900000000000006,-24468.55085117146,0.0196037010929626
47.0,-24468.545949768042,0.01959502421082384
47.1,-24468.54104836462,0.019586347328685087
47.2,-24468.5361469612,0.01957767044654633
47.300000000000004,-24468.53124555778,0.01956899356440757
47.400000000000006,-24468.526344154365,0.019560316682268708
47.5,-24468.52144275094,0.01955163980012995
47.6,-24468.516541347526,0.01954296291799119
47.7,-24468.511639944107,0.019534286035852437
47.800000000000004,-24468.506738540684,0.019525609153713572
47.900000000000006,-24468.501837137268,0.019516932271574812
48.0,-24468.49693573385,0.01950825538943606
48.1,-24468.49203433043,0.019499578507297298
48.2,-24468.48713292701,0.019490901625158433
48.300000000000004,-24468.482231523594,0.01948222474301968
48.400000000000006,-24468.47733012017,0.01947354786088092
48.5,-24468.472428716756,0.019464870978742166
48.6,-24468.467527313336,0.01945619409660341
48.7,-24468.462625909913,0.01944751721446454
48.800000000000004,-24468.457724506497,0.019438840332325787
48.900000000000006,-24468.452823103078,0.01943016345018703
49.0,-24468.44792169966,0.01942148656804827
49.1,-24468.44302029624,0.01941280968590941
49.2,-24468.438118892824,0.01940413280377065
49.300000000000004,-24468.4332174894,0.01939545592163189
49.400000000000006,-24468.428316085985,0.019386779039493138
49.5,-24468.423414682562,0.01937810215735427
49.6,-24468.418513279143,0.019369425275215513
49.7,-24468.413611875723,0.01936074839307676
49.800000000000004,-24468.408710472304,0.019352071510938
49.900000000000006,-24468.40380906889,0.019343394628799134
50.0,-24468.398907665465,0.01933471774666038
50.1,-24468.39400626205,0.01932604086452162
50.2,-24468.38910485863,0.019317363982382867
50.300000000000004,-24468.38420345521,0.019308687100244106
50.400000000000006,-24468.37930205179,0.019300010218105245
50.5,-24468.374400648372,0.019291333335966488
50.6,-24468.369499244953,0.019282656453827728
50.7,-24468.364597841533,0.019273979571688974
50.800000000000004,-24468.359696438118,0.01926530268955011
50.900000000000006,-24468.354795034695,0.01925662580741135
51.0,-24468.34989363128,0.019247948925272595
51.1,-24468.34499222786,0.01923927204313384
51.2,-24468.34009082444,0.01923059516099497
51.300000000000004,-24468.33518942102,0.019221918278856217
51.400000000000006,-24468.3302880176,0.01921324139671746
51.5,-24468.325386614182,0.0192045645145787
51.6,-24468.320485210763,0.019195887632439946
51.7,-24468.315583807344,0.019187210750301078
51.800000000000004,-24468.310682403924,0.019178533868162324
51.900000000000006,-24468.305781000505,0.019169856986023567
52.0,-24468.300879597085,0.019161180103884807
52.1,-24468.29597819367,0.019152503221745946
52.2,-24468.291076790247,0.01914382633960719
52.300000000000004,-24468.286175386827,0.01913514945746843
52.400000000000006,-24468.28127398341,0.019126472575329675
52.5,-24468.27637257999,0.01911779569319081
52.6,-24468.271471176573,0.01910911881105205
52.7,-24468.266569773154,0.019100441928913296
52.800000000000004,-24468.261668369734,0.019091765046774536
52.900000000000006,-24468.256766966315,0.01908308816463567
53.0,-24468.2518655629,0.019074411282496918
53.1,-24468.246964159476,0.019065734400358157
53.2,-24468.242062756057,0.0190570575182194
53.300000000000004,-24468.23716135264,0.019048380636080647
53.400000000000006,-24468.232259949218,0.01903970375394178
53.5,-24468.227358545802,0.01903102687180302
53.6,-24468.222457142383,0.019022349989664268
53.7,-24468.217555738964,0.019013673107525508
53.800000000000004,-24468.212654335544,0.019004996225386643
53.900000000000006,-24468.20775293212,0.01899631934324789
54.0,-24468.202851528706,0.01898764246110913
54.1,-24468.197950125283,0.018978965578970376
54.2,-24468.193048721867,0.018970288696831508
54.300000000000004,-24468.188147318448,0.01896161181469275
54.400000000000006,-24468.18324591503,0.018952934932553997
54.5,-24468.17834451161,0.018944258050415236
54.6,-24468.173443108193,0.01893558116827648
54.7,-24468.16854170477,0.01892690428613762
54.800000000000004,-24468.16364030135,0.018918227403998858
54.900000000000006,-24468.158738897935,0.0189095505218601
55.0,-24468.153837494512,0.018900873639721347
55.1,-24468.148936091096,0.01889219675758248
55.2,-24468.144034687677,0.018883519875443722
55.300000000000004,-24468.139133284258,0.018874842993304965
55.400000000000006,-24468.13423188084,0.01886616611116621
55.5,-24468.129330477423,0.018857489229027344
55.6,-24468.124429074,0.018848812346888587
55.7,-24468.11952767058,0.01884013546474983
55.800000000000004,-24468.114626267165,0.018831458582611073
55.900000000000006,-24468.10972486374,0.018822781700472208
56.0,-24468.104823460326,0.01881410481833345
56.1,-24468.099922056907,0.018805427936194694
56.2,-24467.52765210361,0.017792346883330458
56.300000000000004,-24466.76844234857,0.016448329058257622
56.400000000000006,-24466.087339522768,0.01524258277732535
56.5,-24465.479056886816,0.014165749003820696
56.6,-24464.936550900726,0.013205358662841735
56.7,-24464.527353697627,0.012480962893056372
56.800000000000004,-24464.15799308836,0.011827089257421725
56.900000000000006,-24463.84547794604,0.011273848313019858
57.0,-24463.570519670047,0.010787093734811317
57.1,-24463.323018742416,0.010348946495195004
57.2,-24463.11194050954,0.009975277814589265
57.300000000000004,-24462.945275152837,0.009680232593227705
57.400000000000006,-24462.79351268523,0.009411569736513296
57.5,-24462.662708274864,0.009180008619226828
57.6,-24462.537058216265,0.008957572174801162
57.7,-24462.419867054614,0.008750110390816938
57.800000000000004,-24462.322585727718,0.00857789469346893
57.900000000000006,-24462.242167600154,0.008435531669046733
58.0,-24462.16929376104,0.008306524187118674
58.1,-24462.09781887414,0.008179993249655819
58.2,-24462.037566649382,0.008073329625354045
58.300000000000004,-24461.98497545577,0.007980228211429258
58.400000000000006,-24461.939750621535,0.007900167354805122
58.5,-24461.902845465826,0.007834834702291942
58.6,-24461.86975402122,0.007776253406265283
58.7,-24461.83801351807,0.00772006366196277
58.800000000000004,-24461.81224826716,0.007674451818512148
58.900000000000006,-24461.79026208685,0.0076355300079868505
59.0,-24461.76797311236,0.007596072165374066
59.1,-24461.751197709535,0.007566374917324495
59.2,-24461.736931446776,0.007541119562902387
59.300000000000004,-24461.71788464675,0.007507401293903796
59.400000000000006,-24461.706955333317,0.007488053291622333
59.5,-24461.699235589178,0.007474387142499836
59.6,-24461.68601229835,0.007450978145892758
59.7,-24461.677062570936,0.007435134575532804
59.800000000000004,-24461.669845550085,0.007422358390025849
59.900000000000006,-24461.658261081364,0.00740185057601124
60.0,-24461.65161693263,0.007390088537565319
60.1,-24461.648689203157,0.007384905621280586
60.2,-24461.64308651275,0.00737498726114338
60.300000000000004,-24461.63714296012,0.007364465477631033
60.400000000000006,-24461.630793098877,0.007353224411980635
60.5,-24461.62551423743,0.007343879321462331
60.6,-24461.62037523884,0.007334781828101236
60.7,-24461.61515708409,0.0073255442057590095
60.800000000000004,-24461.609945727963,0.007316318618915782
60.900000000000006,-24461.60448064138,0.007306643856791921
61.0,-24461.597597407046,0.00729445856862495
61.1,-24461.594791666666,0.007289491607843473
61.2,-24461.59478012573,0.007289471177097894
61.300000000000004,-24461.59318718817,0.007286651223240169
61.400000000000006,-24461.590933821117,0.007282662120799112
61.5,-24461.588204828593,0.007277831025607699
61.6,-24461.58695479109,0.007275618102666486
61.7,-24461.58298838865,0.007268596438957681
61.800000000000004,-24461.576561591854,0.007257219175436394
61.900000000000006,-24461.573662283783,0.007252086573147412
62.0,-24461.57071784868,0.007246874083138602
62.1,-24461.56754897581,0.0072412642742642535
62.2,-24461.565346801715,0.00723736579796074
62.300000000000004,-24461.563932291665,0.0072348617116978105
62.400000000000006,-24461.563932291665,0.0072348617116978105
62.5,-24461.563932291665,0.0072348617116978105
62.6,-24461.563819917366,0.0072346627771291295
62.7,-24461.56348886861,0.0072340767264087785
62.800000000000004,-24461.560490829794,0.007228769342525901
62.900000000000006,-24461.5580078125,0.007224373693661406
63.0,-24461.5580078125,0.007224373693661406
63.1,-24461.5580078125,0.007224373693661406
63.2,-24461.55674841773,0.007222144205687019
63.300000000000004,-24461.550941335583,0.007211864013862561
63.400000000000006,-24461.549446614583,0.007209217931334077
63.5,-24461.549446614583,0.007209217931334077
63.6,-24461.549446614583,0.007209217931334077
63.7,-24461.549446614583,0.007209217931334077
63.800000000000004,-24461.549446614583,0.007209217931334077
63.900000000000006,-24461.549446614583,0.007209217931334077
64.0,-24461.548682850134,0.007207865850404548
64.10000000000001,-24461.54765625,0.007206048475334064
64.2,-24461.54765625,0.007206048475334064
64.3,-24461.54765625,0.007206048475334064
64.4,-24461.547642179536,0.007206023566600007
64.5,-24461.547354404265,0.007205514122283053
64.60000000000001,-24461.547200520832,0.007205241704715879
64.7,-24461.547200520832,0.007205241704715879
64.8,-24461.544549718506,0.007200549028475583
64.9,-24461.54267578125,0.0071972316250067565
65.0,-24461.54267578125,0.0071972316250067565
65.10000000000001,-24461.54267578125,0.0071972316250067565
65.2,-24461.54221729061,0.007196419965796476
65.3,-24461.540606046274,0.007193567603727142
65.4,-24461.54013671875,0.007192736760134014
65.5,-24461.54013671875,0.007192736760134014
65.60000000000001,-24461.54013671875,0.007192736760134014
65.7,-24461.539946148314,0.007192399396108437
65.8,-24461.53960546721,0.007191796293364871
65.9,-24461.538259378733,0.007189413332803559
66.0,-24461.537565104165,0.007188184268788542
66.10000000000001,-24461.537565104165,0.007188184268788542
66.2,-24461.537565104165,0.007188184268788542
66.3,-24461.537565104165,0.007188184268788542
66.4,-24461.537565104165,0.007188184268788542
66.5,-24461.537565104165,0.007188184268788542
66.60000000000001,-24461.537565104165,0.007188184268788542
66.7,-24461.537565104165,0.007188184268788542
66.8,-24461.537565104165,0.007188184268788542
66.9,-24461.537565104165,0.007188184268788542
67.0,-24461.537565104165,0.007188184268788542
67.10000000000001,-24461.537565104165,0.007188184268788542
67.2,-24461.537565104165,0.007188184268788542
67.3,-24461.537565104165,0.007188184268788542
67.4,-24461.535924366573,0.007185279695239793
67.5,-24461.533561197917,0.007181096212643059
67.60000000000001,-24461.533561197917,0.007181096212643059
67.7,-24461.533170278806,0.007180404174309427
67.8,-24461.53248832509,0.007179196921711767
67.9,-24461.532486979166,0.007179194539043051
68.0,-24461.532486979166,0.007179194539043051
68.10000000000001,-24461.532486979166,0.007179194539043051
68.2,-24461.532486979166,0.007179194539043051
68.3,-24461.532486979166,0.007179194539043051
68.4,-24461.532486979166,0.007179194539043051
68.5,-24461.532486979166,0.007179194539043051
68.60000000000001,-24461.532486979166,0.007179194539043051
68.7,-24461.532486979166,0.007179194539043051
68.8,-24461.532486979166,0.007179194539043051
68.9,-24461.532486979166,0.007179194539043051
69.0,-24461.532486979166,0.007179194539043051
69.10000000000001,-24461.532486979166,0.007179194539043051
69.2,-24461.532486979166,0.007179194539043051
69.3,-24461.532486979166,0.007179194539043051
69.4,-24461.532486979166,0.007179194539043051
69.5,-24461.532486979166,0.007179194539043051
69.60000000000001,-24461.532486979166,0.007179194539043051
69.7,-24461.532486979166,0.007179194539043051
69.8,-24461.532486979166,0.007179194539043051
69.9,-24461.532486979166,0.007179194539043051
70.0,-24461.532486979166,0.007179194539043051
70.10000000000001,-24461.532486979166,0.007179194539043051
70.2,-24461.532486979166,0.007179194539043051
70.3,-24461.532486979166,0.007179194539043051
70.4,-24461.532486979166,0.007179194539043051
70.5,-24461.532486979166,0.007179194539043051
70.60000000000001,-24461.532486979166,0.007179194539043051
70.7,-24461.532486979166,0.007179194539043051
70.8,-24461.532486979166,0.007179194539043051
70.9,-24461.532486979166,0.007179194539043051
71.0,-24461.532486979166,0.007179194539043051
71.10000000000001,-24461.532486979166,0.007179194539043051
71.2,-24461.532486979166,0.007179194539043051
71.3,-24461.532486979166,0.007179194539043051
71.4,-24461.532486979166,0.007179194539043051
71.5,-24461.532486979166,0.007179194539043051
71.60000000000001,-24461.532486979166,0.007179194539043051
71.7,-24461.532486979166,0.007179194539043051
71.8,-24461.532486979166,0.007179194539043051
71.9,-24461.532486979166,0.007179194539043051
72.0,-24461.532486979166,0.007179194539043051
72.10000000000001,-24461.532486979166,0.007179194539043051
72.2,-24461.532486979166,0.007179194539043051
72.3,-24461.532486979166,0.007179194539043051
72.4,-24461.532486979166,0.007179194539043051
72.5,-24461.532486979166,0.007179194539043051
72.60000000000001,-24461.53236226037,0.007178973751190704
72.7,-24461.532055106658,0.00717843000151509
72.8,-24461.53203125,0.0071783877684248685
72.9,-24461.53203125,0.0071783877684248685
73.0,-24461.53203125,0.0071783877684248685
73.10000000000001,-24461.53203125,0.0071783877684248685
73.2,-24461.53203125,0.0071783877684248685
73.3,-24461.53203125,0.0071783877684248685
73.4,-24461.53203125,0.0071783877684248685
73.5,-24461.53203125,0.0071783877684248685
73.60000000000001,-24461.53203125,0.0071783877684248685
73.7,-24461.53203125,0.0071783877684248685
73.8,-24461.53203125,0.0071783877684248685
73.9,-24461.53203125,0.0071783877684248685
74.0,-24461.53203125,0.0071783877684248685
74.10000000000001,-24461.53203125,0.0071783877684248685
74.2,-24461.53203125,0.0071783877684248685
74.3,-24461.53203125,0.0071783877684248685
74.4,-24461.53203125,0.0071783877684248685
74.5,-24461.53203125,0.0071783877684248685
74.60000000000001,-24461.53203125,0.0071783877684248685
74.7,-24461.53203125,0.0071783877684248685
74.8,-24461.53203125,0.0071783877684248685
74.9,-24461.53203125,0.0071783877684248685
75.0,-24461.53203125,0.0071783877684248685
75.10000000000001,-24461.53203125,0.0071783877684248685
75.2,-24461.53203125,0.0071783877684248685
75.3,-24461.53203125,0.0071783877684248685
75.4,-24461.53203125,0.0071783877684248685
75.5,-24461.53203125,0.0071783877684248685
75.60000000000001,-24461.53203125,0.0071783877684248685
75.7,-24461.53203125,0.0071783877684248685
75.8,-24461.53203125,0.0071783877684248685
75.9,-24461.53203125,0.0071783877684248685
76.0,-24461.53203125,0.0071783877684248685
76.10000000000001,-24461.53203125,0.0071783877684248685
76.2,-24461.53203125,0.0071783877684248685
76.3,-24461.53203125,0.0071783877684248685
76.4,-24461.53203125,0.0071783877684248685
76.5,-24461.53203125,0.0071783877684248685
76.60000000000001,-24461.53203125,0.0071783877684248685
76.7,-24461.53203125,0.0071783877684248685
76.80000000000001,-24461.53203125,0.0071783877684248685
76.9,-24461.53203125,0.0071783877684248685
77.0,-24461.53203125,0.0071783877684248685
77.10000000000001,-24461.53203125,0.0071783877684248685
77.2,-24461.53203125,0.0071783877684248685
77.30000000000001,-24461.53203125,0.0071783877684248685
77.4,-24461.53203125,0.0071783877684248685
77.5,-24461.53203125,0.0071783877684248685
77.60000000000001,-24461.53203125,0.0071783877684248685
77.7,-24461.53203125,0.0071783877684248685
77.80000000000001,-24461.53203125,0.0071783877684248685
77.9,-24461.53203125,0.0071783877684248685
78.0,-24461.53203125,0.0071783877684248685
78.10000000000001,-24461.53203125,0.0071783877684248685
78.2,-24461.53203125,0.0071783877684248685
78.30000000000001,-24461.53203125,0.0071783877684248685
78.4,-24461.53203125,0.0071783877684248685
78.5,-24461.53203125,0.0071783877684248685
78.60000000000001,-24461.53203125,0.0071783877684248685
78.7,-24461.53203125,0.0071783877684248685
78.80000000000001,-24461.53203125,0.0071783877684248685
78.9,-24461.53203125,0.0071783877684248685
79.0,-24461.53203125,0.0071783877684248685
79.10000000000001,-24461.53203125,0.0071783877684248685
79.2,-24461.53203125,0.0071783877684248685
79.30000000000001,-24461.53203125,0.0071783877684248685
79.4,-24461.53203125,0.0071783877684248685
79.5,-24461.53203125,0.0071783877684248685
79.60000000000001,-24461.53203125,0.0071783877684248685
79.7,-24461.53203125,0.0071783877684248685
79.80000000000001,-24461.53203125,0.0071783877684248685
79.9,-24461.53203125,0.0071783877684248685
80.0,-24461.53203125,0.0071783877684248685
80.10000000000001,-24461.53203125,0.0071783877684248685
80.2,-24461.53203125,0.0071783877684248685
80.30000000000001,-24461.53203125,0.0071783877684248685
80.4,-24461.53203125,0.0071783877684248685
80.5,-24461.53203125,0.0071783877684248685
80.60000000000001,-24461.53203125,0.0071783877684248685
80.7,-24461.53203125,0.0071783877684248685
80.80000000000001,-24461.53203125,0.0071783877684248685
80.9,-24461.53203125,0.0071783877684248685
81.0,-24461.53203125,0.0071783877684248685
81.10000000000001,-24461.53203125,0.0071783877684248685
81.2,-24461.53203125,0.0071783877684248685
81.30000000000001,-24461.53203125,0.0071783877684248685
81.4,-24461.53203125,0.0071783877684248685
81.5,-24461.53203125,0.0071783877684248685
81.60000000000001,-24461.53203125,0.0071783877684248685
81.7,-24461.53203125,0.0071783877684248685
81.80000000000001,-24461.53203125,0.0071783877684248685
81.9,-24461.53203125,0.0071783877684248685
82.0,-24461.53203125,0.0071783877684248685
82.10000000000001,-24461.53203125,0.0071783877684248685
82.2,-24461.53203125,0.0071783877684248685
82.30000000000001,-24461.53203125,0.0071783877684248685
82.4,-24461.53203125,0.0071783877684248685
82.5,-24461.53203125,0.0071783877684248685
82.60000000000001,-24461.53203125,0.0071783877684248685
82.7,-24461.53203125,0.0071783877684248685
82.80000000000001,-24461.53203125,0.0071783877684248685
82.9,-24461.53203125,0.0071783877684248685
83.0,-24461.53203125,0.0071783877684248685
83.10000000000001,-24461.53203125,0.0071783877684248685
83.2,-24461.53203125,0.0071783877684248685
83.30000000000001,-24461.53203125,0.0071783877684248685
83.4,-24461.53203125,0.0071783877684248685
83.5,-24461.53203125,0.0071783877684248685
83.60000000000001,-24461.53203125,0.0071783877684248685
83.7,-24461.53203125,0.0071783877684248685
83.80000000000001,-24461.53203125,0.0071783877684248685
83.9,-24461.53203125,0.0071783877684248685
84.0,-24461.53203125,0.0071783877684248685
84.10000000000001,-24461.53203125,0.0071783877684248685
84.2,-24461.53203125,0.0071783877684248685
84.30000000000001,-24461.53203125,0.0071783877684248685
84.4,-24461.53203125,0.0071783877684248685
84.5,-24461.53203125,0.0071783877684248685
84.60000000000001,-24461.53203125,0.0071783877684248685
84.7,-24461.53203125,0.0071783877684248685
84.80000000000001,-24461.53203125,0.0071783877684248685
84.9,-24461.53203125,0.0071783877684248685
85.0,-24461.53203125,0.0071783877684248685
85.10000000000001,-24461.53203125,0.0071783877684248685
85.2,-24461.53203125,0.0071783877684248685
85.30000000000001,-24461.53203125,0.0071783877684248685
85.4,-24461.53203125,0.0071783877684248685
85.5,-24461.53203125,0.0071783877684248685
85.60000000000001,-24461.53203125,0.0071783877684248685
85.7,-24461.53203125,0.0071783877684248685
85.80000000000001,-24461.53203125,0.0071783877684248685
85.9,-24461.53203125,0.0071783877684248685
86.0,-24461.53203125,0.0071783877684248685
86.10000000000001,-24461.53203125,0.0071783877684248685
86.2,-24461.53203125,0.0071783877684248685
86.30000000000001,-24461.53203125,0.0071783877684248685
86.4,-24461.53203125,0.0071783877684248685
86.5,-24461.53203125,0.0071783877684248685
86.60000000000001,-24461.53203125,0.0071783877684248685
86.7,-24461.53203125,0.0071783877684248685
86.80000000000001,-24461.53203125,0.0071783877684248685


==> figures/logs/ind_set/lower_bounds_learned_9349914.csv <==
0.1,-24727.570428860672,0.4814888797255437,-24459.48330078125,29.79999999999997,0.355586149317034
0.2,-24586.021393383588,0.2294247290961677,-24459.48330078125,29.79999999999997,0.355586149317034
0.30000000000000004,-24537.186610955927,0.1424120969847086,-24459.48330078125,29.79999999999997,0.355586149317034
0.4,-24517.143308038365,0.10664018153576982,-24459.48330078125,29.79999999999997,0.355586149317034
0.5,-24506.256885506602,0.08716212021676335,-24459.48330078125,29.79999999999997,0.355586149317034
0.6000000000000001,-24498.228164839427,0.07277387452953885,-24459.48330078125,29.79999999999997,0.355586149317034
0.7000000000000001,-24492.53256947999,0.06254317467644566,-24459.48330078125,29.79999999999997,0.355586149317034
0.8,-24488.396324606154,0.05510165575209314,-24459.48330078125,29.79999999999997,0.355586149317034
0.9,-24485.69227471616,0.05025335042097421,-24459.48330078125,29.79999999999997,0.355586149317034
1.0,-24483.60875738951,0.04652638328495899,-24459.48330078125,29.79999999999997,0.355586149317034
1.1,-24481.892182655225,0.04346063788552823,-24459.48330078125,29.79999999999997,0.355586149317034
1.2000000000000002,-24480.487851080466,0.04095568400814028,-24459.48330078125,29.79999999999997,0.355586149317034
1.3,-24479.18787258888,0.03863907877851428,-24459.48330078125,29.79999999999997,0.355586149317034
1.4000000000000001,-24478.03119524557,0.03657845037823161,-24459.48330078125,29.79999999999997,0.355586149317034
1.5,-24476.964482128897,0.03467642644365139,-24459.48330078125,29.79999999999997,0.355586149317034
1.6,-24475.95183108502,0.032872297002857834,-24459.48330078125,29.79999999999997,0.355586149317034
1.7000000000000002,-24475.015223470527,0.03120433398331788,-24459.48330078125,29.79999999999997,0.355586149317034
1.8,-24474.15507573166,0.02967183861709593,-24459.48330078125,29.79999999999997,0.355586149317034
1.9000000000000001,-24473.388492393795,0.028306010174287896,-24459.48330078125,29.79999999999997,0.355586149317034
2.0,-24472.63949918988,0.026971327258696446,-24459.48330078125,29.79999999999997,0.355586149317034
2.1,-24471.932042079603,0.025711339827524975,-24459.48330078125,29.79999999999997,0.355586149317034
2.2,-24471.248163350134,0.02449381962008099,-24459.48330078125,29.79999999999997,0.355586149317034
2.3000000000000003,-24470.21816745599,0.022659595885888343,-24459.48330078125,29.79999999999997,0.355586149317034
2.4000000000000004,-24469.22208749241,0.02088717967678876,-24459.48330078125,29.79999999999997,0.355586149317034
2.5,-24468.426744181463,0.019470040139082344,-24459.48330078125,29.79999999999997,0.355586149317034
2.6,-24467.805588394887,0.018365058849712033,-24459.48330078125,29.79999999999997,0.355586149317034
2.7,-24467.242971546722,0.01736646308539742,-24459.48330078125,29.79999999999997,0.355586149317034
2.8000000000000003,-24466.746642924318,0.01648262606763622,-24459.48330078125,29.79999999999997,0.355586149317034
2.9000000000000004,-24466.291655147892,0.015670625565479032,-24459.48330078125,29.79999999999997,0.355586149317034
3.0,-24465.713914717035,0.014641558542076431,-24459.48330078125,29.79999999999997,0.355586149317034
3.1,-24465.28726832875,0.013882126099623233,-24459.48330078125,29.79999999999997,0.355586149317034
3.2,-24464.9487807535,0.013278120175495177,-24459.48330078125,29.79999999999997,0.355586149317034
3.3000000000000003,-24464.665237737852,0.012771768925037006,-24459.48330078125,29.79999999999997,0.355586149317034
3.4000000000000004,-24464.34040537481,0.012191192409148769,-24459.48330078125,29.79999999999997,0.355586149317034
3.5,-24464.007208229003,0.011594926801882692,-24459.48330078125,29.79999999999997,0.355586149317034
3.6,-24463.77285539547,0.011177602067835466,-24459.48330078125,29.79999999999997,0.355586149317034
3.7,-24463.58659044454,0.010846718725144842,-24459.48330078125,29.79999999999997,0.355586149317034
3.8000000000000003,-24463.395575620132,0.010506216206935792,-24459.48330078125,29.79999999999997,0.355586149317034
3.9000000000000004,-24463.230683047233,0.010212591373021159,-24459.48330078125,29.79999999999997,0.355586149317034
4.0,-24463.060681597504,0.00991028562327701,-24459.48330078125,29.79999999999997,0.355586149317034
4.1000000000000005,-24462.943510515204,0.009701380838025025,-24459.48330078125,29.79999999999997,0.355586149317034
4.2,-24462.78935072525,0.009426843337604483,-24459.48330078125,29.79999999999997,0.355586149317034
4.3,-24462.630826672234,0.009143946628786858,-24459.48330078125,29.79999999999997,0.355586149317034
4.4,-24462.467049414598,0.008851652463705121,-24459.48330078125,29.79999999999997,0.355586149317034
4.5,-24462.359331269054,0.008659353769310013,-24459.48330078125,29.79999999999997,0.355586149317034
4.6000000000000005,-24462.266572460052,0.008494002535741977,-24459.48330078125,29.79999999999997,0.355586149317034
4.7,-24462.124020054467,0.008239806187574864,-24459.48330078125,29.79999999999997,0.355586149317034
4.800000000000001,-24462.012921169506,0.008042056112785339,-24459.48330078125,29.79999999999997,0.355586149317034
4.9,-24461.933117717545,0.007900413773883706,-24459.48330078125,29.79999999999997,0.355586149317034
5.0,-24461.810741405436,0.007683053763286578,-24459.48330078125,29.79999999999997,0.355586149317034
5.1000000000000005,-24461.70206224694,0.007489495475544414,-24459.48330078125,29.79999999999997,0.355586149317034
5.2,-24461.609890671174,0.00732480286406778,-24459.48330078125,29.79999999999997,0.355586149317034
5.300000000000001,-24461.514287838665,0.007154581411481825,-24459.48330078125,29.79999999999997,0.355586149317034
5.4,-24461.414776602604,0.006977083868791691,-24459.48330078125,29.79999999999997,0.355586149317034
5.5,-24461.328396776116,0.006822946613823959,-24459.48330078125,29.79999999999997,0.355586149317034
5.6000000000000005,-24461.25605897082,0.006694334167785038,-24459.48330078125,29.79999999999997,0.355586149317034
5.7,-24461.17104491231,0.00654287446168136,-24459.48330078125,29.79999999999997,0.355586149317034
5.800000000000001,-24461.12069875871,0.0064531471570559345,-24459.48330078125,29.79999999999997,0.355586149317034
5.9,-24461.06589246981,0.006354847872003993,-24459.48330078125,29.79999999999997,0.355586149317034
6.0,-24461.00497414683,0.006245735699818162,-24459.48330078125,29.79999999999997,0.355586149317034
6.1000000000000005,-24460.93282814514,0.006117335759219663,-24459.48330078125,29.79999999999997,0.355586149317034
6.2,-24460.85938314855,0.005986913024357456,-24459.48330078125,29.79999999999997,0.355586149317034
6.300000000000001,-24460.803977928157,0.005887943910266046,-24459.48330078125,29.79999999999997,0.355586149317034
6.4,-24460.74534758321,0.005783802055354592,-24459.48330078125,29.79999999999997,0.355586149317034
6.5,-24460.694662124642,0.005693447800532115,-24459.48330078125,29.79999999999997,0.355586149317034
6.6000000000000005,-24460.643914928394,0.005602638308345507,-24459.48330078125,29.79999999999997,0.355586149317034
6.7,-24460.589057201938,0.005504784559528328,-24459.48330078125,29.79999999999997,0.355586149317034
6.800000000000001,-24460.540973136664,0.005418763032328298,-24459.48330078125,29.79999999999997,0.355586149317034
6.9,-24460.51181670341,0.005366589779155685,-24459.48330078125,29.79999999999997,0.355586149317034
7.0,-24460.466582431705,0.005285753973213192,-24459.48330078125,29.79999999999997,0.355586149317034
7.1000000000000005,-24460.419925025242,0.00520226965593894,-24459.48330078125,29.79999999999997,0.355586149317034
7.2,-24460.372832943616,0.005118682639907785,-24459.48330078125,29.79999999999997,0.355586149317034
7.300000000000001,-24460.32696272151,0.005037581549624701,-24459.48330078125,29.79999999999997,0.355586149317034
7.4,-24460.29327686055,0.004977810820826544,-24459.48330078125,29.79999999999997,0.355586149317034
7.5,-24460.26109689827,0.004920488081783155,-24459.48330078125,29.79999999999997,0.355586149317034
7.6000000000000005,-24460.203216139424,0.004817591823541196,-24459.48330078125,29.79999999999997,0.355586149317034
7.7,-24460.154533668145,0.004730786201857959,-24459.48330078125,29.79999999999997,0.355586149317034
7.800000000000001,-24460.133147873396,0.0046925634283799264,-24459.48330078125,29.79999999999997,0.355586149317034
7.9,-24460.11349958183,0.004657345782752439,-24459.48330078125,29.79999999999997,0.355586149317034
8.0,-24460.074113788232,0.004587137444673949,-24459.48330078125,29.79999999999997,0.355586149317034
8.1,-24460.038280004093,0.004523337209250784,-24459.48330078125,29.79999999999997,0.355586149317034
8.200000000000001,-24460.018436315553,0.004488238145420675,-24459.48330078125,29.79999999999997,0.355586149317034
8.3,-24459.99289734716,0.004442680777399054,-24459.48330078125,29.79999999999997,0.355586149317034
8.4,-24459.97254494992,0.004406442853215982,-24459.48330078125,29.79999999999997,0.355586149317034
8.5,-24459.951031139193,0.004368058565910658,-24459.48330078125,29.79999999999997,0.355586149317034
8.6,-24459.939484768376,0.0043474328914958095,-24459.48330078125,29.79999999999997,0.355586149317034
8.700000000000001,-24459.918766766947,0.004310644875205678,-24459.48330078125,29.79999999999997,0.355586149317034
8.8,-24459.88579510918,0.004252129513110922,-24459.48330078125,29.79999999999997,0.355586149317034
8.9,-24459.857054492502,0.004200926411839823,-24459.48330078125,29.79999999999997,0.355586149317034
9.0,-24459.833482695063,0.004158812619835358,-24459.48330078125,29.79999999999997,0.355586149317034
9.1,-24459.823584201305,0.004141098059253411,-24459.48330078125,29.79999999999997,0.355586149317034
9.200000000000001,-24459.810657838578,0.0041180404716445445,-24459.48330078125,29.79999999999997,0.355586149317034
9.3,-24459.79342116715,0.004087187329587442,-24459.48330078125,29.79999999999997,0.355586149317034
9.4,-24459.771504386896,0.004048051913210612,-24459.48330078125,29.79999999999997,0.355586149317034
9.5,-24459.75311834324,0.004015363044652201,-24459.48330078125,29.79999999999997,0.355586149317034
9.600000000000001,-24459.742915397197,0.0039972239529666755,-24459.48330078125,29.79999999999997,0.355586149317034
9.700000000000001,-24459.73051972893,0.003975076501460288,-24459.48330078125,29.79999999999997,0.355586149317034
9.8,-24459.71985668265,0.003956134118616309,-24459.48330078125,29.79999999999997,0.355586149317034
9.9,-24459.70566069466,0.003930866058456135,-24459.48330078125,29.79999999999997,0.355586149317034
10.0,-24459.69655086828,0.0039146244316897215,-24459.48330078125,29.79999999999997,0.355586149317034
10.100000000000001,-24459.684200646603,0.0038927092807015287,-24459.48330078125,29.79999999999997,0.355586149317034
10.200000000000001,-24459.674805537165,0.00387611164670326,-24459.48330078125,29.79999999999997,0.355586149317034
10.3,-24459.66850300686,0.003864936392145375,-24459.48330078125,29.79999999999997,0.355586149317034
10.4,-24459.660636470875,0.003850931133896306,-24459.48330078125,29.79999999999997,0.355586149317034
10.5,-24459.641397761396,0.0038167513391837065,-24459.48330078125,29.79999999999997,0.355586149317034
10.600000000000001,-24459.6289418748,0.0037947973455221577,-24459.48330078125,29.79999999999997,0.355586149317034
10.700000000000001,-24459.614652704022,0.0037691496669841843,-24459.48330078125,29.79999999999997,0.355586149317034
10.8,-24459.600835510155,0.003744507100553168,-24459.48330078125,29.79999999999997,0.355586149317034
10.9,-24459.593894554553,0.0037322544933325445,-24459.48330078125,29.79999999999997,0.355586149317034
11.0,-24459.590321613294,0.0037258910167990134,-24459.48330078125,29.79999999999997,0.355586149317034
11.100000000000001,-24459.5824149507,0.0037117728389919583,-24459.48330078125,29.79999999999997,0.355586149317034
11.200000000000001,-24459.572780385024,0.0036945936986751806,-24459.48330078125,29.79999999999997,0.355586149317034
11.3,-24459.561992583927,0.0036753611111554453,-24459.48330078125,29.79999999999997,0.355586149317034
11.4,-24459.554909323575,0.0036627582816953145,-24459.48330078125,29.79999999999997,0.355586149317034
11.5,-24459.553971354166,0.0036610621819358675,-24459.48330078125,29.79999999999997,0.355586149317034
11.600000000000001,-24459.55274492939,0.003658834772342735,-24459.48330078125,29.79999999999997,0.355586149317034
11.700000000000001,-24459.546864682216,0.0036482853252267143,-24459.48330078125,29.79999999999997,0.355586149317034
11.8,-24459.542575636624,0.0036406344013752,-24459.48330078125,29.79999999999997,0.355586149317034
11.9,-24459.54130859375,0.0036383618500018967,-24459.48330078125,29.79999999999997,0.355586149317034
12.0,-24459.540791621668,0.0036374424843405406,-24459.48330078125,29.79999999999997,0.355586149317034
12.100000000000001,-24459.537344526732,0.0036313114309831493,-24459.48330078125,29.79999999999997,0.355586149317034
12.200000000000001,-24459.53583393809,0.0036286118100634156,-24459.48330078125,29.79999999999997,0.355586149317034
12.3,-24459.53426742755,0.0036257973399551587,-24459.48330078125,29.79999999999997,0.355586149317034
12.4,-24459.529068527558,0.0036165289455352117,-24459.48330078125,29.79999999999997,0.355586149317034
12.5,-24459.526663374778,0.003612232152533219,-24459.48330078125,29.79999999999997,0.355586149317034
12.600000000000001,-24459.524235088553,0.0036079136207474724,-24459.48330078125,29.79999999999997,0.355586149317034
12.700000000000001,-24459.52052924275,0.0036012921893071705,-24459.48330078125,29.79999999999997,0.355586149317034
12.8,-24459.518537660224,0.003597785832707675,-24459.48330078125,29.79999999999997,0.355586149317034
12.9,-24459.51631061285,0.003593942116931064,-24459.48330078125,29.79999999999997,0.355586149317034
13.0,-24459.515597053698,0.003592684037441859,-24459.48330078125,29.79999999999997,0.355586149317034
13.100000000000001,-24459.513247969073,0.0035885171768577063,-24459.48330078125,29.79999999999997,0.355586149317034
13.200000000000001,-24459.509214666563,0.0035813787495940297,-24459.48330078125,29.79999999999997,0.355586149317034
13.3,-24459.505582364924,0.003574949913357942,-24459.48330078125,29.79999999999997,0.355586149317034
13.4,-24459.50485514423,0.0035736654810038086,-24459.48330078125,29.79999999999997,0.355586149317034
13.5,-24459.503017900202,0.003570400823608052,-24459.48330078125,29.79999999999997,0.355586149317034
13.600000000000001,-24459.499101542322,0.0035634724243476584,-24459.48330078125,29.79999999999997,0.355586149317034
13.700000000000001,-24459.495137644626,0.003556378250032765,-24459.48330078125,29.79999999999997,0.355586149317034
13.8,-24459.493880208334,0.0035540956590660168,-24459.48330078125,29.79999999999997,0.355586149317034
13.9,-24459.4934618254,0.0035533465901197397,-24459.48330078125,29.79999999999997,0.355586149317034
14.0,-24459.493098958334,0.00355269652888199,-24459.48330078125,29.79999999999997,0.355586149317034
14.100000000000001,-24459.492765201543,0.003552122805053422,-24459.48330078125,29.79999999999997,0.355586149317034
14.200000000000001,-24459.492220052085,0.003551185699823341,-24459.48330078125,29.79999999999997,0.355586149317034
14.3,-24459.49148764601,0.0035498838353390408,-24459.48330078125,29.79999999999997,0.355586149317034
14.4,-24459.4908203125,0.0035486976384675162,-24459.48330078125,29.79999999999997,0.355586149317034
14.5,-24459.4908203125,0.0035486976384675162,-24459.48330078125,29.79999999999997,0.355586149317034
14.600000000000001,-24459.4908203125,0.0035486976384675162,-24459.48330078125,29.79999999999997,0.355586149317034
14.700000000000001,-24459.490593822014,0.0035482970911820543,-24459.48330078125,29.79999999999997,0.355586149317034
14.8,-24459.48917469611,0.0035457731433998526,-24459.48330078125,29.79999999999997,0.355586149317034
14.9,-24459.487705734642,0.003543148409478344,-24459.48330078125,29.79999999999997,0.355586149317034
15.0,-24459.485292229325,0.0035388930197261586,-24459.48330078125,29.79999999999997,0.355586149317034
15.100000000000001,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.200000000000001,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.4,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.600000000000001,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.700000000000001,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
15.9,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.2,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.7,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
16.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.2,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.7,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
17.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.2,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.7,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
18.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
19.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
20.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
21.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
22.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
23.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
24.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
25.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
26.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
27.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
28.900000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.0,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.1,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.200000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.3,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.400000000000002,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.5,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.6,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.700000000000003,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034
29.8,-24459.48330078125,0.003535382098381601,-24459.48330078125,29.79999999999997,0.355586149317034


==> figures/logs/ind_set/lower_bounds_learned_9351163_no_gnn.csv <==
0.1,-24778.16041035955,0.5712953934947963
0.2,-24633.32499542722,0.31320777148687823
0.30000000000000004,-24562.651840203373,0.18730318640380939
0.4,-24531.117466713407,0.13113648480852275
0.5,-24511.877370610433,0.09686648244925328
0.6000000000000001,-24499.512498054046,0.07484487083711201
0.7000000000000001,-24492.9563341228,0.06316571593736411
0.8,-24489.44054000643,0.05690558529230625
0.9,-24486.89146745013,0.05236789898889468
1.0,-24484.994731651346,0.0489898160960976
1.1,-24483.8113451163,0.04688207294217549
1.2000000000000002,-24482.986021303084,0.04541381862087065
1.3,-24482.007917613548,0.04367059073832836
1.4000000000000001,-24480.96797448902,0.04181345518171756
1.5,-24480.2061040066,0.04045418327937452
1.6,-24479.108904374058,0.03850750224969289
1.7000000000000002,-24478.069534866718,0.03666256472021416
1.8,-24477.526697142395,0.035690383492461626
1.9000000000000001,-24477.2025610264,0.03511391234086706
2.0,-24476.95032373565,0.034667561265090345
2.1,-24476.867072741432,0.03451876850439251
2.2,-24476.796451822916,0.03439179812008419
2.3000000000000003,-24476.796451822916,0.03439179812008419
2.4000000000000004,-24476.796451822916,0.03439179812008419
2.5,-24476.796451822916,0.03439179812008419
2.6,-24476.796451822916,0.03439179812008419
2.7,-24476.796451822916,0.03439179812008419
2.8000000000000003,-24476.796451822916,0.03439179812008419
2.9000000000000004,-24476.796451822916,0.03439179812008419
3.0,-24476.796451822916,0.03439179812008419
3.1,-24476.796451822916,0.03439179812008419
3.2,-24476.796451822916,0.03439179812008419
3.3000000000000003,-24476.796451822916,0.03439179812008419
3.4000000000000004,-24476.796451822916,0.03439179812008419
3.5,-24476.796451822916,0.03439179812008419
3.6,-24476.796451822916,0.03439179812008419
3.7,-24476.796451822916,0.03439179812008419
3.8000000000000003,-24476.796451822916,0.03439179812008419
3.9000000000000004,-24476.796451822916,0.03439179812008419
4.0,-24476.796451822916,0.03439179812008419
4.1000000000000005,-24476.796451822916,0.03439179812008419
4.2,-24476.796451822916,0.03439179812008419
4.3,-24476.796451822916,0.03439179812008419
4.4,-24476.796451822916,0.03439179812008419
4.5,-24476.796451822916,0.03439179812008419
4.6000000000000005,-24476.796451822916,0.03439179812008419
4.7,-24476.796451822916,0.03439179812008419
4.800000000000001,-24476.796451822916,0.03439179812008419
4.9,-24476.796451822916,0.03439179812008419
5.0,-24476.796451822916,0.03439179812008419
5.1000000000000005,-24476.796451822916,0.03439179812008419
5.2,-24476.796451822916,0.03439179812008419
5.300000000000001,-24476.796451822916,0.03439179812008419
5.4,-24476.796451822916,0.03439179812008419
5.5,-24476.796451822916,0.03439179812008419
5.6000000000000005,-24476.796451822916,0.03439179812008419
5.7,-24476.796451822916,0.03439179812008419
5.800000000000001,-24476.796451822916,0.03439179812008419
5.9,-24476.796451822916,0.03439179812008419
6.0,-24476.796451822916,0.03439179812008419
6.1000000000000005,-24476.796451822916,0.03439179812008419
6.2,-24476.796451822916,0.03439179812008419
6.300000000000001,-24476.796451822916,0.03439179812008419
6.4,-24476.796451822916,0.03439179812008419
6.5,-24476.796451822916,0.03439179812008419
6.6000000000000005,-24476.796451822916,0.03439179812008419
6.7,-24476.796451822916,0.03439179812008419
6.800000000000001,-24476.796451822916,0.03439179812008419
6.9,-24476.796451822916,0.03439179812008419
7.0,-24476.796451822916,0.03439179812008419
7.1000000000000005,-24476.796451822916,0.03439179812008419
7.2,-24476.796451822916,0.03439179812008419
7.300000000000001,-24476.796451822916,0.03439179812008419
7.4,-24476.796451822916,0.03439179812008419
7.5,-24476.796451822916,0.03439179812008419
7.6000000000000005,-24476.796451822916,0.03439179812008419
7.7,-24476.796451822916,0.03439179812008419
7.800000000000001,-24476.796451822916,0.03439179812008419
7.9,-24476.796451822916,0.03439179812008419
8.0,-24476.796451822916,0.03439179812008419
8.1,-24476.796451822916,0.03439179812008419
8.200000000000001,-24476.796451822916,0.03439179812008419
8.3,-24476.796451822916,0.03439179812008419
8.4,-24476.796451822916,0.03439179812008419
8.5,-24476.796451822916,0.03439179812008419
8.6,-24476.796451822916,0.03439179812008419
8.700000000000001,-24476.796451822916,0.03439179812008419
8.8,-24476.796451822916,0.03439179812008419
8.9,-24476.796451822916,0.03439179812008419
9.0,-24476.796451822916,0.03439179812008419
9.1,-24476.796451822916,0.03439179812008419
9.200000000000001,-24476.796451822916,0.03439179812008419
9.3,-24476.796451822916,0.03439179812008419
9.4,-24476.796451822916,0.03439179812008419
9.5,-24476.796451822916,0.03439179812008419
9.600000000000001,-24476.796451822916,0.03439179812008419
9.700000000000001,-24476.796451822916,0.03439179812008419
9.8,-24476.796451822916,0.03439179812008419
9.9,-24476.796451822916,0.03439179812008419
10.0,-24476.796451822916,0.03439179812008419
10.100000000000001,-24476.796451822916,0.03439179812008419
10.200000000000001,-24476.796451822916,0.03439179812008419
10.3,-24476.796451822916,0.03439179812008419
10.4,-24476.796451822916,0.03439179812008419
10.5,-24476.796451822916,0.03439179812008419
10.600000000000001,-24476.796451822916,0.03439179812008419
10.700000000000001,-24476.796451822916,0.03439179812008419
10.8,-24476.796451822916,0.03439179812008419
10.9,-24476.796451822916,0.03439179812008419
11.0,-24476.796451822916,0.03439179812008419
11.100000000000001,-24476.796451822916,0.03439179812008419
11.200000000000001,-24476.796451822916,0.03439179812008419
11.3,-24476.796451822916,0.03439179812008419
11.4,-24476.796451822916,0.03439179812008419
11.5,-24476.796451822916,0.03439179812008419
11.600000000000001,-24476.796451822916,0.03439179812008419
11.700000000000001,-24476.796451822916,0.03439179812008419
11.8,-24476.796451822916,0.03439179812008419
11.9,-24476.796451822916,0.03439179812008419
12.0,-24476.796451822916,0.03439179812008419
12.100000000000001,-24476.796451822916,0.03439179812008419
12.200000000000001,-24476.796451822916,0.03439179812008419
12.3,-24476.796451822916,0.03439179812008419
12.4,-24476.796451822916,0.03439179812008419
12.5,-24476.796451822916,0.03439179812008419
12.600000000000001,-24476.796451822916,0.03439179812008419
12.700000000000001,-24476.796451822916,0.03439179812008419
12.8,-24476.796451822916,0.03439179812008419
12.9,-24476.796451822916,0.03439179812008419
13.0,-24476.796451822916,0.03439179812008419
13.100000000000001,-24476.796451822916,0.03439179812008419
13.200000000000001,-24476.796451822916,0.03439179812008419
13.3,-24476.796451822916,0.03439179812008419
13.4,-24476.796451822916,0.03439179812008419
13.5,-24476.796451822916,0.03439179812008419
13.600000000000001,-24476.796451822916,0.03439179812008419
13.700000000000001,-24476.796451822916,0.03439179812008419
13.8,-24476.796451822916,0.03439179812008419
13.9,-24476.796451822916,0.03439179812008419
14.0,-24476.796451822916,0.03439179812008419
14.100000000000001,-24476.796451822916,0.03439179812008419
14.200000000000001,-24476.796451822916,0.03439179812008419
14.3,-24476.796451822916,0.03439179812008419
14.4,-24476.796451822916,0.03439179812008419
14.5,-24476.796451822916,0.03439179812008419
14.600000000000001,-24476.796451822916,0.03439179812008419
14.700000000000001,-24476.796451822916,0.03439179812008419
14.8,-24476.796451822916,0.03439179812008419
14.9,-24476.796451822916,0.03439179812008419
15.0,-24476.796451822916,0.03439179812008419
15.100000000000001,-24476.796451822916,0.03439179812008419
15.200000000000001,-24476.796451822916,0.03439179812008419
15.3,-24476.796451822916,0.03439179812008419
15.4,-24476.796451822916,0.03439179812008419
15.5,-24476.796451822916,0.03439179812008419
15.600000000000001,-24476.796451822916,0.03439179812008419
15.700000000000001,-24476.796451822916,0.03439179812008419
15.8,-24476.796451822916,0.03439179812008419
15.9,-24476.796451822916,0.03439179812008419
16.0,-24476.796451822916,0.03439179812008419
16.1,-24476.796451822916,0.03439179812008419
16.2,-24476.796451822916,0.03439179812008419
16.3,-24476.796451822916,0.03439179812008419
16.400000000000002,-24476.796451822916,0.03439179812008419
16.5,-24476.796451822916,0.03439179812008419
16.6,-24476.796451822916,0.03439179812008419
16.7,-24476.796451822916,0.03439179812008419
16.8,-24476.796451822916,0.03439179812008419
16.900000000000002,-24476.796451822916,0.03439179812008419
17.0,-24476.796451822916,0.03439179812008419
17.1,-24476.796451822916,0.03439179812008419
17.2,-24476.796451822916,0.03439179812008419
17.3,-24476.796451822916,0.03439179812008419
17.400000000000002,-24476.796451822916,0.03439179812008419
17.5,-24476.796451822916,0.03439179812008419
17.6,-24476.796451822916,0.03439179812008419
17.7,-24476.796451822916,0.03439179812008419
17.8,-24476.796451822916,0.03439179812008419
17.900000000000002,-24476.796451822916,0.03439179812008419
18.0,-24476.796451822916,0.03439179812008419
18.1,-24476.796451822916,0.03439179812008419
18.2,-24476.796451822916,0.03439179812008419
18.3,-24476.796451822916,0.03439179812008419
18.400000000000002,-24476.796451822916,0.03439179812008419
18.5,-24476.796451822916,0.03439179812008419
18.6,-24476.796451822916,0.03439179812008419
18.7,-24476.796451822916,0.03439179812008419
18.8,-24476.796451822916,0.03439179812008419
18.900000000000002,-24476.796451822916,0.03439179812008419
19.0,-24476.796451822916,0.03439179812008419
19.1,-24476.796451822916,0.03439179812008419
19.200000000000003,-24476.796451822916,0.03439179812008419
19.3,-24476.796451822916,0.03439179812008419
19.400000000000002,-24476.796451822916,0.03439179812008419
19.5,-24476.796451822916,0.03439179812008419
19.6,-24476.796451822916,0.03439179812008419
19.700000000000003,-24476.796451822916,0.03439179812008419
19.8,-24476.796451822916,0.03439179812008419
19.900000000000002,-24476.796451822916,0.03439179812008419
20.0,-24476.796451822916,0.03439179812008419
20.1,-24476.796451822916,0.03439179812008419
20.200000000000003,-24476.796451822916,0.03439179812008419
20.3,-24476.796451822916,0.03439179812008419
20.400000000000002,-24476.796451822916,0.03439179812008419
20.5,-24476.796451822916,0.03439179812008419
20.6,-24476.796451822916,0.03439179812008419
20.700000000000003,-24476.796451822916,0.03439179812008419
20.8,-24476.796451822916,0.03439179812008419
20.900000000000002,-24476.796451822916,0.03439179812008419
21.0,-24476.796451822916,0.03439179812008419
21.1,-24476.796451822916,0.03439179812008419
21.200000000000003,-24476.796451822916,0.03439179812008419
21.3,-24476.796451822916,0.03439179812008419
21.400000000000002,-24476.796451822916,0.03439179812008419
21.5,-24476.796451822916,0.03439179812008419
21.6,-24476.796451822916,0.03439179812008419
21.700000000000003,-24476.796451822916,0.03439179812008419
21.8,-24476.796451822916,0.03439179812008419
21.900000000000002,-24476.796451822916,0.03439179812008419
22.0,-24476.796451822916,0.03439179812008419
22.1,-24476.796451822916,0.03439179812008419
22.200000000000003,-24476.796451822916,0.03439179812008419
22.3,-24476.796451822916,0.03439179812008419
22.400000000000002,-24476.796451822916,0.03439179812008419
22.5,-24476.796451822916,0.03439179812008419
22.6,-24476.796451822916,0.03439179812008419
22.700000000000003,-24476.796451822916,0.03439179812008419
22.8,-24476.796451822916,0.03439179812008419
22.900000000000002,-24476.796451822916,0.03439179812008419
23.0,-24476.796451822916,0.03439179812008419
23.1,-24476.796451822916,0.03439179812008419
23.200000000000003,-24476.796451822916,0.03439179812008419
23.3,-24476.796451822916,0.03439179812008419
23.400000000000002,-24476.796451822916,0.03439179812008419
23.5,-24476.796451822916,0.03439179812008419
23.6,-24476.796451822916,0.03439179812008419
23.700000000000003,-24476.796451822916,0.03439179812008419
23.8,-24476.796451822916,0.03439179812008419
23.900000000000002,-24476.796451822916,0.03439179812008419
24.0,-24476.796451822916,0.03439179812008419
24.1,-24476.796451822916,0.03439179812008419
24.200000000000003,-24476.796451822916,0.03439179812008419
24.3,-24476.796451822916,0.03439179812008419
24.400000000000002,-24476.796451822916,0.03439179812008419
24.5,-24476.796451822916,0.03439179812008419
24.6,-24476.796451822916,0.03439179812008419
24.700000000000003,-24476.796451822916,0.03439179812008419
24.8,-24476.796451822916,0.03439179812008419
24.900000000000002,-24476.796451822916,0.03439179812008419
25.0,-24476.796451822916,0.03439179812008419
25.1,-24476.796451822916,0.03439179812008419
25.200000000000003,-24476.796451822916,0.03439179812008419
25.3,-24476.796451822916,0.03439179812008419
25.400000000000002,-24476.796451822916,0.03439179812008419
25.5,-24476.796451822916,0.03439179812008419
25.6,-24476.796451822916,0.03439179812008419
25.700000000000003,-24476.796451822916,0.03439179812008419
25.8,-24476.796451822916,0.03439179812008419
25.900000000000002,-24476.796451822916,0.03439179812008419
26.0,-24476.796451822916,0.03439179812008419
26.1,-24476.796451822916,0.03439179812008419
26.200000000000003,-24476.796451822916,0.03439179812008419
26.3,-24476.796451822916,0.03439179812008419
26.400000000000002,-24476.796451822916,0.03439179812008419
26.5,-24476.796451822916,0.03439179812008419
26.6,-24476.796451822916,0.03439179812008419
26.700000000000003,-24476.796451822916,0.03439179812008419
26.8,-24476.796451822916,0.03439179812008419
26.900000000000002,-24476.796451822916,0.03439179812008419
27.0,-24476.796451822916,0.03439179812008419
27.1,-24476.796451822916,0.03439179812008419
27.200000000000003,-24476.796451822916,0.03439179812008419
27.3,-24476.796451822916,0.03439179812008419
27.400000000000002,-24476.796451822916,0.03439179812008419
27.5,-24476.796451822916,0.03439179812008419
27.6,-24476.796451822916,0.03439179812008419
27.700000000000003,-24476.796451822916,0.03439179812008419
27.8,-24476.796451822916,0.03439179812008419
27.900000000000002,-24476.796451822916,0.03439179812008419
28.0,-24476.796451822916,0.03439179812008419
28.1,-24476.796451822916,0.03439179812008419
28.200000000000003,-24476.796451822916,0.03439179812008419
28.3,-24476.796451822916,0.03439179812008419
28.400000000000002,-24476.796451822916,0.03439179812008419
28.500000000000004,-24476.796451822916,0.03439179812008419
28.600000000000005,-24476.796451822916,0.03439179812008419


==> figures/logs/ind_set/lower_bounds_learned_9431069.csv <==
0.1,-24695.46284732877,0.42403006943170424,-24458.965690104167,28.651666666666635,0.2249398684680855
0.2,-24544.192796466756,0.15451373782936734,-24458.965690104167,28.651666666666635,0.2249398684680855
0.30000000000000004,-24501.820906594534,0.07898997199243826,-24458.965690104167,28.651666666666635,0.2249398684680855
0.4,-24490.82992201619,0.05940331117465985,-24458.965690104167,28.651666666666635,0.2249398684680855
0.5,-24485.863176598617,0.050553028511160135,-24458.965690104167,28.651666666666635,0.2249398684680855
0.6000000000000001,-24482.68730449635,0.044894512494788555,-24458.965690104167,28.651666666666635,0.2249398684680855
0.7000000000000001,-24480.590608724993,0.041160337522095435,-24458.965690104167,28.651666666666635,0.2249398684680855
0.8,-24479.240795759193,0.0387536035309638,-24458.965690104167,28.651666666666635,0.2249398684680855
0.9,-24478.35159742517,0.03716945420772336,-24458.965690104167,28.651666666666635,0.2249398684680855
1.0,-24477.751349910966,0.036098087412880155,-24458.965690104167,28.651666666666635,0.2249398684680855
1.1,-24477.239192115863,0.035180708407715824,-24458.965690104167,28.651666666666635,0.2249398684680855
1.2000000000000002,-24475.738282155635,0.032499459170425335,-24458.965690104167,28.651666666666635,0.2249398684680855
1.3,-24472.51083888173,0.02673687746591564,-24458.965690104167,28.651666666666635,0.2249398684680855
1.4000000000000001,-24469.035401198133,0.020548770205159543,-24458.965690104167,28.651666666666635,0.2249398684680855
1.5,-24466.277813583976,0.015637975879907975,-24458.965690104167,28.651666666666635,0.2249398684680855
1.6,-24464.273834954773,0.01206339426341085,-24458.965690104167,28.651666666666635,0.2249398684680855
1.7000000000000002,-24462.855420157597,0.00954030985341356,-24458.965690104167,28.651666666666635,0.2249398684680855
1.8,-24461.958113584085,0.007944531362697783,-24458.965690104167,28.651666666666635,0.2249398684680855
1.9000000000000001,-24461.375569333926,0.006907054431125571,-24458.965690104167,28.651666666666635,0.2249398684680855
2.0,-24460.991970129424,0.006224571344665112,-24458.965690104167,28.651666666666635,0.2249398684680855
2.1,-24460.738255949826,0.005772360799488555,-24458.965690104167,28.651666666666635,0.2249398684680855
2.2,-24460.52612679319,0.005394075886854869,-24458.965690104167,28.651666666666635,0.2249398684680855
2.3000000000000003,-24460.334785237923,0.005052915548933077,-24458.965690104167,28.651666666666635,0.2249398684680855
2.4000000000000004,-24460.188187385193,0.004790933518261378,-24458.965690104167,28.651666666666635,0.2249398684680855
2.5,-24460.056511234565,0.004555855565928858,-24458.965690104167,28.651666666666635,0.2249398684680855
2.6,-24459.948170491727,0.004362654760923168,-24458.965690104167,28.651666666666635,0.2249398684680855
2.7,-24459.85715514638,0.004200473343208256,-24458.965690104167,28.651666666666635,0.2249398684680855
2.8000000000000003,-24459.76309438735,0.004032605446392277,-24458.965690104167,28.651666666666635,0.2249398684680855
2.9000000000000004,-24459.67174530235,0.0038695225232711202,-24458.965690104167,28.651666666666635,0.2249398684680855
3.0,-24459.590554656443,0.0037243681896190757,-24458.965690104167,28.651666666666635,0.2249398684680855
3.1,-24459.53156508042,0.0036194184782796734,-24458.965690104167,28.651666666666635,0.2249398684680855
3.2,-24459.4879022119,0.00354186479121561,-24458.965690104167,28.651666666666635,0.2249398684680855
3.3000000000000003,-24459.460884949534,0.0034934914579858494,-24458.965690104167,28.651666666666635,0.2249398684680855
3.4000000000000004,-24459.423855013156,0.0034273528759614495,-24458.965690104167,28.651666666666635,0.2249398684680855
3.5,-24459.38962700844,0.003366271396668956,-24458.965690104167,28.651666666666635,0.2249398684680855
3.6,-24459.355438549366,0.0033052248767585415,-24458.965690104167,28.651666666666635,0.2249398684680855
3.7,-24459.32984686192,0.0032599083272423827,-24458.965690104167,28.651666666666635,0.2249398684680855
3.8000000000000003,-24459.297632047128,0.0032023384288895613,-24458.965690104167,28.651666666666635,0.2249398684680855
3.9000000000000004,-24459.259466944954,0.0031342451671355466,-24458.965690104167,28.651666666666635,0.2249398684680855
4.0,-24459.222024042378,0.0030673310051386135,-24458.965690104167,28.651666666666635,0.2249398684680855
4.1000000000000005,-24459.202148038858,0.003031832698818496,-24458.965690104167,28.651666666666635,0.2249398684680855
4.2,-24459.181374441643,0.002995001439090065,-24458.965690104167,28.651666666666635,0.2249398684680855
4.3,-24459.16061391733,0.0029579633011271654,-24458.965690104167,28.651666666666635,0.2249398684680855
4.4,-24459.148608848544,0.0029364882897450414,-24458.965690104167,28.651666666666635,0.2249398684680855
4.5,-24459.136335831186,0.002914434257169923,-24458.965690104167,28.651666666666635,0.2249398684680855
4.6000000000000005,-24459.12708945721,0.0028978150966057765,-24458.965690104167,28.651666666666635,0.2249398684680855
4.7,-24459.118141175455,0.002882029252883665,-24458.965690104167,28.651666666666635,0.2249398684680855
4.800000000000001,-24459.108222254614,0.002864367640124197,-24458.965690104167,28.651666666666635,0.2249398684680855
4.9,-24459.102860234903,0.002854814742463414,-24458.965690104167,28.651666666666635,0.2249398684680855
5.0,-24459.097512905177,0.0028452869363059154,-24458.965690104167,28.651666666666635,0.2249398684680855
5.1000000000000005,-24459.091038489543,0.0028336756931053196,-24458.965690104167,28.651666666666635,0.2249398684680855
5.2,-24459.085577872658,0.002823850854899953,-24458.965690104167,28.651666666666635,0.2249398684680855
5.300000000000001,-24459.078447528118,0.0028111163022158637,-24458.965690104167,28.651666666666635,0.2249398684680855
5.4,-24459.073867326053,0.0028030004642654203,-24458.965690104167,28.651666666666635,0.2249398684680855
5.5,-24459.06621645194,0.002789375935852875,-24458.965690104167,28.651666666666635,0.2249398684680855
5.6000000000000005,-24459.05871871473,0.0027760606921058565,-24458.965690104167,28.651666666666635,0.2249398684680855
5.7,-24459.052335624034,0.0027647513923676156,-24458.965690104167,28.651666666666635,0.2249398684680855
5.800000000000001,-24459.048606192795,0.0027581213604053775,-24458.965690104167,28.651666666666635,0.2249398684680855
5.9,-24459.03936766721,0.002741562964031483,-24458.965690104167,28.651666666666635,0.2249398684680855
6.0,-24459.03378616666,0.0027314856277933413,-24458.965690104167,28.651666666666635,0.2249398684680855
6.1000000000000005,-24459.032624756448,0.002729379569421804,-24458.965690104167,28.651666666666635,0.2249398684680855
6.2,-24459.03076232008,0.0027260118273949347,-24458.965690104167,28.651666666666635,0.2249398684680855
6.300000000000001,-24459.03033931275,0.002725255662544832,-24458.965690104167,28.651666666666635,0.2249398684680855
6.4,-24459.030240885415,0.0027250808136962987,-24458.965690104167,28.651666666666635,0.2249398684680855
6.5,-24459.0298541385,0.0027243959126808117,-24458.965690104167,28.651666666666635,0.2249398684680855
6.6000000000000005,-24459.028942692712,0.0027227725028402725,-24458.965690104167,28.651666666666635,0.2249398684680855
6.7,-24459.027463999617,0.002720135526597165,-24458.965690104167,28.651666666666635,0.2249398684680855
6.800000000000001,-24459.027083333334,0.0027194522334892048,-24458.965690104167,28.651666666666635,0.2249398684680855
6.9,-24459.027083333334,0.0027194522334892048,-24458.965690104167,28.651666666666635,0.2249398684680855
7.0,-24459.026209918964,0.0027178628469351125,-24458.965690104167,28.651666666666635,0.2249398684680855
7.1000000000000005,-24459.02400843294,0.0027139423743098596,-24458.965690104167,28.651666666666635,0.2249398684680855
7.2,-24459.02100269836,0.0027086180257450197,-24458.965690104167,28.651666666666635,0.2249398684680855
7.300000000000001,-24459.02041015625,0.002707569629170805,-24458.965690104167,28.651666666666635,0.2249398684680855
7.4,-24459.019607520546,0.002706143806458668,-24458.965690104167,28.651666666666635,0.2249398684680855
7.5,-24459.015998756706,0.0026997558734636034,-24458.965690104167,28.651666666666635,0.2249398684680855
7.6000000000000005,-24459.012595100132,0.0026936368303340287,-24458.965690104167,28.651666666666635,0.2249398684680855
7.7,-24459.011684522768,0.0026920008208785725,-24458.965690104167,28.651666666666635,0.2249398684680855
7.800000000000001,-24459.009588160094,0.0026882419301402986,-24458.965690104167,28.651666666666635,0.2249398684680855
7.9,-24459.005608014646,0.002681134654124547,-24458.965690104167,28.651666666666635,0.2249398684680855
8.0,-24459.003312836598,0.002677002564840508,-24458.965690104167,28.651666666666635,0.2249398684680855
8.1,-24459.002240836195,0.00267508632212037,-24458.965690104167,28.651666666666635,0.2249398684680855
8.200000000000001,-24459.000658405574,0.0026722940225094656,-24458.965690104167,28.651666666666635,0.2249398684680855
8.3,-24458.999018919814,0.002669386220156561,-24458.965690104167,28.651666666666635,0.2249398684680855
8.4,-24458.998065002434,0.0026676771008848224,-24458.965690104167,28.651666666666635,0.2249398684680855
8.5,-24458.996592448148,0.0026650810693196144,-24458.965690104167,28.651666666666635,0.2249398684680855
8.6,-24458.994800386437,0.002661911698049735,-24458.965690104167,28.651666666666635,0.2249398684680855
8.700000000000001,-24458.99384765625,0.002660224481318523,-24458.965690104167,28.651666666666635,0.2249398684680855
8.8,-24458.99384765625,0.002660224481318523,-24458.965690104167,28.651666666666635,0.2249398684680855
8.9,-24458.99384765625,0.002660224481318523,-24458.965690104167,28.651666666666635,0.2249398684680855
9.0,-24458.99320334804,0.0026590885664682464,-24458.965690104167,28.651666666666635,0.2249398684680855
9.1,-24458.9927734375,0.0026583306345300396,-24458.965690104167,28.651666666666635,0.2249398684680855
9.200000000000001,-24458.99274627127,0.0026582837148084594,-24458.965690104167,28.651666666666635,0.2249398684680855
9.3,-24458.99239690623,0.0026576639011607482,-24458.965690104167,28.651666666666635,0.2249398684680855
9.4,-24458.992020405254,0.0026569958310440098,-24458.965690104167,28.651666666666635,0.2249398684680855
9.5,-24458.99092094394,0.0026550564152361743,-24458.965690104167,28.651666666666635,0.2249398684680855
9.600000000000001,-24458.98812495306,0.0026501214052561356,-24458.965690104167,28.651666666666635,0.2249398684680855
9.700000000000001,-24458.983772181535,0.002642258345858593,-24458.965690104167,28.651666666666635,0.2249398684680855
9.8,-24458.982389322915,0.002639749747347823,-24458.965690104167,28.651666666666635,0.2249398684680855
9.9,-24458.982389322915,0.002639749747347823,-24458.965690104167,28.651666666666635,0.2249398684680855
10.0,-24458.982389322915,0.002639749747347823,-24458.965690104167,28.651666666666635,0.2249398684680855
10.100000000000001,-24458.980599398426,0.002636575883939259,-24458.965690104167,28.651666666666635,0.2249398684680855
10.200000000000001,-24458.978839958236,0.002633459190549602,-24458.965690104167,28.651666666666635,0.2249398684680855
10.3,-24458.97704016727,0.0026302722557670355,-24458.965690104167,28.651666666666635,0.2249398684680855
10.4,-24458.975460127156,0.0026274761772775573,-24458.965690104167,28.651666666666635,0.2249398684680855
10.5,-24458.975423177082,0.0026274110343329467,-24458.965690104167,28.651666666666635,0.2249398684680855
10.600000000000001,-24458.975423177082,0.0026274110343329467,-24458.965690104167,28.651666666666635,0.2249398684680855
10.700000000000001,-24458.9746803827,0.0026260960763968442,-24458.965690104167,28.651666666666635,0.2249398684680855
10.8,-24458.973567708334,0.0026241263253874796,-24458.965690104167,28.651666666666635,0.2249398684680855
10.9,-24458.973567708334,0.0026241263253874796,-24458.965690104167,28.651666666666635,0.2249398684680855
11.0,-24458.973215318336,0.002623502268011292,-24458.965690104167,28.651666666666635,0.2249398684680855
11.100000000000001,-24458.973046875,0.0026232039669645863,-24458.965690104167,28.651666666666635,0.2249398684680855
11.200000000000001,-24458.97278449285,0.0026227515880811905,-24458.965690104167,28.651666666666635,0.2249398684680855
11.3,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.4,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.5,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.600000000000001,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.700000000000001,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.8,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
11.9,-24458.97265625,0.002622530481735908,-24458.965690104167,28.651666666666635,0.2249398684680855
12.0,-24458.97238105101,0.002622045306145994,-24458.965690104167,28.651666666666635,0.2249398684680855
12.100000000000001,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.200000000000001,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.3,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.4,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.5,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.600000000000001,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.700000000000001,-24458.972102864584,0.0026215548636933563,-24458.965690104167,28.651666666666635,0.2249398684680855
12.8,-24458.972030467496,0.0026214272316437233,-24458.965690104167,28.651666666666635,0.2249398684680855
12.9,-24458.971530204908,0.002620545296434822,-24458.965690104167,28.651666666666635,0.2249398684680855
13.0,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.100000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.200000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.3,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.4,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.5,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.600000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.700000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.8,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
13.9,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
14.0,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
14.100000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
14.200000000000001,-24458.971419270834,0.002620349725811809,-24458.965690104167,28.651666666666635,0.2249398684680855
14.3,-24458.971340405067,0.002620210685531263,-24458.965690104167,28.651666666666635,0.2249398684680855
14.4,-24458.971102997908,0.002619792136897511,-24458.965690104167,28.651666666666635,0.2249398684680855
14.5,-24458.969073537515,0.0026162141998681593,-24458.965690104167,28.651666666666635,0.2249398684680855
14.600000000000001,-24458.968196614584,0.0026146681854463585,-24458.965690104167,28.651666666666635,0.2249398684680855
14.700000000000001,-24458.967824659292,0.002614012428565696,-24458.965690104167,28.651666666666635,0.2249398684680855
14.8,-24458.966086815588,0.0026109486115234656,-24458.965690104167,28.651666666666635,0.2249398684680855
14.9,-24458.9658203125,0.0026104787667930464,-24458.965690104167,28.651666666666635,0.2249398684680855
15.0,-24458.9658203125,0.0026104787667930464,-24458.965690104167,28.651666666666635,0.2249398684680855
15.100000000000001,-24458.9658203125,0.0026104787667930464,-24458.965690104167,28.651666666666635,0.2249398684680855
15.200000000000001,-24458.9658203125,0.0026104787667930464,-24458.965690104167,28.651666666666635,0.2249398684680855
15.3,-24458.965779480342,0.002610404680863346,-24458.965690104167,28.651666666666635,0.2249398684680855
15.4,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
15.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
15.600000000000001,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
15.700000000000001,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
15.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
15.9,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.2,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.7,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
16.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.2,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.7,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
17.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.2,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.7,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
18.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
19.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
20.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
21.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
22.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
23.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
24.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
25.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.8,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
26.900000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.0,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.1,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.200000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.3,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.400000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.5,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.6,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.700000000000003,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.800000000000004,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
27.900000000000006,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.000000000000007,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.10000000000001,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.20000000000001,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.30000000000001,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.400000000000013,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.500000000000014,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.600000000000016,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.700000000000017,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.80000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
28.90000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
29.00000000000002,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855
29.100000000000023,-24458.965690104167,0.00261024251659475,-24458.965690104167,28.651666666666635,0.2249398684680855


==> figures/logs/ind_set/lower_bounds_non_learned_9287189.csv <==
0.1,-24915.856150759617,0.8166068385289749,-24914.020833333332,0.4816666666666666,41.869159768730746
0.2,-24914.431000146884,0.8140675001862454,-24914.020833333332,0.4816666666666666,41.869159768730746
0.30000000000000004,-24914.17830463292,0.8136168949830112,-24914.020833333332,0.4816666666666666,41.869159768730746
0.4,-24914.088007226717,0.8134556336570419,-24914.020833333332,0.4816666666666666,41.869159768730746
0.5,-24914.038052918037,0.8133667273739582,-24914.020833333332,0.4816666666666666,41.869159768730746
0.6000000000000001,-24914.020006340736,0.8133345916660157,-24914.020833333332,0.4816666666666666,41.869159768730746
0.7000000000000001,-24913.995854456454,0.8132915566358782,-24914.020833333332,0.4816666666666666,41.869159768730746
0.8,-24913.969336086444,0.8132440993583115,-24914.020833333332,0.4816666666666666,41.869159768730746
0.9,-24913.958163371724,0.8132242511695857,-24914.020833333332,0.4816666666666666,41.869159768730746
1.0,-24913.94820957755,0.8132065956714051,-24914.020833333332,0.4816666666666666,41.869159768730746
1.1,-24913.93679542395,0.8131861310268825,-24914.020833333332,0.4816666666666666,41.869159768730746
1.2000000000000002,-24913.930575428687,0.8131750032485712,-24914.020833333332,0.4816666666666666,41.869159768730746
1.3,-24913.92192780173,0.8131596952029536,-24914.020833333332,0.4816666666666666,41.869159768730746
1.4000000000000001,-24913.90933818802,0.8131373626822066,-24914.020833333332,0.4816666666666666,41.869159768730746
1.5,-24913.902734854728,0.8131256144525348,-24914.020833333332,0.4816666666666666,41.869159768730746
1.6,-24913.89314750389,0.8131086000014791,-24914.020833333332,0.4816666666666666,41.869159768730746
1.7000000000000002,-24913.886490885416,0.8130968883438706,-24914.020833333332,0.4816666666666666,41.869159768730746
1.8,-24913.878781410032,0.8130833833271659,-24914.020833333332,0.4816666666666666,41.869159768730746
1.9000000000000001,-24913.874694325652,0.8130762124129405,-24914.020833333332,0.4816666666666666,41.869159768730746
2.0,-24913.872723173434,0.8130727035685145,-24914.020833333332,0.4816666666666666,41.869159768730746
2.1,-24913.867643960682,0.8130636040718504,-24914.020833333332,0.4816666666666666,41.869159768730746
2.2,-24913.86348834074,0.813056144455091,-24914.020833333332,0.4816666666666666,41.869159768730746
2.3000000000000003,-24913.86113875346,0.8130519678758911,-24914.020833333332,0.4816666666666666,41.869159768730746
2.4000000000000004,-24913.855003917542,0.813040921056476,-24914.020833333332,0.4816666666666666,41.869159768730746
2.5,-24913.85011164503,0.8130321707758307,-24914.020833333332,0.4816666666666666,41.869159768730746
2.6,-24913.84613239714,0.8130250665842552,-24914.020833333332,0.4816666666666666,41.869159768730746
2.7,-24913.84004393652,0.8130141480224773,-24914.020833333332,0.4816666666666666,41.869159768730746
2.8000000000000003,-24913.837622415158,0.8130099198619428,-24914.020833333332,0.4816666666666666,41.869159768730746
2.9000000000000004,-24913.828795993144,0.8129942420423817,-24914.020833333332,0.4816666666666666,41.869159768730746
3.0,-24913.820067210978,0.8129786453083352,-24914.020833333332,0.4816666666666666,41.869159768730746
3.1,-24913.81538403608,0.81297030602768,-24914.020833333332,0.4816666666666666,41.869159768730746
3.2,-24913.813840731098,0.8129675130420957,-24914.020833333332,0.4816666666666666,41.869159768730746
3.3000000000000003,-24913.810822044918,0.8129621131740955,-24914.020833333332,0.4816666666666666,41.869159768730746
3.4000000000000004,-24913.808984375,0.8129588392693886,-24914.020833333332,0.4816666666666666,41.869159768730746
3.5,-24913.808847668915,0.8129585924537612,-24914.020833333332,0.4816666666666666,41.869159768730746
3.6,-24913.806550794234,0.8129544097163388,-24914.020833333332,0.4816666666666666,41.869159768730746
3.7,-24913.803181328996,0.8129484575762557,-24914.020833333332,0.4816666666666666,41.869159768730746
3.8000000000000003,-24913.798706524267,0.8129405464604227,-24914.020833333332,0.4816666666666666,41.869159768730746
3.9000000000000004,-24913.79733110159,0.8129381024847812,-24914.020833333332,0.4816666666666666,41.869159768730746
4.0,-24913.79454654615,0.8129331971004798,-24914.020833333332,0.4816666666666666,41.869159768730746
4.1000000000000005,-24913.791796875,0.8129282618546657,-24914.020833333332,0.4816666666666666,41.869159768730746
4.2,-24913.791289785328,0.8129273671866076,-24914.020833333332,0.4816666666666666,41.869159768730746
4.3,-24913.786338280686,0.8129184333379762,-24914.020833333332,0.4816666666666666,41.869159768730746
4.4,-24913.783268229166,0.8129129782710119,-24914.020833333332,0.4816666666666666,41.869159768730746
4.5,-24913.7810546875,0.8129090323563145,-24914.020833333332,0.4816666666666666,41.869159768730746
4.6000000000000005,-24913.774262520285,0.8128969491404351,-24914.020833333332,0.4816666666666666,41.869159768730746
4.7,-24913.769852207482,0.8128890208773919,-24914.020833333332,0.4816666666666666,41.869159768730746
4.800000000000001,-24913.76897826989,0.8128874405930231,-24914.020833333332,0.4816666666666666,41.869159768730746
4.9,-24913.766836089875,0.8128836406219386,-24914.020833333332,0.4816666666666666,41.869159768730746
5.0,-24913.75832701285,0.8128686287533213,-24914.020833333332,0.4816666666666666,41.869159768730746
5.1000000000000005,-24913.755721806465,0.8128640057215425,-24914.020833333332,0.4816666666666666,41.869159768730746
5.2,-24913.75478050945,0.8128623354092597,-24914.020833333332,0.4816666666666666,41.869159768730746
5.300000000000001,-24913.751353191023,0.8128562991181603,-24914.020833333332,0.4816666666666666,41.869159768730746
5.4,-24913.748202228155,0.8128507538637885,-24914.020833333332,0.4816666666666666,41.869159768730746
5.5,-24913.74713950894,0.8128488749029226,-24914.020833333332,0.4816666666666666,41.869159768730746
5.6000000000000005,-24913.747005208334,0.8128486370661919,-24914.020833333332,0.4816666666666666,41.869159768730746
5.7,-24913.746344005696,0.8128474496696217,-24914.020833333332,0.4816666666666666,41.869159768730746
5.800000000000001,-24913.745194092746,0.8128454005858446,-24914.020833333332,0.4816666666666666,41.869159768730746
5.9,-24913.7400227403,0.8128361094416706,-24914.020833333332,0.4816666666666666,41.869159768730746
6.0,-24913.73804202295,0.8128325404969011,-24914.020833333332,0.4816666666666666,41.869159768730746
6.1000000000000005,-24913.733244636973,0.8128240852788724,-24914.020833333332,0.4816666666666666,41.869159768730746
6.2,-24913.72848057654,0.8128155551766137,-24914.020833333332,0.4816666666666666,41.869159768730746
6.300000000000001,-24913.724644803075,0.8128087388650996,-24914.020833333332,0.4816666666666666,41.869159768730746
6.4,-24913.721590886613,0.8128034326834898,-24914.020833333332,0.4816666666666666,41.869159768730746
6.5,-24913.717128158347,0.8127953727368074,-24914.020833333332,0.4816666666666666,41.869159768730746
6.6000000000000005,-24913.715169270832,0.8127918178457201,-24914.020833333332,0.4816666666666666,41.869159768730746
6.7,-24913.71287936385,0.8127877419896434,-24914.020833333332,0.4816666666666666,41.869159768730746
6.800000000000001,-24913.710774739582,0.8127839948594436,-24914.020833333332,0.4816666666666666,41.869159768730746
6.9,-24913.707081299755,0.8127774628617407,-24914.020833333332,0.4816666666666666,41.869159768730746
7.0,-24913.70443632432,0.8127726430804647,-24914.020833333332,0.4816666666666666,41.869159768730746
7.1000000000000005,-24913.70298737423,0.8127700563984992,-24914.020833333332,0.4816666666666666,41.869159768730746
7.2,-24913.697645798555,0.812760603221904,-24914.020833333332,0.4816666666666666,41.869159768730746
7.300000000000001,-24913.697037760416,0.8127595293723446,-24914.020833333332,0.4816666666666666,41.869159768730746
7.4,-24913.695867600152,0.8127574478791413,-24914.020833333332,0.4816666666666666,41.869159768730746
7.5,-24913.6927734375,0.8127519359286866,-24914.020833333332,0.4816666666666666,41.869159768730746
7.6000000000000005,-24913.690945386294,0.8127487297314435,-24914.020833333332,0.4816666666666666,41.869159768730746
7.7,-24913.684553830928,0.8127375447410684,-24914.020833333332,0.4816666666666666,41.869159768730746
7.800000000000001,-24913.683626302085,0.8127358983128758,-24914.020833333332,0.4816666666666666,41.869159768730746
7.9,-24913.682276102736,0.8127334740059827,-24914.020833333332,0.4816666666666666,41.869159768730746
8.0,-24913.679545003342,0.8127285851834143,-24914.020833333332,0.4816666666666666,41.869159768730746
8.1,-24913.6766437356,0.8127233982908844,-24914.020833333332,0.4816666666666666,41.869159768730746
8.200000000000001,-24913.674953062797,0.8127203913069346,-24914.020833333332,0.4816666666666666,41.869159768730746
8.3,-24913.672389761596,0.8127157828931925,-24914.020833333332,0.4816666666666666,41.869159768730746
8.4,-24913.667807589445,0.8127076494563327,-24914.020833333332,0.4816666666666666,41.869159768730746
8.5,-24913.663020833334,0.8126991645170959,-24914.020833333332,0.4816666666666666,41.869159768730746
8.6,-24913.660948197383,0.8126954542689604,-24914.020833333332,0.4816666666666666,41.869159768730746
8.700000000000001,-24913.657933532013,0.8126899936587145,-24914.020833333332,0.4816666666666666,41.869159768730746
8.8,-24913.653052407863,0.8126811666873583,-24914.020833333332,0.4816666666666666,41.869159768730746
8.9,-24913.64931640625,0.8126744512191311,-24914.020833333332,0.4816666666666666,41.869159768730746
9.0,-24913.646017320374,0.8126685643725874,-24914.020833333332,0.4816666666666666,41.869159768730746
9.1,-24913.643335246215,0.812663779964436,-24914.020833333332,0.4816666666666666,41.869159768730746
9.200000000000001,-24913.64205207493,0.8126615067438696,-24914.020833333332,0.4816666666666666,41.869159768730746
9.3,-24913.6396484375,0.8126572617062081,-24914.020833333332,0.4816666666666666,41.869159768730746
9.4,-24913.6396484375,0.8126572617062081,-24914.020833333332,0.4816666666666666,41.869159768730746
9.5,-24913.6396484375,0.8126572617062081,-24914.020833333332,0.4816666666666666,41.869159768730746


==> figures/logs/mrf_pf/gurobi_dual-simplex_log.csv <==
180.0,-62718.34495238094,0.9236825477897742
190.0,-45027.380752380945,0.5931681329683985
200.0,-17780.654304761905,0.08220063045836383
210.0,-17138.992185714287,0.07044946078909099
220.0,-16797.057123809525,0.06383369622972312
230.0,-16684.221814285713,0.061785052144819996
240.0,-16591.929257142856,0.059894599864188984
250.0,-16492.749476190478,0.05777786998405319
260.0,-16444.16706190476,0.056753833076572065
270.0,-16378.367180952384,0.05540667142091998
280.0,-16311.888099999998,0.05404506490014728
290.0,-16287.745549999998,0.053585918238340524
300.0,-16211.037261904761,0.05213721268183495
310.0,-16150.05243809524,0.05093089970642496
320.0,-16095.68273809524,0.049940308749468865
330.0,-16012.179204761906,0.04846783546782533
340.0,-15830.352352380953,0.045097007236441715
350.0,-15757.018140476192,0.043723498461473054
360.0,-15658.500866666667,0.042044254956606415
370.0,-15626.281350000001,0.041391254104385586
380.0,-15604.430042857142,0.04095966647760497
390.0,-15528.249347619047,0.039449945534359335
400.0,-15427.456476190475,0.037600585270933594
410.0,-15319.50596904762,0.03548372706897685
420.0,-15306.11465952381,0.035239121203253884
430.0,-15285.572814285713,0.03485776753405396
440.0,-15259.190720408164,0.0342055690813936
450.0,-15207.751457142856,0.03323843511108642
460.0,-15180.3652,0.032707715855083384
470.0,-15144.512154761906,0.03196323459313211
480.0,-15117.278011564627,0.031421997830087194
490.0,-15106.566142857142,0.031216745845046134
500.0,-15072.872928571427,0.03057011334217146
510.0,-14998.600276190478,0.02925371402567873
520.0,-14925.906136734693,0.02775478220453122
530.0,-14916.75610952381,0.02759862111246388
540.0,-14900.224527210883,0.027306099637280822
550.0,-14878.89796190476,0.0269242943671042
560.0,-14814.77559115646,0.025612287930127955
570.0,-14804.714521768708,0.025422451215876492
580.0,-14800.018033333332,0.025322343102870477
590.0,-14680.658952380954,0.022803296813332676
600.0,-14667.393538095237,0.02255354722747203
610.0,-14643.614421428572,0.02209755300186263
620.0,-14605.86822857143,0.021363433637506923
630.0,-14586.915885714287,0.02101424803536218
640.0,-14577.390880952382,0.0208461699341145
650.0,-14572.413138095237,0.02076242471821841
660.0,-14568.05542857143,0.020682218385773977
670.0,-14549.62349047619,0.02033323552172308
680.0,-14506.48165,0.019504056792251274
690.0,-14454.989628571426,0.01855238621938312
700.0,-14438.749671428572,0.01819355601228261
710.0,-14346.158697619047,0.016180973925114823
720.0,-14336.949911564627,0.016001182640052947
730.0,-14333.810819047621,0.015931991605337547
740.0,-14330.818764285714,0.015880602571045826
750.0,-14329.535114285714,0.01585688468249594
760.0,-14320.565252380951,0.015700779276360675
770.0,-14303.895733333335,0.01540704685630131
780.0,-14285.343071428573,0.015019064385717108
790.0,-14224.62491904762,0.013876245526918926
800.0,-14204.781057142856,0.013507624747530504
810.0,-14199.460057142858,0.01340928940533581
820.0,-14196.120866666664,0.013355687225436534
830.0,-14193.618604761903,0.013308170345495609
840.0,-14187.405276190477,0.013193694307230847
850.0,-14111.74245238095,0.011784205302241451
860.0,-14098.199747619046,0.011535424576904759
870.0,-14078.61289047619,0.011170185234816119
880.0,-14074.09890714286,0.011082556221749943
890.0,-14071.425561904764,0.011039079804883131
900.0,-14036.499702380952,0.01041964151427198
910.0,-13999.274736734693,0.009728758462833343
920.0,-13983.29231292517,0.009443169494132276
930.0,-13970.987308843536,0.009216517023379172
940.0,-13957.148804761904,0.00897176317103131
950.0,-13952.473338095238,0.008909272293024536
960.0,-13944.828295238096,0.008762450016084472
970.0,-13935.868890476191,0.008614631463559083
980.0,-13929.147195238094,0.008485240454124212
990.0,-13910.483687074828,0.008172838097540566
1000.0,-13897.242276190475,0.0079186367990797
1010.0,-13888.829697959183,0.007784275108036654
1020.0,-13884.117002040817,0.007691885230884733
1030.0,-13881.378614285715,0.007646870643113327
1040.0,-13880.847483333333,0.007636880110681014
1050.0,-13877.910573809524,0.007565425825868729
1060.0,-13870.875137755103,0.007429139515264439
1070.0,-13868.796809523808,0.007387980472557781
1080.0,-13867.494407482995,0.007361180001737502
1090.0,-13865.741906122448,0.007324610906152447
1100.0,-13861.453511904761,0.00724045192585015
1110.0,-13855.876933333335,0.0071397025585683066
1120.0,-13851.648263945577,0.007059199237109196
1130.0,-13845.346645238094,0.006946027760582783
1140.0,-13840.511091836737,0.006855253406746949
1150.0,-13834.714892857142,0.006743300962172296
1160.0,-13824.075327210885,0.006521197835340498
1170.0,-13821.698542857146,0.0064731452033662245
1180.0,-13819.26042857143,0.006417274791108292
1190.0,-13817.51951564626,0.006383342422126104
1200.0,-13816.110619047618,0.006355026154206611
1210.0,-13812.307038095238,0.006298283457956545
1220.0,-13808.13163877551,0.006226169425087685
1230.0,-13806.677357142858,0.0061973363429203105
1240.0,-13804.748888095239,0.006162170029106879
1250.0,-13800.715223809526,0.006084586235244679
1260.0,-13796.308266666669,0.006012909021813295
1270.0,-13790.090240136054,0.005902748209172119
1280.0,-13781.949190476193,0.005759853155939747
1290.0,-13778.388757142859,0.005701662563483791
1300.0,-13776.551604081633,0.00566751913696071
1310.0,-13767.63719047619,0.005521250118382447
1320.0,-13762.675714285711,0.0054411160840677495
1330.0,-13757.257933333332,0.00534631145148501
1340.0,-13752.96900952381,0.005269459490310088
1350.0,-13748.013871428571,0.005180542085373463
1360.0,-13744.111333333334,0.00508810404313391
1370.0,-13741.150799319728,0.00502910837025651
1380.0,-13735.278804761905,0.004907087175428358
1390.0,-13732.926657142858,0.004856712623310287
1400.0,-13727.808584353741,0.004761963633881543
1410.0,-13725.944042857142,0.004727280955128146
1420.0,-13723.082793197278,0.004673349299182415
1430.0,-13720.86576190476,0.004628808863861222
1440.0,-13718.194657142858,0.004561554763611663
1450.0,-13716.1624122449,0.004516808428699777
1460.0,-13713.721792857143,0.0044713728260029955
1470.0,-13712.879281632655,0.004455502358664306
1480.0,-13711.596240136056,0.004435113708649152
1490.0,-13708.506326190478,0.004370699789104273
1500.0,-13705.67126666667,0.004322705295757834
1510.0,-13704.291170068027,0.004294669627292865
1520.0,-13703.036129931974,0.004269512863179588
1530.0,-13702.046821428568,0.0042516173658929315
1540.0,-13699.688352380952,0.00420928834652332
1550.0,-13695.453272789116,0.0041296691568246035
1560.0,-13692.678670068028,0.004079143816778984
1570.0,-13691.400726190475,0.004054178851559324
1580.0,-13688.424702380955,0.003999437463916787
1590.0,-13687.489711564625,0.003982124573790687
1600.0,-13683.261614285713,0.003907648155806678
1610.0,-13678.114255102042,0.0038187954941086956
1620.0,-13674.518828571428,0.00376005534299443
1630.0,-13671.701613605443,0.003717760031560383
1640.0,-13666.714866666665,0.003614365536874746
1650.0,-13663.856619047618,0.0035561793762008825
1660.0,-13659.62661904762,0.0034698469411078635
1670.0,-13653.902295238095,0.003370483882546932
1680.0,-13652.124007482993,0.0033370925042445045
1690.0,-13648.50204761905,0.0032739813555594664
1700.0,-13647.396573809525,0.0032530726606077253
1710.0,-13643.765545578231,0.0031765012220318495
1720.0,-13638.58366190476,0.003070484592602165
1730.0,-13637.127431972787,0.0030398742768860385
1740.0,-13633.962125510201,0.0029771513225707847
1750.0,-13633.291644897958,0.002963191141307917
1760.0,-13631.978634467121,0.0029382125741977834
1770.0,-13631.505347619048,0.002929862046703448
1780.0,-13630.81712244898,0.0029184445132525647
1790.0,-13628.358299999996,0.002871050520413665
1800.0,-13627.040150000003,0.0028433545334815755
1810.0,-13622.56755714286,0.0027477783755451854
1820.0,-13618.473388095239,0.002667285522519558
1830.0,-13617.440426190477,0.002648407797850702
1840.0,-13616.130335714286,0.0026236455307852426
1850.0,-13614.87002857143,0.002601081798692994
1860.0,-13612.730250000002,0.002562764831658569
1870.0,-13611.543028571428,0.0025370278938428134
1880.0,-13610.838855102042,0.002523701904097573
1890.0,-13610.210911904764,0.0025114995215920763
1900.0,-13608.852316666666,0.0024856537246045938
1910.0,-13607.783580952382,0.002465798064309622
1920.0,-13607.160887755103,0.002454786275865915
1930.0,-13606.612638095237,0.002442465767365544
1940.0,-13605.391273469388,0.0024195897400947526
1950.0,-13604.184341496599,0.0023978801401508703
1960.0,-13603.322854761906,0.002382179780756107
1970.0,-13601.832523809524,0.0023555645270960965
1980.0,-13601.134576190478,0.0023413193713745207
1990.0,-13600.31857142857,0.00232404147461036
2000.0,-13599.212028571428,0.0023068300138189756
2010.0,-13597.822085714288,0.0022843458438764302
2020.0,-13597.031379591836,0.0022712977601271243
2030.0,-13596.156833333333,0.0022579719460451542
2040.0,-13595.522633333332,0.0022470536909012656
2050.0,-13594.26895952381,0.0022272098859771943
2060.0,-13591.201614285716,0.002180781007749853
2070.0,-13590.220514285715,0.0021655086015268817
2080.0,-13589.721631292517,0.0021579435514996223
2090.0,-13589.131109183674,0.0021475254077164777
2100.0,-13588.146576190475,0.002127694204869297
2110.0,-13587.143098809524,0.0021083163918428588
2120.0,-13585.652818027213,0.002085286813656369
2130.0,-13584.983495238095,0.0020747858035967356
2140.0,-13583.728550680271,0.0020531605237621244
2150.0,-13583.03169319728,0.0020413952256672094
2160.0,-13581.988288435374,0.0020239463096088255
2170.0,-13581.59016802721,0.0020165946457969
2180.0,-13579.905771428572,0.001985256611503888
2190.0,-13577.64653537415,0.0019471415958002042
2200.0,-13576.674561904762,0.0019293710535399054
2210.0,-13576.006104761906,0.0019172127553043268
2220.0,-13574.788002380954,0.0018931010576450588
2230.0,-13574.393516326529,0.0018864461095397611
2240.0,-13574.082509183674,0.0018807545813182382
2250.0,-13573.249533333334,0.0018623082586890257
2260.0,-13572.55134659864,0.0018483593604459237
2270.0,-13572.338765306122,0.0018440298437914944
2280.0,-13572.098111904763,0.001838342424392167
2290.0,-13571.702229931974,0.0018287622969667832
2300.0,-13570.879651700681,0.0018147038852757292
2310.0,-13569.884111904761,0.0017969981176834818
2320.0,-13568.950941836736,0.0017800286305488693
2330.0,-13568.76234557823,0.0017768105390481386
2340.0,-13568.534198639458,0.0017728461121359067
2350.0,-13568.29432857143,0.0017678839044117296
2360.0,-13567.573414285713,0.001753873029398734
2370.0,-13567.31172653061,0.0017492239141880812
2380.0,-13566.580172448981,0.001736303192045234
2390.0,-13566.352688095238,0.0017319408435124638
2400.0,-13566.021040816326,0.0017265229098466076
2410.0,-13564.719719047616,0.0017033705770911067
2420.0,-13564.384061564624,0.001696884169539354
2430.0,-13563.884362925168,0.001687337568926028
2440.0,-13563.43558095238,0.0016778527248352394
2450.0,-13561.509792857143,0.0016406548588673766
2460.0,-13560.77550510204,0.0016276168232671887
2470.0,-13559.603954761904,0.0016096130294229554
2480.0,-13559.028863945578,0.0016010541749479994
2490.0,-13558.877513832198,0.001598636829700656
2500.0,-13558.273423809524,0.0015880163399607814
2510.0,-13557.334614285714,0.001571147962520957
2520.0,-13556.856170408164,0.00156202436024248
2530.0,-13556.662348979591,0.001558166827785851
2540.0,-13555.850102040817,0.0015428050396193874
2550.0,-13555.42420952381,0.0015352300142984572
2560.0,-13554.821498639454,0.00152422315022974
2570.0,-13553.294038888887,0.0014957107341225376
2580.0,-13553.225945238095,0.001494487031875375
2590.0,-13553.136972789116,0.001492834823202187
2600.0,-13552.392985714285,0.0014804852423566282
2610.0,-13552.01575510204,0.0014745998391760384
2620.0,-13551.937207142857,0.001473383055043864
2630.0,-13551.880556122447,0.001472315281065056
2640.0,-13551.806073129252,0.001471003173073339
2650.0,-13551.76508367347,0.0014703074892651793
2660.0,-13551.633855442176,0.0014680581359173095
2670.0,-13551.602476190475,0.0014674610237458985
2680.0,-13551.533835714285,0.001466087341222416
2690.0,-13551.193432993196,0.0014599050838542352
2700.0,-13549.554154761905,0.0014299317747494755
2710.0,-13547.41888095238,0.0013901294646397051
2720.0,-13547.302619047621,0.0013879910206736363
2730.0,-13547.09826190476,0.0013839793418733723
2740.0,-13546.916304421768,0.0013807711907691078
2750.0,-13546.671078231291,0.001375781776840552
2760.0,-13546.46181360544,0.001370731731831509
2770.0,-13546.19297142857,0.0013659706881116074
2780.0,-13546.006198979592,0.0013626000487484923
2790.0,-13544.556942857143,0.001335443999267735
2800.0,-13543.73569761905,0.0013199907769090074
2810.0,-13543.168666666666,0.0013083776071568635
2820.0,-13542.313764285715,0.0012911753946345211
2830.0,-13540.49626190476,0.001256871331248392
2840.0,-13540.312460884354,0.001252958485745197
2850.0,-13539.750104761904,0.0012423690535979868
2860.0,-13537.153140816326,0.001197262711535628
2870.0,-13537.005899659864,0.0011944495566887146
2880.0,-13536.764146258503,0.0011898299819377452
2890.0,-13536.571828571428,0.0011861571406442963
2900.0,-13536.038938311687,0.0011760505728845797
2910.0,-13535.653272108844,0.0011688995793901463
2920.0,-13534.730367857142,0.00115160702442712
2930.0,-13533.84105510204,0.001135089320722085
2940.0,-13533.359076190476,0.0011263798951657929
2950.0,-13532.967438095238,0.0011192930195528584
2960.0,-13532.466087585035,0.0011100605253940299
2970.0,-13532.10232857143,0.0011034813520777456
2980.0,-13531.799366666668,0.0010977905100956781
2990.0,-13531.320744897961,0.0010884951784676316
3000.0,-13531.148653061226,0.0010850637642639898
3010.0,-13530.928257142858,0.0010810953682693527
3020.0,-13529.352404761903,0.0010514964678005577
3030.0,-13528.559557823128,0.001036630279981013
3040.0,-13528.382410884355,0.001033097367414379
3050.0,-13528.182135714287,0.0010294138179156424
3060.0,-13527.172693877552,0.001010421274012873
3070.0,-13526.703409523809,0.001001658419623424
3080.0,-13526.347943650793,0.0009950763356421754
3090.0,-13526.219535714286,0.0009926687681393689
3100.0,-13525.980540816325,0.0009880372837236138
3110.0,-13525.829510204081,0.0009847407855441274
3120.0,-13524.795405442175,0.0009662611050885044
3130.0,-13524.295969047618,0.0009570184452108137
3140.0,-13523.983949659863,0.0009512853734610674
3150.0,-13523.323112244898,0.000939688652910348
3160.0,-13523.158469387756,0.0009362732898814094
3170.0,-13523.002612244896,0.0009328686839872047
3180.0,-13522.823133333335,0.0009295147113451331
3190.0,-13522.669414285714,0.0009269801318714825
3200.0,-13522.128999999999,0.0009175688487624559
3210.0,-13521.79712142857,0.0009116496357036567
3220.0,-13521.677576190476,0.0009092887847745435
3230.0,-13520.698095238096,0.000892088037421114
3240.0,-13520.054628571426,0.0008807137476745787
3250.0,-13519.130550340136,0.0008641973104487345
3260.0,-13518.396773809523,0.0008514089137137882
3270.0,-13517.92894920635,0.0008430587520751287
3280.0,-13517.14898979592,0.0008297204717088336
3290.0,-13516.641692857143,0.0008208591859909937
3300.0,-13516.570218367346,0.0008193199066167587
3310.0,-13516.261950680271,0.000813747003727643
3320.0,-13515.827340136055,0.0008060592044313332
3330.0,-13515.610446428573,0.0008021119747037827
3340.0,-13515.308697959184,0.0007967622846013357
3350.0,-13515.177547619049,0.0007942289082867748
3360.0,-13515.11562857143,0.0007929342995538178
3370.0,-13515.065285714285,0.0007919729075821539
3380.0,-13515.039962585035,0.0007914995559062593
3390.0,-13514.949292857144,0.0007899310896984716
3400.0,-13514.806404761903,0.0007874179084157183
3410.0,-13514.717481292517,0.00078568079516637
3420.0,-13514.656210884354,0.0007846000858519083
3430.0,-13514.550288435374,0.0007826693821781769
3440.0,-13514.521771428572,0.0007821455723772014
3450.0,-13514.504291156463,0.0007818243940043719
3460.0,-13514.482316666667,0.0007814146182545796
3470.0,-13514.31424047619,0.0007782683175474838
3480.0,-13514.298018367346,0.0007780245952690017
3490.0,-13514.269047959184,0.0007775878902934726
3500.0,-13514.236321428572,0.000776978224842484
3510.0,-13514.2301,0.0007768618469907607
3520.0,-13514.21963265306,0.0007766643637765954
3530.0,-13514.20623809524,0.0007763924325464186
3540.0,-13514.134995238097,0.0007751414580431479
3550.0,-13513.934102040816,0.0007715889241179143
3560.0,-13513.862723809523,0.0007703410498356862
3570.0,-13513.785378571429,0.0007690231366734485
3580.0,-13513.557395238095,0.0007650188569654916
3590.0,-13513.460535714286,0.0007633724966226281
3600.0,-13513.358144047621,0.0007615143460632526
3610.0,-13513.263718820863,0.0007597069224038196
3620.0,-13513.216285714285,0.0007588167500510351
3630.0,-13513.184607142857,0.0007582418066159698
3640.0,-13513.165611904764,0.0007578286757314231
3650.0,-13513.138597959183,0.0007572964495784693
3660.0,-13512.743043650795,0.0007498770920241671
3670.0,-13512.538788435373,0.0007461214681476707
3680.0,-13512.450119047619,0.0007444761305270859
3690.0,-13512.18572857143,0.0007397509693763847
3700.0,-13511.423183673469,0.0007256575735617056
3710.0,-13511.351573979593,0.0007243327808873452
3720.0,-13511.267806122449,0.000722857832093025
3730.0,-13510.884045351473,0.0007162098248990179
3740.0,-13510.602356462585,0.0007113336781524968
3750.0,-13510.557476870748,0.0007105416131677921
3760.0,-13510.528424489796,0.0007100374336312975
3770.0,-13510.503483673469,0.0007095945971508599
3780.0,-13510.462943310657,0.0007089062940382532
3790.0,-13510.166668367348,0.000703822003235775
3800.0,-13509.638688775509,0.0006946604683118841
3810.0,-13509.362334693878,0.0006897447209043811
3820.0,-13508.946157142856,0.000682143433000275
3830.0,-13508.901005102041,0.0006813501598007612
3840.0,-13508.525965306122,0.0006748627732075483
3850.0,-13508.380102040817,0.0006722595709437914
3860.0,-13508.352241666666,0.000671733885300017
3870.0,-13508.323030102041,0.0006711466451783776
3880.0,-13508.302215873016,0.0006707376136767693
3890.0,-13508.070653061224,0.0006663590503378158
3900.0,-13507.898345238094,0.0006632065920328997
3910.0,-13507.801575396825,0.0006613671312755309
3920.0,-13507.561489795919,0.0006570163718417668
3930.0,-13507.440071428571,0.0006547823742295769
3940.0,-13507.383069047619,0.0006537076829454101
3950.0,-13507.14348979592,0.000649147995252678
3960.0,-13506.60870714286,0.0006390488544468592
3970.0,-13506.461463265307,0.0006361770585116605
3980.0,-13506.385357142857,0.0006347575174749924
3990.0,-13506.141720238096,0.0006300453415698423
4000.0,-13505.969357142856,0.000627057154463156
4010.0,-13505.611802721089,0.0006204280220509743
4020.0,-13505.3869414966,0.0006161826945690894
4030.0,-13505.307940136056,0.0006147852019909212
4040.0,-13505.128452380954,0.0006116899437636109
4050.0,-13504.93348979592,0.0006083115127980944
4060.0,-13504.596404761905,0.0006023916560502201
4070.0,-13504.392166666667,0.0005987473826935315
4080.0,-13504.258836734693,0.0005963935713127853
4090.0,-13504.031680272108,0.0005924591270557693
4100.0,-13503.978352040818,0.0005914898581883491
4110.0,-13503.398604761906,0.0005807335258668944
4120.0,-13502.975531972788,0.0005729685817197322
4130.0,-13502.891814285715,0.000571528292898931
4140.0,-13502.845147619048,0.0005707287506506906
4150.0,-13502.76978174603,0.0005693366018566527
4160.0,-13502.49841632653,0.000564391168205205
4170.0,-13502.370480725624,0.0005620894196265376
4180.0,-13502.288149659866,0.0005606260467861474
4190.0,-13502.224170068028,0.0005595289440190248
4200.0,-13501.981071428572,0.0005551207815333951
4210.0,-13501.920238095237,0.0005540369311678566
4220.0,-13501.903908163265,0.0005537530519429312
4230.0,-13501.895231292516,0.000553602553164027
4240.0,-13501.871659183673,0.0005531957709212114
4250.0,-13501.843367346939,0.000552709424830253
4260.0,-13501.767887755102,0.0005514097766799402
4270.0,-13501.677625,0.0005498548769501546
4280.0,-13501.627928571428,0.0005489969388984243
4290.0,-13501.618333333334,0.0005488278849763051
4300.0,-13501.605603174603,0.0005486030226597228
4310.0,-13501.588918367346,0.0005483043276583557
4320.0,-13501.58057142857,0.000548153412940019
4330.0,-13501.411761904761,0.0005451310523905726
4340.0,-13501.303530612246,0.0005431678147514473
4350.0,-13501.254489795918,0.0005423208534232589
4360.0,-13501.222341836734,0.0005417652724324637
4370.0,-13501.197499999998,0.0005413363809602469
4380.0,-13501.18306122449,0.0005410858223997031
4390.0,-13501.146428571428,0.0005404391235205399
4400.0,-13501.016160714285,0.0005381938626392036
4410.0,-13500.923095238095,0.0005365934317918801
4420.0,-13500.862285714287,0.0005354706882734642
4430.0,-13500.748714285714,0.0005333758731864835
4440.0,-13500.661285714286,0.0005318092243072183
4450.0,-13500.59368027211,0.0005305773547580001
4460.0,-13500.524535714285,0.0005292991983235318
4470.0,-13500.47688888889,0.0005284084342395312
4480.0,-13500.154466836733,0.0005223662944378407
4490.0,-13500.035482142857,0.0005201421310620347
4500.0,-13500.02368112245,0.0005199251572007019
4510.0,-13500.014994897958,0.0005197690853327935
4520.0,-13499.997035714287,0.0005194420719456651
4530.0,-13499.975142857144,0.0005190429207669611
4540.0,-13499.960142857144,0.0005187690431642728
4550.0,-13499.77138548753,0.0005153547152329749
4560.0,-13499.342714285714,0.0005074848251071565
4570.0,-13499.276714285716,0.000506310937921965
4580.0,-13499.23257142857,0.0005054856489001297
4590.0,-13499.116535714285,0.0005034852662909135
4600.0,-13498.802785714286,0.0004980880194666774
4610.0,-13498.50525,0.0004929667382523248
4620.0,-13498.47180952381,0.0004923781206848598
4630.0,-13498.466142857143,0.0004922738412388208
4640.0,-13498.409761904762,0.0004912933498591799
4650.0,-13498.329523809525,0.0004898507735411767
4660.0,-13498.311510204081,0.0004895394635050532
4670.0,-13498.306591836736,0.000489453384922599
4680.0,-13498.302469387754,0.000489377523102775
4690.0,-13498.277023809524,0.0004889347989160364
4700.0,-13498.186285714286,0.0004873209996675339
4710.0,-13498.183928571429,0.0004872776959277318
4720.0,-13498.100773809523,0.0004857281149631257
4730.0,-13498.06431632653,0.0004850538793997086
4740.0,-13498.044346938774,0.00048470545733839555
4750.0,-13498.005523809523,0.0004839939506244747
4760.0,-13497.988217687074,0.0004836762313721391
4770.0,-13497.956857142857,0.00048312697378188137
4780.0,-13497.826785714287,0.0004808871217752199
4790.0,-13497.812857142857,0.0004806444329526445
4800.0,-13497.805346938776,0.00048051066572687295
4810.0,-13497.798999999999,0.00048039366736423925
4820.0,-13497.790321428572,0.00048023928034276206
4830.0,-13497.56525,0.0004763709542918609
4840.0,-13497.18612244898,0.00046984670685539274
4850.0,-13497.125357142857,0.0004687886185781467
4860.0,-13497.088857142857,0.00046814509577191486
4870.0,-13496.9815,0.000466285536407611
4880.0,-13496.843485714286,0.00046390706140764785
4890.0,-13496.69906122449,0.0004614027342536175
4900.0,-13496.687321428572,0.00046119710931445023
4910.0,-13496.570607142858,0.00045919016766656043
4920.0,-13496.549285714285,0.00045882151694327436
4930.0,-13496.495612244897,0.0004578959805343368
4940.0,-13496.43936734694,0.00045692725374385523
4950.0,-13496.426666666666,0.000456708801729677
4960.0,-13496.375785714286,0.0004558287171913755
4970.0,-13496.308107142857,0.0004546575435641773
4980.0,-13496.249642857143,0.00045364278757194975
4990.0,-13496.172285714287,0.0004522886106234077
5000.0,-13496.120446428571,0.0004513911908905007
5010.0,-13496.079857142857,0.000450693070055294
5020.0,-13496.034821428571,0.0004498497492935855
5030.0,-13496.005047619048,0.000449292428897984
5040.0,-13495.985571428571,0.000448934241299533
5050.0,-13495.940132653062,0.00044814037994521784
5060.0,-13495.82880952381,0.0004462126755253294
5070.0,-13495.606226190475,0.00044232569020132185
5080.0,-13495.471571428572,0.0004399724689318312
5090.0,-13495.462619047617,0.000439811770484763
5100.0,-13495.455833333332,0.00043969091611575456
5110.0,-13495.445071428572,0.0004394900085072695
5120.0,-13495.394102040815,0.0004385355411768552
5130.0,-13495.300561224489,0.0004367922979545856
5140.0,-13495.148047619048,0.0004339755606994054
5150.0,-13495.086380952382,0.0004328566442097299
5160.0,-13495.029653061225,0.0004318241889909894
5170.0,-13494.975836734693,0.000430833967927001
5180.0,-13494.919163265306,0.0004298351375191044
5190.0,-13494.856142857143,0.0004287116861303413
5200.0,-13494.689642857144,0.0004257523996548785
5210.0,-13494.388190476191,0.0004204036897832202
5220.0,-13494.211464285716,0.00041736162177777753
5230.0,-13494.13706122449,0.00041604177269489805
5240.0,-13494.050442176871,0.0004144532262662519
5250.0,-13494.030761904763,0.00041411387679503146
5260.0,-13494.004994047618,0.00041367000290163785
5270.0,-13493.993102040815,0.0004134615597755748
5280.0,-13493.840178571429,0.0004108267975306328
5290.0,-13493.740857142857,0.0004091150632699923
5300.0,-13493.683732142857,0.0004081234314811268
5310.0,-13493.651892857144,0.0004075535452075985
5320.0,-13493.632,0.0004072027148911204
5330.0,-13493.595714285713,0.0004065507675105359
5340.0,-13493.561532467533,0.0004059609766363907
5350.0,-13493.54906122449,0.0004057462427034986
5360.0,-13493.533702380953,0.0004054820424063732
5370.0,-13493.45232653061,0.0004040018317209586
5380.0,-13493.38644217687,0.0004028667929505679
5390.0,-13493.33418367347,0.0004019664764688434
5400.0,-13493.320653061224,0.00040173354005970045
5410.0,-13493.022535714286,0.0003966111767539392
5420.0,-13492.369173469388,0.00038537246851881276
5430.0,-13491.872535714285,0.0003767505607770995
5440.0,-13491.555979591836,0.0003712387044662432
5450.0,-13491.536306122449,0.00037088282809782594
5460.0,-13491.487108843537,0.0003699900048864078
5470.0,-13491.476965986394,0.0003698056377772716
5480.0,-13491.475204081633,0.00036977459540593974
5490.0,-13491.464476190476,0.0003695892185421663
5500.0,-13491.450102040817,0.00036934075259315675
5510.0,-13491.435112244899,0.00036908242366850443
5520.0,-13491.413214285714,0.00036869870229748106
5530.0,-13491.406666666666,0.00036858063116739306
5540.0,-13491.378653061225,0.0003680952180938842
5550.0,-13491.363666666668,0.0003678353996019733
5560.0,-13491.360647959184,0.00036778254085245433
5570.0,-13491.347959183675,0.0003675633405630523
5580.0,-13491.318828571428,0.00036706235914281
5590.0,-13491.287476190477,0.00036652051212916076
5600.0,-13491.2644,0.00036611369547427956
5610.0,-13491.255404761905,0.0003659539794655044
5620.0,-13491.157755102042,0.0003642745572720062
5630.0,-13491.144911564626,0.0003640531275123241
5640.0,-13491.113142857143,0.0003635042017526967
5650.0,-13490.723607142858,0.0003567677844370049
5660.0,-13490.667928571429,0.0003557782499652736
5670.0,-13490.639959183673,0.0003552695330970015
5680.0,-13490.584149659864,0.00035425439494288094
5690.0,-13490.572806122449,0.0003540516766103617
5700.0,-13490.511904761905,0.00035300132334089077
5710.0,-13490.495571428572,0.0003527170908088157
5720.0,-13490.481836734692,0.0003524786300411542
5730.0,-13490.472035714285,0.00035230405990457046
5740.0,-13490.464632653062,0.00035217383112109377
5750.0,-13490.456755102041,0.0003520364583531385
5760.0,-13490.41693877551,0.00035134940486834066
5770.0,-13490.387089285714,0.0003508311391438414
5780.0,-13490.358857142857,0.00035031936478478336
5790.0,-13490.297785714285,0.00034920824712236906
5800.0,-13490.27418367347,0.0003487977277410468
5810.0,-13490.227095238095,0.0003479589042222008
5820.0,-13490.15219047619,0.0003466567669272687
5830.0,-13490.131591836735,0.0003462900116319873
5840.0,-13489.92769897959,0.00034274875971259696
5850.0,-13489.873224489796,0.0003417994031410057
5860.0,-13489.804408163265,0.0003406165910503298
5870.0,-13489.783156462585,0.00034025111613476643
5880.0,-13489.772346938775,0.0003400641658133619
5890.0,-13489.761571428573,0.0003398772234258508
5900.0,-13489.749869047619,0.00033967059993942754
5910.0,-13489.731333333333,0.0003393338965762541
5920.0,-13489.725523809524,0.0003392338509794167
5930.0,-13489.6715,0.00033823026435619976
5940.0,-13489.653238095238,0.0003379079621090466
5950.0,-13489.642261904763,0.00033770849167486715
5960.0,-13489.639170068027,0.0003376539840506599
5970.0,-13489.62719047619,0.000337446950536422
5980.0,-13489.61912244898,0.0003373063049356076
5990.0,-13489.455523809524,0.00033448251307563015
6000.0,-13489.281761904762,0.0003314780389496297
6010.0,-13489.142000000002,0.0003290602316300397
6020.0,-13489.095114285714,0.0003282514850967957
6030.0,-13488.942714285715,0.0003256295286069829
6040.0,-13488.790928571429,0.00032301128906620094
6050.0,-13488.752428571428,0.000322321481832508
6060.0,-13488.684418367347,0.0003211331973940528
6070.0,-13488.670499999998,0.0003208890184558012
6080.0,-13488.632147959184,0.0003202213598682155
6090.0,-13488.614979591835,0.00031992111402466783
6100.0,-13488.583571428573,0.0003193810309021948
6110.0,-13488.493857142856,0.0003178395266258926
6120.0,-13488.246761904762,0.0003135938442003504
6130.0,-13488.113714285715,0.0003113077704487652
6140.0,-13488.08161904762,0.0003107562981121306
6150.0,-13487.775428571429,0.0003054952192922721
6160.0,-13487.582035714286,0.0003021722711807353
6170.0,-13487.512785714285,0.00030098239188465866
6180.0,-13487.478244897959,0.0003003888987118592
6190.0,-13487.469,0.0003002300494313398
6200.0,-13487.457250000001,0.0003000281565543892
6210.0,-13487.165642857142,0.0002950176540002463
6220.0,-13487.13055357143,0.00029441473682211624
6230.0,-13487.114107142857,0.00029413214816000364
6240.0,-13487.105952380953,0.0002939920300032544
6250.0,-13487.024535714285,0.0002925930985083458
6260.0,-13486.861857142856,0.0002897978946952289
6270.0,-13486.845530612245,0.00028951736616450956
6280.0,-13486.830071428572,0.00028925174071198575
6290.0,-13486.772476190477,0.0002882621178764301
6300.0,-13486.692238095236,0.00028688343703483463
6310.0,-13486.51742857143,0.0002838797946790491
6320.0,-13486.392476190476,0.00028173281632394695
6330.0,-13486.286142857143,0.0002799057573807504
6340.0,-13485.926476190476,0.00027372583073589983
6350.0,-13485.704785714286,0.00026991666239284466
6360.0,-13485.674047619048,0.0002693885089903219
6370.0,-13485.651666666667,0.00026900395112946336
6380.0,-13485.618571428571,0.00026843529642031427
6390.0,-13485.603714285713,0.0002681800154573616
6400.0,-13485.58757142857,0.00026790264287261477
6410.0,-13485.572047619047,0.00026763590699465544
6420.0,-13485.48717857143,0.0002661776554041899
6430.0,-13485.45307142857,0.00026559161377048374
6440.0,-13485.373761904762,0.00026422888798907624
6450.0,-13485.138380952381,0.0002601844847843212
6460.0,-13484.958597402598,0.0002570953768613952
6470.0,-13484.865476190476,0.0002554953335064664
6480.0,-13484.855285714284,0.0002553202369485426
6490.0,-13484.805339285715,0.00025446203880745996
6500.0,-13484.754714285713,0.0002535921811993146
6510.0,-13484.716714285716,0.0002529392510440672
6520.0,-13484.598500000002,0.00025090804915133176
6530.0,-13484.523666666666,0.00024962223494208967
6540.0,-13484.411476190477,0.00024769453638849944
6550.0,-13484.404183673469,0.00024756923364477643
6560.0,-13484.267142857143,0.0002452145472900555
6570.0,-13484.232,0.00024461070962768493
6580.0,-13484.217892857143,0.0002443683154441081
6590.0,-13484.13419047619,0.0002429301099548998
6600.0,-13484.030428571428,0.000241147234255296
6610.0,-13483.92975510204,0.0002394174252027474
6620.0,-13483.770857142856,0.00023668718127752586
6630.0,-13483.335035714286,0.00022919873514548025
6640.0,-13482.985714285713,0.00022319656423525365
6650.0,-13482.73012244898,0.00021880489008684615
6660.0,-13482.601448979593,0.00021659397460411923
6670.0,-13482.577642857143,0.00021618492894026555
6680.0,-13482.499,0.0002148336580738558
6690.0,-13482.492785714287,0.00021472688190185145
6700.0,-13482.472510204081,0.00021437850053276786
6710.0,-13482.409285714286,0.00021329215379755812
6720.0,-13482.34282142857,0.0002121501396820362
6730.0,-13481.93407142857,0.00020512684491998549
6740.0,-13481.556761904762,0.00019864377213162754
6750.0,-13481.439357142857,0.0001966264797785386
6760.0,-13481.28742857143,0.00019401598646986659
6770.0,-13480.826285714285,0.00018609245811971199
6780.0,-13480.60148979592,0.00018222993091237183
6790.0,-13480.55207142857,0.0001813808061159556
6800.0,-13480.444714285713,0.00017953615569614605
6810.0,-13480.373428571429,0.00017831129799889496
6820.0,-13480.353964285716,0.00017797685539117507
6830.0,-13480.333482142858,0.00017762492358287243
6840.0,-13480.275857142857,0.00017663478936718363
6850.0,-13480.256142857144,0.00017629605116634294
6860.0,-13480.218714285715,0.00017565293950966822
6870.0,-13480.176089285715,0.00017492054088158086
6880.0,-13480.165357142858,0.0001747361372052131
6890.0,-13480.119999999999,0.00017395679388081147
6900.0,-13480.094107142857,0.00017351189316412084
6910.0,-13480.028571428571,0.00017238583410878234
6920.0,-13479.982714285714,0.0001715978995981257
6930.0,-13479.972642857143,0.00017142484856073892
6940.0,-13479.96238095238,0.00017124852469049308
6950.0,-13479.919642857143,0.00017051418281789453
6960.0,-13479.854897959183,0.0001694017118632601
6970.0,-13479.83957142857,0.00016913836570504634
6980.0,-13479.831020408163,0.00016899143888708424
6990.0,-13479.823285714287,0.00016885853849565521
7000.0,-13479.819857142857,0.00016879962750420563
7010.0,-13479.814714285714,0.000168711261017029
7020.0,-13479.813839285713,0.00016869622644108607
7030.0,-13479.801285714286,0.0001684805263005148
7040.0,-13479.782071428572,0.00016815037928592463
7050.0,-13479.600857142857,0.00016503668792527121
7060.0,-13479.492238095238,0.0001631703549877794
7070.0,-13479.411964285713,0.00016179106049002068
7080.0,-13479.361857142856,0.000160930100896212
7090.0,-13479.307125000001,0.00015998967282955894
7100.0,-13479.259857142857,0.00015917749890054553
7110.0,-13479.2435,0.00015889644437883227
7120.0,-13479.236047619048,0.00015876839479324854
7130.0,-13479.23124489796,0.00015868587265046184
7140.0,-13479.224809523808,0.00015857529765460452
7150.0,-13479.191,0.00015799436982223843
7160.0,-13479.024081632653,0.00015512631625629928
7170.0,-13478.92718367347,0.00015346137942648565
7180.0,-13478.872892857142,0.00015252853439667773
7190.0,-13478.859125,0.00015229196994663444
7200.0,-13478.771428571428,0.0001507851372434251
7210.0,-13478.710678571428,0.0001497413081136525
7220.0,-13478.615877551021,0.0001481124016670012
7230.0,-13478.43080952381,0.00014493249388441306
7240.0,-13478.238612244897,0.00014163008864341472
7250.0,-13478.177785714286,0.00014058494453615507
7260.0,-13477.973047619047,0.00013706705831749324
7270.0,-13477.937142857143,0.00013645012932368648
7280.0,-13477.916,0.00013608684487640289
7290.0,-13477.890535714285,0.00013564930803364956
7300.0,-13477.846071428572,0.00013488530611326807
7310.0,-13477.831642857143,0.00013463738902424381
7320.0,-13477.79375510204,0.00013398638750264675
7330.0,-13477.768107142856,0.0001335456947139209
7340.0,-13477.607785714285,0.00013079099220742585
7350.0,-13477.582551020407,0.0001303574002971337
7360.0,-13477.553553571428,0.00012985915532702782
7370.0,-13477.510857142857,0.00012912552938661382
7380.0,-13477.501285714286,0.00012896106953548206
7390.0,-13477.49980952381,0.00012893570508082884
7400.0,-13477.498204081634,0.00012890811977530893
7410.0,-13477.262775510204,0.0001248628983623391
7420.0,-13477.05357142857,0.00012126827590184166
7430.0,-13476.955071428572,0.0001195758122099469
7440.0,-13476.923714285715,0.00011903702210063667
7450.0,-13476.902095238096,0.00011866555557120544
7460.0,-13476.827244897959,0.000117379449144747
7470.0,-13476.758214285714,0.00011619333945080169
7480.0,-13476.69542857143,0.00011511453191985463
7490.0,-13476.66636734694,0.00011461519113517396
7500.0,-13476.602357142856,0.00011351534396442507
7510.0,-13476.588392857142,0.00011327540440549698
7520.0,-13476.575714285715,0.00011305755646835859
7530.0,-13476.573714285714,0.00011302319172334745
7540.0,-13476.569142857143,0.000112944643734748
7550.0,-13476.52893877551,0.0001122538422278528
7560.0,-13476.508607142856,0.00011190449654193736
7570.0,-13476.504714285713,0.00011183760802039606
7580.0,-13476.466607142856,0.0001111828368966632
7590.0,-13476.4485,0.00011087171322306407
7600.0,-13476.437857142857,0.0001106888436871001
7610.0,-13476.431071428571,0.00011057224901651863
7620.0,-13476.402196428573,0.0001100761080103929
7630.0,-13476.379380952381,0.00010968408399957576
7640.0,-13476.373510204081,0.0001095832106154046
7650.0,-13476.368571428571,0.00010949835073486461
7660.0,-13476.343061224488,0.00010906002490561371
7670.0,-13476.308380952381,0.00010846413555161325
7680.0,-13476.194489795918,0.0001065072152760736
7690.0,-13476.185571428572,0.00010635397656616649
7700.0,-13476.182571428571,0.00010630242944864978
7710.0,-13476.15138095238,0.00010576650306808676
7720.0,-13476.097035714285,0.00010483272294317755
7730.0,-13476.095410714286,0.0001048048015878543
7740.0,-13476.093415584415,0.00010477052052322664
7750.0,-13476.092571428571,0.00010475601592305908
7760.0,-13476.086107142857,0.000104644944157925
7770.0,-13476.082367346939,0.00010458068559136228
7780.0,-13476.078821428571,0.00010451975830109296
7790.0,-13476.07406122449,0.00010443796670135609
7800.0,-13476.072028571429,0.00010440304089928238
7810.0,-13476.07132142857,0.00010439089050729449
7820.0,-13476.068964285714,0.0001043503892006726
7830.0,-13476.063410714285,0.00010425496566764479
7840.0,-13476.059357142858,0.00010418531569337753
7850.0,-13476.058357142858,0.00010416813332087197
7860.0,-13476.057785714287,0.0001041583148222948
7870.0,-13476.057265306123,0.00010414937297538015
7880.0,-13476.056892857143,0.00010414297341827022
7890.0,-13476.056214285714,0.00010413131395121207
7900.0,-13476.05330612245,0.0001040813448066816
7910.0,-13476.050785714286,0.00010403803821475133
7920.0,-13476.047571428571,0.00010398280916026372
7930.0,-13476.045571428573,0.00010394844441525259
7940.0,-13476.042178571428,0.00010389014707996184
7950.0,-13476.041285714286,0.00010387480567593725
7960.0,-13476.041214285713,0.00010387357836361511
7970.0,-13476.041035714285,0.00010387051008280751
7980.0,-13476.040190476191,0.00010385598688700215
7990.0,-13476.038836734693,0.00010383272639632913
8000.0,-13476.038499999999,0.0001038269404953825
8010.0,-13476.03675510204,0.00010379695900866155
8020.0,-13476.035897959184,0.00010378223126080028
8030.0,-13476.035357142857,0.00010377293875322152
8040.0,-13476.035107142858,0.00010376864316009177
8050.0,-13476.034464285714,0.00010375759734919691
8060.0,-13476.027357142857,0.00010363547977316799
8070.0,-13475.989642857143,0.0001029874588672047
8080.0,-13475.937785714286,0.00010209643012151464
8090.0,-13475.936142857143,0.00010206820193810976
8100.0,-13475.931417582417,0.0001019870105075802
8110.0,-13475.92525,0.00010188103680902054
8120.0,-13475.916285714286,0.0001017270091126203
8130.0,-13475.902714285714,0.00010149381977146178
8140.0,-13475.758,9.900728500729967e-05
8150.0,-13475.708857142858,9.816289412983774e-05
8160.0,-13475.694392857144,9.791436338465464e-05
8170.0,-13475.691892857143,9.7871407453384e-05
8180.0,-13475.67742857143,9.762287670820092e-05
8190.0,-13475.620357142858,9.664225416300763e-05
8200.0,-13475.612523809525,9.65076589117058e-05
8210.0,-13475.5995,9.62838789650126e-05
8220.0,-13475.595734693878,9.621918207261639e-05
8230.0,-13475.592392857143,9.616176138898816e-05
8240.0,-13475.591619047618,9.614846550550048e-05
8250.0,-13475.591,9.613782879870854e-05
8260.0,-13475.590642857143,9.61316922371023e-05
8270.0,-13475.5875,9.607769049493682e-05
8280.0,-13475.585642857142,9.604578037456997e-05
8290.0,-13475.582964285713,9.59997561624962e-05
8300.0,-13475.581071428573,9.596723238596605e-05
8310.0,-13475.577816326531,9.591130201015469e-05
8320.0,-13475.573971428572,9.58452375411707e-05
8330.0,-13475.565367346939,9.569739900547746e-05
8340.0,-13475.557785714287,9.556712856903148e-05
8350.0,-13475.554714285714,9.551435413918368e-05
8360.0,-13475.470714285713,9.407103484863533e-05
8370.0,-13475.41280952381,9.307609365968816e-05
8380.0,-13475.374380952382,9.241579963050786e-05
8390.0,-13475.334214285715,9.172564100149763e-05
8400.0,-13475.31857142857,9.145685960300136e-05
8410.0,-13475.306392857145,9.124760285211797e-05
8420.0,-13475.169857142857,8.890159534881695e-05
8430.0,-13475.110095238095,8.7874744039494e-05
8440.0,-13474.994181818181,8.58830764800365e-05
8450.0,-13474.903321428572,8.432187941966221e-05
8460.0,-13474.850571428571,8.341550926994308e-05
8470.0,-13474.842035714286,8.326884544747574e-05
8480.0,-13474.824619047618,8.296958579298622e-05
8490.0,-13474.798928571428,8.252816246121053e-05
8500.0,-13474.713214285715,8.105538767493962e-05
8510.0,-13474.663857142858,8.020731486050681e-05
8520.0,-13474.635607142858,7.972191283719429e-05
8530.0,-13474.37138095238,7.51818800064511e-05
8540.0,-13474.095095238095,7.043463594536146e-05
8550.0,-13473.972904761904,6.833511366670664e-05
8560.0,-13473.862523809525,6.643850702526853e-05
8570.0,-13473.797523809524,6.53216528123439e-05
8580.0,-13473.769265306122,6.48361046804232e-05
8590.0,-13473.745809523809,6.443307869129367e-05
8600.0,-13473.725476190477,6.408370378366104e-05
8610.0,-13473.717142857144,6.394051734610419e-05
8620.0,-13473.716821428572,6.393499444065678e-05
8630.0,-13473.716551020409,6.393034818686739e-05
8640.0,-13473.716285714285,6.392578959824292e-05
8650.0,-13473.716178571429,6.392394862976193e-05
8660.0,-13473.71561904762,6.391433468324069e-05
8670.0,-13473.674904761905,6.32147666597562e-05
8680.0,-13473.626333333334,6.238019428087144e-05
8690.0,-13473.59742857143,6.188354189460816e-05
8700.0,-13473.573428571428,6.147116495445211e-05
8710.0,-13473.42074025974,5.8847617505628405e-05
8720.0,-13473.418964285715,5.8817102058355103e-05
8730.0,-13473.40957142857,5.8655710488022e-05
8740.0,-13473.325476190477,5.72107547810486e-05
8750.0,-13473.315734693879,5.7043372757717416e-05
8760.0,-13473.30669387755,5.688803008383013e-05
8770.0,-13473.303214285714,5.68282424407225e-05
8780.0,-13473.29257142857,5.664537290475855e-05
8790.0,-13473.280775510206,5.6442691041314916e-05
8800.0,-13473.259214285714,5.6072218050432725e-05
8810.0,-13473.218035714284,5.5364672496860994e-05
8820.0,-13473.192428571429,5.4924681029463385e-05
8830.0,-13473.187761904761,5.4844496624429947e-05
8840.0,-13473.074285714287,5.28947064490456e-05
8850.0,-13473.025979591837,5.206469265878085e-05
8860.0,-13473.002071428573,5.165389369161107e-05
8870.0,-13472.973035714285,5.115499123275942e-05
8880.0,-13472.964571428573,5.100955472261867e-05
8890.0,-13472.929469387756,5.040641838156742e-05
8900.0,-13472.868857142856,4.9364956211274194e-05
8910.0,-13472.855857142857,4.914158536869284e-05
8920.0,-13472.830857142859,4.8712026056026766e-05
8930.0,-13472.798285714287,4.815237163724454e-05
8940.0,-13472.794089285715,4.8080267038333e-05
8950.0,-13472.792071428572,4.8045595465240205e-05
8960.0,-13472.774464285714,4.774306297789163e-05
8970.0,-13472.757285714286,4.744789436447593e-05
8980.0,-13472.644642857142,4.55124228328455e-05
8990.0,-13472.64007936508,4.543401121228333e-05
9000.0,-13472.628214285714,4.5230140998810086e-05
9010.0,-13472.619642857142,4.50828635201839e-05
9020.0,-13472.612040816326,4.495224242306487e-05
9030.0,-13472.609357142856,4.490613054583067e-05
9040.0,-13472.604857142856,4.482880986955337e-05
9050.0,-13472.595040816328,4.466014209045677e-05
9060.0,-13472.577535714285,4.435936290642427e-05
9070.0,-13472.543464285714,4.377393492888145e-05
9080.0,-13472.510785714287,4.321243954161377e-05
9090.0,-13472.486,4.27865621659186e-05
9100.0,-13472.429904761904,4.182271288911905e-05
9110.0,-13472.399000000001,4.1291695757849075e-05
9120.0,-13472.35742857143,4.057739998650778e-05
9130.0,-13472.328035714285,4.0072360966045396e-05
9140.0,-13472.314285714285,3.983610334407928e-05
9150.0,-13472.298928571428,3.957223119487159e-05
9160.0,-13472.296428571428,3.952927526360543e-05
9170.0,-13472.295178571429,3.950779729797458e-05
9180.0,-13472.290342857143,3.9424708253778285e-05
9190.0,-13472.288142857144,3.9386907034267815e-05
9200.0,-13472.255214285715,3.882111605387486e-05
9210.0,-13472.236428571428,3.849833291321311e-05
9220.0,-13472.234285714285,3.846151354355768e-05
9230.0,-13472.232357142857,3.842837611086422e-05
9240.0,-13472.229628571427,3.838149278016898e-05
9250.0,-13472.223214285714,3.827128013366533e-05
9260.0,-13472.221964285714,3.824980216803001e-05
9270.0,-13472.219642857144,3.820991451756698e-05
9280.0,-13472.198999999999,3.7855221256542855e-05
9290.0,-13472.1155,3.642049315224507e-05
9300.0,-13472.109142857142,3.631126235559644e-05
9310.0,-13472.097102040816,3.610437256419245e-05
9320.0,-13472.093875,3.604892434678809e-05
9330.0,-13472.086607142857,3.59240453180377e-05
9340.0,-13472.08,3.58105189282638e-05
9350.0,-13472.077142857142,3.576142643538691e-05
9360.0,-13472.071785714286,3.566937801124387e-05
9370.0,-13472.058928571429,3.544846179330233e-05
9380.0,-13472.049408163266,3.528487859382861e-05
9390.0,-13472.039071428571,3.5107268967817346e-05
9400.0,-13472.011897959183,3.4640364294501913e-05
9410.0,-13472.009785714285,3.4604070915835944e-05
9420.0,-13471.986357142858,3.420151247426154e-05
9430.0,-13471.971571428572,3.394745882362655e-05
9440.0,-13471.9495,3.356821931615951e-05
9450.0,-13471.93842857143,3.337798590626716e-05
9460.0,-13471.912,3.292388034716711e-05
9470.0,-13471.902357142857,3.275819318370873e-05
9480.0,-13471.886785714287,3.2490639097539066e-05
9490.0,-13471.872678571428,3.2248244913962226e-05
9500.0,-13471.870357142858,3.2208357263499194e-05
9510.0,-13471.866469387754,3.2141556407122805e-05
9520.0,-13471.856214285714,3.1965349423763514e-05
9530.0,-13471.850142857144,3.186102787640348e-05
9540.0,-13471.847571428572,3.1816844632815174e-05
9550.0,-13471.847095238094,3.1808662550672005e-05
9560.0,-13471.844642857144,3.176652482761614e-05
9570.0,-13471.842428571428,3.172847814563856e-05
9580.0,-13471.839357142857,3.1675703715795235e-05
9590.0,-13471.830959183673,3.153140685281172e-05
9600.0,-13471.826678571428,3.145785577866131e-05
9610.0,-13471.807285714285,3.112464048326356e-05
9620.0,-13471.80287755102,3.1048897779972514e-05
9630.0,-13471.795857142857,3.092827051176494e-05
9640.0,-13471.730428571429,2.980405242490297e-05
9650.0,-13471.724285714286,2.969850356522525e-05
9660.0,-13471.715785714287,2.95524533989212e-05
9670.0,-13471.714326530611,2.952738116148436e-05
9680.0,-13471.698321428572,2.9252375536216914e-05
9690.0,-13471.681232142857,2.8958741063200547e-05
9700.0,-13471.654892857143,2.85061696445043e-05
9710.0,-13471.642660714284,2.8295992409375963e-05
9720.0,-13471.611785714285,2.7765486658239107e-05
9730.0,-13471.551714285713,2.6733316995524644e-05
9740.0,-13471.376928571428,2.3730083743850926e-05
9750.0,-13471.326285714285,2.2859919307623945e-05
9760.0,-13471.32394642857,2.2819724829079264e-05
9770.0,-13471.313624999999,2.26423781985672e-05
9780.0,-13471.235071428571,2.1292641472561235e-05
9790.0,-13471.224285714286,2.110731731195746e-05
9800.0,-13471.210190476191,2.0865127680436544e-05
9810.0,-13471.203767857141,2.0754771847491508e-05
9820.0,-13471.193874999999,2.058478909090785e-05
9830.0,-13471.179,2.0329201299873527e-05
9840.0,-13471.172196428572,2.0212299801214845e-05
9850.0,-13471.156625,1.9944745715040723e-05
9860.0,-13471.146357142858,1.9768319568769153e-05
9870.0,-13471.119535714286,1.930746379189507e-05
9880.0,-13471.117125,1.926604200103271e-05
9890.0,-13471.109892857143,1.9141776628441158e-05
9900.0,-13471.086321428573,1.8736763562213533e-05
9910.0,-13471.063174603174,1.8339046185900138e-05
9920.0,-13471.028642857143,1.7745708862284247e-05
9930.0,-13470.971642857143,1.6766313629413115e-05
9940.0,-13470.940492063493,1.623106908902758e-05
9950.0,-13470.927892857144,1.6014584832253076e-05
9960.0,-13470.902714285714,1.5581957238783877e-05
9970.0,-13470.898714285713,1.5513227748757125e-05
9980.0,-13470.891071428572,1.538190533031435e-05
9990.0,-13470.791642857144,1.3673486578236173e-05
10000.0,-13470.728714285713,1.2592224422644828e-05
10010.0,-13470.717,1.2390945201853159e-05
10020.0,-13470.68546031746,1.1849018627721164e-05
10030.0,-13470.68269387755,1.1801484626679796e-05
10040.0,-13470.679999999998,1.1755197419111307e-05
10050.0,-13470.67788888889,1.1718923521600538e-05
10060.0,-13470.670142857143,1.1585828318690958e-05
10070.0,-13470.658178571428,1.1380253504774014e-05
10080.0,-13470.653079365078,1.1292637041793524e-05
10090.0,-13470.637031746033,1.1016900873476228e-05
10100.0,-13470.633714285714,1.0959899034526268e-05
10110.0,-13470.628714285715,1.0873987171993947e-05
10120.0,-13470.627357142857,1.0850668237877648e-05
10130.0,-13470.626999999999,1.0844531676266921e-05
10140.0,-13470.626028571429,1.0827840228691102e-05
10150.0,-13470.62461904762,1.080362126553767e-05
10160.0,-13470.623017857142,1.0776109014321824e-05
10170.0,-13470.621285714285,1.0746346690517611e-05
10180.0,-13470.618214285714,1.0693572260674287e-05
10190.0,-13470.616142857141,1.0657980203341e-05
10200.0,-13470.612603174604,1.0597160059387323e-05
10210.0,-13470.592,1.0243148638540676e-05
10220.0,-13470.586142857142,1.014250902814261e-05
10230.0,-13470.55642857143,9.631947102237268e-06
10240.0,-13470.50057142857,8.67218886651153e-06
10250.0,-13470.480063492065,8.319813862089947e-06
10260.0,-13470.4385,7.605654458785929e-06
10270.0,-13470.407571428572,7.074228223404113e-06
10280.0,-13470.380071428572,6.60171297947635e-06
10290.0,-13470.353428571429,6.143925483409866e-06
10300.0,-13470.353428571429,6.143925483409866e-06
10310.0,-13470.35319642857,6.139936718361777e-06
10320.0,-13470.352485714286,6.127724960759332e-06
10330.0,-13470.343357142858,5.970874446023079e-06
10340.0,-13470.326392857143,5.679387769573815e-06
10350.0,-13470.315571428571,5.493449952802269e-06
10360.0,-13470.296321428572,5.162689282048815e-06
10370.0,-13470.283357142858,4.939932095626301e-06
10380.0,-13470.27757142857,4.840519797554846e-06
10390.0,-13470.271825396825,4.741789339660871e-06
10400.0,-13470.257767857143,4.500247456310346e-06
10410.0,-13470.231587301587,4.050403398324022e-06
10420.0,-13470.217,3.799758948589833e-06
10430.0,-13470.190857142856,3.3505626387739026e-06
10440.0,-13470.189071428571,3.3198798307247316e-06
10450.0,-13470.178857142857,3.144374168693654e-06
10460.0,-13470.16842857143,2.965186569700605e-06
10470.0,-13470.163285714285,2.8768200825239936e-06
10480.0,-13470.15442857143,2.7246333546047487e-06
10490.0,-13470.151285714284,2.6706316124437443e-06
10500.0,-13470.146107142858,2.5816514691038283e-06
10510.0,-13470.137642857142,2.4362149589586155e-06
10520.0,-13470.131678571428,2.3337343800840295e-06
10530.0,-13470.124214285714,2.2054802424443882e-06
10540.0,-13470.120714285715,2.1453419386726567e-06
10550.0,-13470.117253968254,2.0858854750784066e-06
10560.0,-13470.116047619047,2.0651575336436812e-06
10570.0,-13470.11525,2.0514525460486233e-06
10580.0,-13470.114825396826,2.0441568561343916e-06
10590.0,-13470.108535714286,1.9360851877892773e-06
10600.0,-13470.091499999999,1.6433711990134024e-06
10610.0,-13470.087777777779,1.5794145902424175e-06
10620.0,-13470.087,1.5660505227405647e-06
10630.0,-13470.08057142857,1.4555924137653353e-06
10640.0,-13470.07805357143,1.4123296544175225e-06
10650.0,-13470.074071428573,1.3439069924724253e-06
10660.0,-13470.058190476191,1.0710345529068013e-06
10670.0,-13470.055464285715,1.0241921326182812e-06
10680.0,-13470.047571428571,8.885741210502326e-07
10690.0,-13470.036032967033,6.903159767469379e-07
10700.0,-13470.014821428571,3.258514214604065e-07
10710.0,-13470.007833333333,2.0577936597286687e-07
10720.0,-13470.002342857142,1.1143995882580187e-07
10730.0,-13469.996714285715,1.4727747861280285e-08
10740.0,-13469.99657142857,1.2273123216989414e-08
10750.0,-13469.99657142857,1.2273123216989414e-08
10760.0,-13469.99657142857,1.2273123216989414e-08
10770.0,-13469.996476190476,1.0636706787462167e-08
10780.0,-13469.996428571429,9.818498572698546e-09
10790.0,-13469.996214285715,6.136561610727175e-09
10800.0,-13469.995857142858,0.0


==> figures/logs/mrf_pf/lower_bounds_learned_9241092.csv <==
50.0,-58461.55120647901,0.8365789929088637
60.0,-47819.8674916477,0.6470837238528818
70.0,-39496.83557310172,0.49377324158093844
80.0,-34287.76147687555,0.39690797094032654
90.0,-29956.90672808432,0.3158463832574001
100.0,-26803.10489559389,0.25707744325323034
110.0,-24713.8086103256,0.21739527215261326
120.0,-23150.652561177852,0.18741262145596077
130.0,-21758.508437174725,0.16069253251518045
140.0,-20584.744427654055,0.1385174974046806
150.0,-19710.21513104137,0.12223316512633897
160.0,-19151.95145684134,0.11143050622432897
170.0,-18635.376848183707,0.1014019324287887
180.0,-18192.43290255765,0.09315775528854778
190.0,-17909.41649852943,0.08797106195489611
200.0,-17700.919738218676,0.08408609132484157
210.0,-17544.3762028906,0.08112642997899765
220.0,-17416.03996596446,0.07871793765483752
230.0,-17338.2605367045,0.07724470173666488
240.0,-17268.545165957203,0.07593394507987868
250.0,-17216.55777465912,0.07494000102058591
260.0,-17186.56489479602,0.07430464074702466
270.0,-17163.325454052578,0.07380848208050077
280.0,-17146.997266765156,0.07346249963945721
290.0,-17130.283188541704,0.07312174175043329
300.0,-17115.177597715,0.072809577578577
310.0,-17100.430461362746,0.07250252248449042
320.0,-17084.28105760724,0.07216659254472597
330.0,-17067.478364708637,0.0718208413937308
340.0,-17050.357865536258,0.07146980779214915
350.0,-17031.05451287453,0.0710765717453217
360.0,-17010.261649088232,0.07065248309606702
370.0,-16988.67279021448,0.0702131371492147
380.0,-16967.009290053298,0.06977164813504175
390.0,-16945.533378553722,0.06933531963822105
400.0,-16923.575432490168,0.06889059075522773
410.0,-16901.56016250885,0.06844479755998047
420.0,-16879.62073877874,0.06799984798105634
430.0,-16857.64465983687,0.06755377790057089
440.0,-16835.96761870766,0.06711466320483377
450.0,-16814.238384126493,0.06667549568109485
460.0,-16792.67948458935,0.06624037127275098
470.0,-16771.46414532979,0.06581174581051771
480.0,-16750.528700381907,0.0653876837501262
490.0,-16729.772661874616,0.06496781188774363
500.0,-16709.26348138799,0.0645538943972369
510.0,-16689.132134277585,0.06414586362020733
520.0,-16669.031894060296,0.06373868984634741
530.0,-16649.384533510758,0.06334240268363962
540.0,-16630.228494594186,0.06295527395392761
550.0,-16611.183378690712,0.06256992508774606
560.0,-16592.343674289663,0.062190239084436535
570.0,-16573.792493910772,0.061817003963074435
580.0,-16555.472203605455,0.06144756119655118
590.0,-16537.44773938906,0.061084731178556374
600.0,-16519.88005977149,0.060731881214951766
610.0,-16502.45070579964,0.06038145547902368
620.0,-16485.125563697882,0.06003295450376959
630.0,-16468.188852782627,0.05969329771054532
640.0,-16451.443375918512,0.05935717756885518
650.0,-16434.89109581609,0.05902451776766134
660.0,-16418.615202081484,0.058697611437702184
670.0,-16402.540463596197,0.05837524396564951
680.0,-16386.6292564204,0.058056122610812555
690.0,-16371.103680408762,0.057743965230088415
700.0,-16355.7399527094,0.05743536648082182
710.0,-16340.46876715544,0.057128885828006216
720.0,-16325.749996774231,0.05683418988939026
730.0,-16311.186605967332,0.056542038523035534
740.0,-16296.783905523896,0.0562531702429012
750.0,-16282.57957857767,0.05596918767745936
760.0,-16268.648750781782,0.05568985887961393
770.0,-16254.85447283635,0.05541397374520861
780.0,-16241.136387198057,0.055139999883317435
790.0,-16227.708200374236,0.05487068022180836
800.0,-16214.486148325688,0.05460530567203032
810.0,-16201.462422169774,0.05434468371284236
820.0,-16188.570995937645,0.05408583343916668
830.0,-16175.852050419626,0.053830025194015176
840.0,-16163.390486432743,0.053580612176735425
850.0,-16151.141937217588,0.05333571400170962
860.0,-16138.974584016292,0.05309224272232834
870.0,-16127.153148917609,0.052856086457527866
880.0,-16115.599814667148,0.05262452992260151
890.0,-16104.20211634801,0.05239567459154247
900.0,-16093.019147222392,0.05217194193327436
910.0,-16082.11924292494,0.05195458541678888
920.0,-16071.230751722938,0.051737366065579715
930.0,-16060.357030593255,0.05152032565386792
940.0,-16049.884807694309,0.05131052368222409
950.0,-16039.48245272293,0.05110206131283525
960.0,-16029.107085212929,0.050894394723689444
970.0,-16018.805174770023,0.05068846689728076
980.0,-16008.741158192206,0.050487235049396624
990.0,-15998.816472986717,0.05028890134817492
1000.0,-15988.957862529254,0.050092081592858544
1010.0,-15979.271569191962,0.04989848838502801
1020.0,-15969.655603243707,0.04970640615575604
1030.0,-15960.199402178447,0.049517405889264024
1040.0,-15950.866176377564,0.04933045913957823
1050.0,-15941.678046813397,0.049146334770586324
1060.0,-15932.567443994805,0.04896382792910466
1070.0,-15923.545798531622,0.04878282153488073
1080.0,-15914.71865416894,0.048605391992377234
1090.0,-15906.017529679895,0.04843014949142325
1100.0,-15897.357923043133,0.04825544191804822
1110.0,-15888.749755165592,0.04808202688654655
1120.0,-15880.315998208256,0.047912967060134246
1130.0,-15871.97890037717,0.047745784518471314
1140.0,-15863.654057921593,0.047578814487288686
1150.0,-15855.445487706584,0.04741391337343693
1160.0,-15847.462655760597,0.047252412462384506
1170.0,-15839.509297248596,0.04709149405970837
1180.0,-15831.664402542196,0.046933266376324265
1190.0,-15823.871196814043,0.046776260448580693
1200.0,-15816.112119650339,0.046619906204245845
1210.0,-15808.370975130209,0.0464639867437605
1220.0,-15800.813951255766,0.04631128374832033
1230.0,-15793.412786949337,0.0461610314654845
1240.0,-15786.096461606432,0.0460128667890902
1250.0,-15778.89817293598,0.045867357800156786
1260.0,-15771.725128002285,0.04572235078764024
1270.0,-15764.619997436108,0.04557876679872903
1280.0,-15757.64249150797,0.045437588486046246
1290.0,-15750.72550295576,0.04529785374753152
1300.0,-15743.868630081814,0.04515910466097884
1310.0,-15737.064072515856,0.045021181777434346
1320.0,-15730.310061323127,0.044883971103042396
1330.0,-15723.622560261912,0.044748161269438196
1340.0,-15717.028547307671,0.044614400193360014
1350.0,-15710.470301881485,0.044481293505848674
1360.0,-15703.971990776176,0.04434985547291392
1370.0,-15697.525310546387,0.04421948493526008
1380.0,-15691.138398914889,0.04409005464980504
1390.0,-15684.777896426644,0.043961162713212806
1400.0,-15678.438698293608,0.04383267127651513
1410.0,-15672.111578190783,0.04370434561958544
1420.0,-15665.842105932039,0.04357735408641356
1430.0,-15659.70108840625,0.04345347464389497
1440.0,-15653.579444886553,0.04332982359672079
1450.0,-15647.464724277725,0.04320637668566805
1460.0,-15641.397671513914,0.04308401865834382
1470.0,-15635.432010100656,0.04296314411588402
1480.0,-15629.507071955304,0.042842870864140174
1490.0,-15623.592773703358,0.04272289783432833
1500.0,-15617.689344786502,0.042603348192198846
1510.0,-15611.809946151485,0.04248430128209841
1520.0,-15606.031491165259,0.04236755169728296
1530.0,-15600.326152856276,0.04225222883036519
1540.0,-15594.697925658902,0.042138467890250254
1550.0,-15589.829057888288,0.04204668902348778
1560.0,-15585.44930290143,0.04196172755548179
1570.0,-15581.351682817778,0.041880915628665256
1580.0,-15577.268379001605,0.041800334691268086
1590.0,-15573.187704085592,0.04171979090905018
1600.0,-15569.083457604822,0.04163865751981933
1610.0,-15565.002729651906,0.04155786130606002
1620.0,-15561.004039748641,0.04147841583053998
1630.0,-15557.017260427205,0.04139929849471369
1640.0,-15553.050229152746,0.0413207006757443
1650.0,-15549.054035698651,0.04124161843997321
1660.0,-15545.051441924055,0.04116247537264745
1670.0,-15541.127800930115,0.04108515206402324
1680.0,-15537.219655216937,0.041008127441105255
1690.0,-15533.418949228175,0.040932929255229664
1700.0,-15529.629861959113,0.040857875179294297
1710.0,-15525.828771441817,0.040782416067050485
1720.0,-15522.043744267921,0.04070721316322667
1730.0,-15518.287792266214,0.04063270712951261
1740.0,-15515.221640089323,0.040577145490511266
1750.0,-15512.155487912429,0.040521583851509904
1760.0,-15509.130031044408,0.040466801465195115
1770.0,-15506.121536447015,0.040412317987242444
1780.0,-15503.104419352063,0.04035764908029316
1790.0,-15500.293357868724,0.04030589164402091
1800.0,-15497.879195789452,0.04025988163616905
1810.0,-15495.47822012465,0.04021409820220274
1820.0,-15493.097960832747,0.040168739559638345
1830.0,-15490.773920689671,0.04012458206006917
1840.0,-15488.453423303494,0.04008049099333884
1850.0,-15486.132925917318,0.04003639992660851
1860.0,-15483.836854025414,0.03999272854781948
1870.0,-15481.997396000788,0.03995766289410353
1880.0,-15480.33081688567,0.03992585160827078
1890.0,-15478.664237770547,0.03989404032243802
1900.0,-15477.000004111365,0.039862269337102886
1910.0,-15475.401389904233,0.03983164471978561
1920.0,-15473.810822047439,0.03980119314127282
1930.0,-15472.220254190643,0.03977074156276002
1940.0,-15470.629686333847,0.039740289984247223
1950.0,-15469.0418716616,0.03970988571197692
1960.0,-15467.509863743666,0.039680634541713285
1970.0,-15465.981267779609,0.03965145674638297
1980.0,-15464.45267181555,0.03962227895105264
1990.0,-15462.924075851492,0.039593101155722336
2000.0,-15461.423973419916,0.03956448895134767
2010.0,-15459.963047416328,0.03953663224586421
2020.0,-15458.502121412743,0.03950877554038075
2030.0,-15457.041195409154,0.03948091883489731
2040.0,-15455.581352724756,0.03945308542646771
2050.0,-15454.167077442544,0.03942614536634153
2060.0,-15452.772376771472,0.03939954164447569
2070.0,-15451.3776761004,0.03937293792260986
2080.0,-15449.982975429331,0.03934633420074402
2090.0,-15448.584686546712,0.03931965331347891
2100.0,-15447.206719988446,0.03929331123400949
2110.0,-15445.843226389368,0.03926721783431614
2120.0,-15444.479732790294,0.03924112443462279
2130.0,-15443.138811782721,0.03921551646423383
2140.0,-15441.902217353507,0.03919215206336805
2150.0,-15440.695878411174,0.03916930752354827
2160.0,-15439.498903179492,0.03914662387449288
2170.0,-15438.301927947807,0.03912394022543752
2180.0,-15437.084126745654,0.03910080870860606
2190.0,-15435.859112741882,0.0390775220786467
2200.0,-15434.67705896415,0.039054973607294076
2210.0,-15433.499050732918,0.039032494648028486
2220.0,-15432.478406446491,0.03901339984030102
2230.0,-15431.818104573644,0.039002054287554995
2240.0,-15431.157526653693,0.03899070399166479
2250.0,-15430.492158112263,0.03897927138153186
2260.0,-15429.826789570838,0.03896783877139892
2270.0,-15429.161421029408,0.03895640616126599
2280.0,-15428.496052487983,0.03894497355113306
2290.0,-15427.833331571526,0.03893358643347861
2300.0,-15427.183773914736,0.038922425491855206
2310.0,-15426.534216257947,0.0389112645502318
2320.0,-15425.88465860116,0.03890010360860837
2330.0,-15425.23510094437,0.03888894266698496
2340.0,-15424.597980822899,0.038877995431726396
2350.0,-15423.987137254308,0.038867499689987664
2360.0,-15423.376293685718,0.038857003948248925
2370.0,-15422.76545011713,0.0388465082065102
2380.0,-15422.154606548536,0.03883601246477146
2390.0,-15421.559679473665,0.03882579020615677
2400.0,-15420.986037919587,0.03881593368328939
2410.0,-15420.412396365511,0.038806077160422
2420.0,-15419.838754811431,0.038796220637554626
2430.0,-15419.265113257356,0.03878636411468724
2440.0,-15419.0244140625,0.0387822283314592


==> figures/logs/mrf_pf/lower_bounds_learned_9261837.csv <==
50.0,-62373.61367917344,0.9109524323411222
60.0,-52308.26814125397,0.7304489883635271
70.0,-43700.61673847105,0.5731545579363254
80.0,-38022.38074785677,0.4671781735388872
90.0,-33507.75425978515,0.38192766788041865
100.0,-29909.732909360355,0.31559804955819365
110.0,-27618.699892354616,0.2723118638615974
120.0,-25895.539416339536,0.23928997504159802
130.0,-24331.54460547667,0.2093846953379924
140.0,-23022.819081462283,0.18451169323952382
150.0,-21899.925984040245,0.16363656940869845
160.0,-21117.89919333006,0.14865454004011144
170.0,-20452.436930644715,0.13592684389952575
180.0,-19803.04869650993,0.12352308148833654
190.0,-19282.164369584854,0.11367465224630713
200.0,-18849.541627434173,0.1054632249316748
210.0,-18512.67264631879,0.0988928116897718
220.0,-18194.94054426444,0.09279937925816553
230.0,-17931.80007551405,0.08774173552749041
240.0,-17721.029072562815,0.08373528301284698
250.0,-17514.413435132516,0.0798308695719223
260.0,-17361.449455978753,0.07693445603960737
270.0,-17220.53944648497,0.07422102119478236
280.0,-17102.846067217488,0.07198159864833785
290.0,-16991.39952962862,0.06989859705232694
300.0,-16890.690131604184,0.06799373991020509
310.0,-16812.065564194363,0.06646615149818305
320.0,-16739.736290711775,0.0650677289961627
330.0,-16678.50211280867,0.06389462835768643
340.0,-16620.18442237752,0.06276076665042907
350.0,-16562.68498620115,0.06164224863018956
360.0,-16517.011310395224,0.06073843726563423
370.0,-16477.156500032335,0.05994882740605322
380.0,-16438.602630293746,0.05918408732065052
390.0,-16401.23691420197,0.058445079529362
400.0,-16365.133486252245,0.05773248151953393
410.0,-16333.475704588736,0.05709798942643037
420.0,-16304.41037141556,0.056518448550222845
430.0,-16276.227211121599,0.05595664237090873
440.0,-16248.31634647386,0.05540009301639779
450.0,-16220.66035294477,0.05484774465455988
460.0,-16195.290283586673,0.05433903644228786
470.0,-16170.84184516024,0.05384968208263906
480.0,-16146.620005752551,0.053363799513304645
490.0,-16122.732947200271,0.05288433295101786
500.0,-16099.251889942443,0.05241374756886363
510.0,-16077.317439316055,0.05197395215352076
520.0,-16055.850373546496,0.05154282528936061
530.0,-16034.503441575827,0.05111357709778656
540.0,-16013.348195683266,0.050689222448189866
550.0,-15992.699420213166,0.05027597547882719
560.0,-15972.780729264205,0.049875037592271146
570.0,-15953.024177946487,0.04947820814727315
580.0,-15933.496518098682,0.04908718273248168
590.0,-15914.323026753133,0.048702483218500243
600.0,-15895.404633114245,0.048322882589990616
610.0,-15876.895171755476,0.04795261581186881
620.0,-15858.652558426344,0.04758719484410135
630.0,-15840.807291994714,0.04722758296635711
640.0,-15823.176624227233,0.046873098640116476
650.0,-15805.842707347849,0.04652548606020029
660.0,-15788.96763642768,0.04618531878466031
670.0,-15772.254627399636,0.04584775784343766
680.0,-15755.903634515733,0.04552003432529677
690.0,-15739.917722769183,0.04519943426803471
700.0,-15724.138483841632,0.04488228626929898
710.0,-15708.664602355351,0.04457161283989206
720.0,-15693.406859500337,0.044264782346715346
730.0,-15678.221552532807,0.04395935107556757
740.0,-15663.309800382887,0.04365981206237217
750.0,-15648.69850977652,0.04336778190356224
760.0,-15634.289669383696,0.043079241609158644
770.0,-15619.99444925117,0.04279254478714578
780.0,-15606.141436279007,0.04251497693519858
790.0,-15592.519196877663,0.04224292822966248
800.0,-15578.912698026807,0.04197134366630396
810.0,-15565.722751058667,0.0417076240545487
820.0,-15552.904072992087,0.041451700302162164
830.0,-15540.188316959142,0.041198086693358525
840.0,-15527.494390415746,0.04094467920823234
850.0,-15515.224083843004,0.040697461522633864
860.0,-15503.217064035827,0.040455407268370956
870.0,-15491.446146794158,0.04021962564976057
880.0,-15479.875672188253,0.039987350387623785
890.0,-15468.535790718135,0.03975967317681058
900.0,-15457.313612955011,0.039535092877608084
910.0,-15446.399447442556,0.039316436078720804
920.0,-15435.680292375993,0.03910114208433781
930.0,-15425.053261941299,0.03888768041882979
940.0,-15414.424335741525,0.03867411624960104
950.0,-15403.804094090801,0.03846070188997893
960.0,-15393.450881067783,0.038252792434711406
970.0,-15383.316307690384,0.038050184493933895
980.0,-15373.242585212387,0.03784830787363532
990.0,-15363.244444772292,0.037647967681571304
1000.0,-15353.40588687282,0.037451488901401854
1010.0,-15343.796553197433,0.03725890090143164
1020.0,-15334.216813501596,0.03706674653571036
1030.0,-15324.855126066552,0.03687883882750319
1040.0,-15315.543932603823,0.036692117302105136
1050.0,-15306.320889622355,0.036507139986604396
1060.0,-15297.19697113434,0.036324275509428815
1070.0,-15288.157227788586,0.03614282963983863
1080.0,-15279.244605852025,0.03596315130187609
1090.0,-15270.40062771012,0.035784922588736036
1100.0,-15261.751192170112,0.03561059411929107
1110.0,-15253.205338593469,0.03543804371616295
1120.0,-15244.691934364242,0.03526621727876532
1130.0,-15236.242347001276,0.0350960558937256
1140.0,-15227.899139747748,0.034927941216125045
1150.0,-15219.566524075939,0.03476009854051083
1160.0,-15211.490659842462,0.03459796401855552
1170.0,-15203.500303880686,0.03443747262333054
1180.0,-15195.511323858898,0.03427709920232224
1190.0,-15187.526301274715,0.03411692726591419
1200.0,-15179.60991326325,0.03395799073801127
1210.0,-15171.927730874528,0.033803157129015854
1220.0,-15164.3344455014,0.03365042930953037
1230.0,-15156.831420500006,0.03349985435081983
1240.0,-15149.412902335787,0.03335090909526457
1250.0,-15142.109625167033,0.033203737526075756
1260.0,-15134.859243287816,0.03305747402227842
1270.0,-15127.667899592272,0.03291219813422105
1280.0,-15120.551873551745,0.03276870473324119
1290.0,-15113.454124761367,0.03262589615724013
1300.0,-15106.376281951185,0.032483326816009836
1310.0,-15099.346786981872,0.03234156244807313
1320.0,-15092.403268746852,0.032201065960353034
1330.0,-15085.40677220598,0.0320599242184671
1340.0,-15078.354840042124,0.031918167158411816
1350.0,-15071.38570774715,0.03177853401524986
1360.0,-15064.559370298874,0.03164122270617405
1370.0,-15057.954920676482,0.031507374712967065
1380.0,-15051.39357615987,0.03137478541818146
1390.0,-15044.877818826633,0.031243337673434513
1400.0,-15038.399421330609,0.031112404050817312
1410.0,-15031.899936419688,0.030981027782766558
1420.0,-15025.413141995687,0.03085006726736672
1430.0,-15019.048513978978,0.03072088297362321
1440.0,-15012.696116895924,0.03059189081016645
1450.0,-15006.35313242994,0.03046314141895407
1460.0,-15000.082936257555,0.03033580562860461
1470.0,-14993.887837395847,0.03020972127841192
1480.0,-14987.70506216333,0.030084000315515804
1490.0,-14981.607053189318,0.029960212586728485
1500.0,-14975.566499146313,0.02983741898240356
1510.0,-14969.652701847783,0.029717227208033666
1520.0,-14963.7670083332,0.029597459188791034
1530.0,-14957.87021000442,0.02947741425268151
1540.0,-14952.031846261672,0.02935837186606318
1550.0,-14946.213296034055,0.029239728830974483
1560.0,-14940.475210984583,0.02912295471669719
1570.0,-14934.766986976847,0.02900679481891296
1580.0,-14929.079130597176,0.028891055096713036
1590.0,-14923.436428426687,0.02877617143120419
1600.0,-14918.063767564616,0.028668872444889627
1610.0,-14913.255459252523,0.02857778703289431
1620.0,-14908.717217601501,0.02849032550305886
1630.0,-14904.538943147743,0.028407543865365127
1640.0,-14900.374614863767,0.028325071563506436
1650.0,-14896.20941781611,0.02824258698310225
1660.0,-14892.117347321731,0.028161688081811333
1670.0,-14888.087075944364,0.028082317283054246
1680.0,-14884.094218385357,0.02800359549094513
1690.0,-14880.143422273637,0.027925582057256867
1700.0,-14876.280483051305,0.027849707303286113
1710.0,-14872.44050597395,0.027774317874606408
1720.0,-14868.596892472264,0.027698906689047918
1730.0,-14864.779988223829,0.027624097163753063
1740.0,-14860.964492544144,0.027549317945997083
1750.0,-14857.145757575348,0.027474492946218097
1760.0,-14853.318433592376,0.027399590496477683
1770.0,-14850.04238588829,0.027339583970635566
1780.0,-14846.91788050296,0.027283475035766176
1790.0,-14843.825957949948,0.027227826605633783
1800.0,-14840.77742553365,0.027172791423708185
1810.0,-14837.780079170625,0.027118653416157285
1820.0,-14834.839261818286,0.02706556243253221
1830.0,-14832.342026996035,0.027018747554748628
1840.0,-14829.98387079072,0.02697389832443492
1850.0,-14827.631278035156,0.026929153418457103
1860.0,-14825.31128710134,0.026884992661468692
1870.0,-14823.018495149425,0.02684132628017313
1880.0,-14820.725703197513,0.026797659898877564
1890.0,-14818.459538196825,0.026754492819117574
1900.0,-14816.200677553075,0.026711462708723793
1910.0,-14813.98356402523,0.026669349769026036
1920.0,-14811.768162886856,0.026627291262742558
1930.0,-14810.115997142462,0.02659579439735745
1940.0,-14808.498557921697,0.026564948714543842
1950.0,-14806.8928264615,0.026534354810090175
1960.0,-14805.336737001173,0.026504704427311572
1970.0,-14803.809111869012,0.02647554312922271
1980.0,-14802.281486736854,0.02644638183113385
1990.0,-14800.753861604695,0.026417220533044985
2000.0,-14799.254789544926,0.026388673276018522
2010.0,-14797.779480126947,0.026360558084694584
2020.0,-14796.323608657776,0.026332776883447883
2030.0,-14794.86773718861,0.02630499568220119
2040.0,-14793.415073961634,0.026277283475016476
2050.0,-14791.969573668819,0.026249725308547227
2060.0,-14790.536040610372,0.026222372767556772
2070.0,-14789.116201591434,0.02619525552265431
2080.0,-14787.6963625725,0.026168138277751857
2090.0,-14786.32602686502,0.026142085614115535
2100.0,-14784.96913560525,0.026116322076736583
2110.0,-14783.62122528495,0.026090712853205
2120.0,-14782.284376902635,0.026065293700012565
2130.0,-14780.936931921271,0.026039646664270454
2140.0,-14779.557822698944,0.026013318680996794
2150.0,-14778.178713476615,0.025986990697723134
2160.0,-14776.83289443475,0.025961234718731064
2170.0,-14775.532160220711,0.025936253404045036
2180.0,-14774.244869120444,0.025911561186929638
2190.0,-14772.963086723385,0.02588698743587364
2200.0,-14771.681304326325,0.025862413684817627
2210.0,-14770.403736015365,0.025837912341758862
2220.0,-14769.14031482256,0.025813688297359534
2230.0,-14767.909492914163,0.025790165308838202
2240.0,-14766.678671005766,0.025766642320316863
2250.0,-14765.447849097369,0.025743119331795527
2260.0,-14764.227174619677,0.025719770700208526
2270.0,-14763.397620746922,0.025704761162900124
2280.0,-14762.742911760899,0.0256935117092189
2290.0,-14762.088202774876,0.025682262255537675
2300.0,-14761.433493788853,0.025671012801856453
2310.0,-14760.771186430065,0.02565963279010395
2320.0,-14760.095310804489,0.02564801964333718
2330.0,-14759.41943517891,0.025636406496570414
2340.0,-14758.743559553332,0.025624793349803644
2350.0,-14758.067683927755,0.025613180203036875
2360.0,-14757.420565768363,0.02560206117776648
2370.0,-14756.830769267292,0.025591927074581994
2380.0,-14756.240972766216,0.025581792971397507
2390.0,-14755.651176265144,0.025571658868213016
2400.0,-14755.06137976407,0.025561524765028522
2410.0,-14754.466211580148,0.025551298363588323
2420.0,-14753.858833743598,0.02554086217134851
2430.0,-14753.25145590705,0.0255304259791087
2440.0,-14752.644078070498,0.025519989786868886
2450.0,-14752.036700233948,0.025509553594629076
2460.0,-14751.43985859084,0.02549929843918979
2470.0,-14750.869604926469,0.025489500128305337
2480.0,-14750.299351262098,0.02547970181742088
2490.0,-14749.729097597725,0.02546990350653643
2500.0,-14749.158843933355,0.025460105195651977
2510.0,-14748.740513392857,0.025452917284474297


==> figures/logs/mrf_pf/lower_bounds_non_learned_9226107.csv <==
10.0,-60675.38782555784,0.8689598570237452
20.0,-53280.8029948657,0.7379197140474903
30.0,-46201.386166100616,0.6119633199189618
40.0,-41383.00814213371,0.524231300263953
50.0,-37558.38159649849,0.455637614112765
60.0,-34208.40129203833,0.39492002439788626
70.0,-31671.325836631313,0.3477413719775112
80.0,-29539.16816765202,0.30761400610111916
90.0,-27747.818646093332,0.27412866443147516
100.0,-26320.66998061589,0.24703496631190075
110.0,-25112.695883118962,0.2239152429469695
120.0,-24038.016399476375,0.2034236229048256
130.0,-23070.007928878575,0.18512832605559665
140.0,-22278.243393045326,0.17009146480769158
150.0,-21615.57884732694,0.1574325085607295
160.0,-20963.33196149487,0.1450463203198753
170.0,-20418.56339034545,0.13479683795589364
180.0,-19935.582573596963,0.12560449849205843
190.0,-19498.772984514897,0.11724758829875821
200.0,-19114.4465799667,0.1099282771569985
210.0,-18792.406372654284,0.10373620621328315
220.0,-18477.68759348454,0.09771466927094176
230.0,-18213.94508958281,0.09270771366857175
240.0,-17982.022922975626,0.08820830405480022
250.0,-17776.155296033703,0.08427074889374207
260.0,-17591.209163556076,0.08079325046490883
270.0,-17419.46868847487,0.07751082572412574
280.0,-17274.064826455433,0.07472214452678294
290.0,-17150.491902654136,0.07240174941161684
300.0,-17032.57942206114,0.07016658487899637
310.0,-16920.330762544832,0.0680469584251204
320.0,-16824.202088250724,0.06622863843927591
330.0,-16741.588995941875,0.06466638445372057
340.0,-16662.36873257298,0.06316588883658643
350.0,-16588.41229672242,0.06176708836878891
360.0,-16519.240603470353,0.060454311102051024
370.0,-16462.85750997902,0.05937244415273324
380.0,-16409.92256309527,0.058354540734913106
390.0,-16358.547987297305,0.057367117598147756
400.0,-16310.006283305964,0.05642240490506158
410.0,-16269.76029546291,0.05563803780267962
420.0,-16232.308694825013,0.0549083281328822
430.0,-16196.326474281213,0.05419824763027004
440.0,-16161.019665609914,0.05350379419080441
450.0,-16130.01778833235,0.05289869735695281
460.0,-16102.843802860867,0.05235657279890306
470.0,-16075.897505105653,0.05182074920440187
480.0,-16049.864122224504,0.05130527851247098
490.0,-16025.669392267342,0.05082730735731871
500.0,-16002.50270438416,0.05036779522149481
510.0,-15979.900531484449,0.04991894841755639
520.0,-15957.624312528354,0.049475896984427815
530.0,-15936.100591094042,0.0490490142870718
540.0,-15915.203005787265,0.048633762959063874
550.0,-15895.35163198889,0.04823667057887665
560.0,-15875.677355887685,0.04784277298614976
570.0,-15856.752728378244,0.04746481101669559
580.0,-15838.048096085977,0.047091658341178406
590.0,-15820.09730579555,0.04673133145953725
600.0,-15802.495314104412,0.046377916779278695
610.0,-15785.488188997257,0.046038344539365485
620.0,-15768.674850417241,0.045701866443099246
630.0,-15752.094412196077,0.04537045076721647
640.0,-15735.871572809423,0.04504703304183771
650.0,-15720.19802834212,0.044733535652762266
660.0,-15704.75533593013,0.044424906281878354
670.0,-15689.42776447233,0.044119529500070497
680.0,-15674.516097573234,0.043820803746048666
690.0,-15660.09862066618,0.043533412008674
700.0,-15645.92608979807,0.04325279533182441
710.0,-15631.860320613148,0.04297373406576997
720.0,-15618.135904033103,0.042701769387044265
730.0,-15604.800338291812,0.042437597995064316
740.0,-15591.631839407923,0.042175704454156145
750.0,-15578.68482333155,0.04191812397297523
760.0,-15565.876004705206,0.04166318055457557
770.0,-15553.552332302235,0.0414177025909598
780.0,-15541.525617536192,0.0411780913178027
790.0,-15529.700145211202,0.04094241638740427
800.0,-15517.917328192108,0.040707426970592694
810.0,-15506.353233865037,0.04047650942464392
820.0,-15494.970109679512,0.04024884736588903
830.0,-15483.657181770424,0.040023222571917094
840.0,-15472.393572171151,0.03979831672445398
850.0,-15461.577608870999,0.03958086553504061
860.0,-15450.926106793186,0.03936632246567468
870.0,-15440.26754232224,0.03915175125249305
880.0,-15429.664472444902,0.03893933888222809
890.0,-15419.19326605318,0.038729892497239446
900.0,-15408.799797886893,0.038521638227694714
910.0,-15398.709574565812,0.038319430975311534
920.0,-15388.715690827015,0.038119273295172396
930.0,-15378.800866650574,0.03792043021378256
940.0,-15368.982947794584,0.03772324262017455
950.0,-15359.350368543095,0.03752949838867037
960.0,-15349.743660593535,0.037336922113617894
970.0,-15340.322667508162,0.037148765729230905
980.0,-15331.036135162474,0.03696356951206862
990.0,-15321.898668880081,0.036780461835591874
1000.0,-15312.783852080347,0.036597630077644494
1010.0,-15303.727523903424,0.03641555183638611
1020.0,-15294.823988160793,0.0362372063009201
1030.0,-15285.939138446382,0.03605928213418056
1040.0,-15277.398296781681,0.03588791963203365
1050.0,-15269.081265223864,0.03572185466153829
1060.0,-15260.774401909968,0.035555987129943546
1070.0,-15252.462688069809,0.03539055394419114
1080.0,-15244.173720628785,0.03522575146985317
1090.0,-15235.992421965506,0.035063073600691504
1100.0,-15227.993845589683,0.03490314230177725
1110.0,-15220.036432167894,0.034743790668525155
1120.0,-15212.13038269292,0.03458538191323525
1130.0,-15204.426555331298,0.03443057470065302
1140.0,-15196.753083144093,0.03427627014990201
1150.0,-15189.111309217278,0.0341225646088114
1160.0,-15181.570280011325,0.03397088813139151
1170.0,-15174.17334280338,0.03382211680468764
1180.0,-15166.82140995576,0.0336740399358268
1190.0,-15159.527522388393,0.033526983093503715
1200.0,-15152.281166844086,0.033380638725964105
1210.0,-15145.118091566084,0.03323589375837826
1220.0,-15138.056533518262,0.033093139375263265
1230.0,-15131.023894230195,0.03295124742054251
1240.0,-15124.04572253737,0.032810043433826964
1250.0,-15117.150043950447,0.03267053271282775
1260.0,-15110.367090537738,0.03253338857877621
1270.0,-15103.646261871849,0.03239756658395827
1280.0,-15096.939477881915,0.03226211951672019
1290.0,-15090.336456107516,0.03212893517576359
1300.0,-15083.823417070476,0.03199705116413214
1310.0,-15077.332174788442,0.031865509212832405
1320.0,-15070.878546401,0.03173483218653811
1330.0,-15064.466004021384,0.03160505334832849
1340.0,-15058.054132680603,0.03147529429706504
1350.0,-15051.79108486501,0.031348680869005066
1360.0,-15045.586993160077,0.031223036738684762
1370.0,-15039.794299860003,0.03110950852583519
1380.0,-15034.476966813947,0.031008626009586118
1390.0,-15029.215437884743,0.030908589843643305
1400.0,-15024.007397840587,0.030809287215968293
1410.0,-15019.372788421484,0.030718067416025275
1420.0,-15014.775243840075,0.030627687063143123
1430.0,-15010.193988897416,0.030537586181857368
1440.0,-15005.632299656261,0.03044773605190167
1450.0,-15001.098372530441,0.03035835531269427
1460.0,-14996.597847942745,0.030269489225451415
1470.0,-14992.108430412725,0.030180929140598306
1480.0,-14987.645712765294,0.03009299110171015
1490.0,-14983.32260314719,0.030007540372842176
1500.0,-14979.0230654813,0.029922673733550485
1510.0,-14974.747211916614,0.029838459597539217
1520.0,-14970.494003964224,0.029754615146945388
1530.0,-14966.285562468032,0.029671533039456254
1540.0,-14962.080798977087,0.02958845824382474
1550.0,-14957.89707814529,0.029505687891073353
1560.0,-14953.882959759763,0.029427248135678565
1570.0,-14950.514140435165,0.02936653103825017
1580.0,-14947.18524513779,0.02930646953053422
1590.0,-14943.890673349899,0.029246942885944035
1600.0,-14940.618324275758,0.029187882519213806
1610.0,-14937.43809992609,0.02913046447602418
1620.0,-14934.872238402848,0.029081788905884663
1630.0,-14932.334042733408,0.029033633160360037
1640.0,-14929.796194747421,0.02898548489185623
1650.0,-14927.259276215565,0.02893735661149917
1660.0,-14924.76456058055,0.028889988317822447
1670.0,-14922.311365215195,0.028843334529224465
1680.0,-14919.870330274609,0.028796942253644788
1690.0,-14917.864596740039,0.028758801064846757
1700.0,-14916.127760191881,0.028725702161103074
1710.0,-14914.416690904152,0.02869304600002653
1720.0,-14912.70251915089,0.028660303863221683
1730.0,-14910.969153322649,0.02862714895296706
1740.0,-14909.235787494408,0.028593994042712435
1750.0,-14907.514339621557,0.02856104391120688
1760.0,-14905.835945166195,0.028528934627832032
1770.0,-14904.216458384124,0.028498092168909462
1780.0,-14902.596971602054,0.028467249709986896
1790.0,-14900.977484819983,0.02843640725106433
1800.0,-14899.385277529016,0.02840602692680592
1810.0,-14897.792239133241,0.028375614403770733
1820.0,-14896.199200737467,0.028345201880735537
1830.0,-14894.60616234169,0.028314789357700345
1840.0,-14893.032781813208,0.02828472257769429
1850.0,-14891.489474687403,0.028255194753979248
1860.0,-14889.946167561595,0.028225666930264213
1870.0,-14888.402860435786,0.02819613910654917
1880.0,-14886.869249892583,0.028166819810301936
1890.0,-14885.404949894331,0.028138818222066018
1900.0,-14883.943405269203,0.028110863977677508
1910.0,-14882.481860644071,0.028082909733289
1920.0,-14881.027924959144,0.02805511912108899
1930.0,-14879.59288158774,0.02802777159993442
1940.0,-14878.147613655248,0.02800024839656252
1950.0,-14876.702345722759,0.02797272519319063
1960.0,-14875.2602232681,0.027945269634117222
1970.0,-14873.831433098108,0.027918100789206347
1980.0,-14872.459038254692,0.027891900949804392
1990.0,-14871.088388765318,0.027865731099725666
2000.0,-14869.82748980152,0.027841921462530582
2010.0,-14869.062649245785,0.027828779687193862
2020.0,-14868.305602912646,0.027815771835093133
2030.0,-14867.556645623234,0.027802902971954955
2040.0,-14866.80768833382,0.027790034108816777
2050.0,-14866.058731044406,0.027777165245678602
2060.0,-14865.31013350985,0.027764302563982386
2070.0,-14864.597248148992,0.027752053502157672
2080.0,-14863.884362788134,0.02773980444033295
2090.0,-14863.171477427279,0.027727555378508236
2100.0,-14862.45859206642,0.027715306316683515
2110.0,-14861.729896668956,0.027702785600920522
2120.0,-14860.986102484252,0.027690005452170728
2130.0,-14860.242308299548,0.027677225303420934
2140.0,-14859.49851411484,0.027664445154671136
2150.0,-14858.756571391848,0.027651696818426164
2160.0,-14858.098487981213,0.027640389384124216
2170.0,-14857.440404570574,0.027629081949822273
2180.0,-14856.782321159935,0.027617774515520326
2190.0,-14856.1242377493,0.027606467081218382
2200.0,-14855.469191870574,0.02759521183892123
2210.0,-14854.816582343572,0.027583998458926996
2220.0,-14854.163972816572,0.027572785078932755
2230.0,-14853.51136328957,0.027561571698938518
2240.0,-14852.915597098214,0.02755133502231183


==> figures/logs/qaplib_small/gurobi_barrier_x16_log.csv <==
875.0,8363773.2978181895,0.9200151066012514
880.0,8385361.206182203,0.7091328538958404
885.0,8406634.486297604,0.4982506046313567
890.0,8422858.352393243,0.4474740697355636
895.0,8437819.864983944,0.43672396343194214
900.0,8452781.377574645,0.42597385712832087
905.0,8467742.890165346,0.4152237508246995
910.0,8482704.402756047,0.40447364452107826
915.0,8497665.915346747,0.39372353821745687
920.0,8512627.427937446,0.38297343191383554
925.0,8527588.940528147,0.3722233256102142
930.0,8542550.453118848,0.36147321930659293
935.0,8554625.268056965,0.350735515557704
940.0,8562370.036516212,0.3400164156409136
945.0,8570114.804828908,0.32929731579770727
950.0,8577859.573043907,0.3185782160035572
955.0,8585604.341258908,0.3078591162094071
960.0,8593349.109473906,0.29714001641525706
965.0,8601093.877688907,0.2864209166211069
970.0,8608678.221564494,0.2757018185044046
975.0,8616262.565440083,0.26498272038770243
980.0,8623846.909315672,0.25426362227100024
985.0,8631431.25319126,0.24354452415429798
990.0,8639015.59706685,0.23282542603759576
995.0,8646599.940942438,0.22210632792089344
1000.0,8654184.284818027,0.21138722980419128
1005.0,8661505.403102279,0.20066926263401832
1010.0,8667773.619074913,0.1899558192229814
1015.0,8674041.835047547,0.17924237581194458
1020.0,8680310.051020179,0.16852893240090777
1025.0,8686578.266992813,0.15781548898987094
1030.0,8692846.482965447,0.14710204557883405
1035.0,8699114.69893808,0.13638860216779727
1040.0,8705382.914910713,0.12567515875676044
1045.0,8711651.130883347,0.11496171534572357
1050.0,8717919.346855981,0.10424827193468675
1055.0,8724187.562828613,0.09353482852364992
1060.0,8730380.425155794,0.08282138590053471
1065.0,8735796.862753559,0.07369757105322768
1070.0,8738182.95513468,0.07093226649333596
1075.0,8740136.575355692,0.06816882002884653
1080.0,8741441.487336537,0.06540816070746046
1085.0,8742746.399317382,0.06264750138607443
1090.0,8744051.311298227,0.059886842064688375
1095.0,8745356.223279072,0.05712618274330234
1100.0,8746661.135259919,0.054365523421916286
1105.0,8747966.047240766,0.051604864100530244
1110.0,8749251.044266667,0.04947566381086594
1115.0,8750506.168860156,0.048293652068784235
1120.0,8751761.293453645,0.04711164032670254
1125.0,8753016.418047136,0.045929628584620866
1130.0,8754271.542640625,0.04474761684253916
1135.0,8755526.667234113,0.04356560510045747
1140.0,8756781.791827602,0.042383593358375764
1145.0,8757969.847108867,0.041201748840190316
1150.0,8759080.812238792,0.04002015491198126
1155.0,8760191.777368715,0.03883856098377219
1160.0,8761302.74249864,0.037656967055563144
1165.0,8762413.707628563,0.036475373127354084
1170.0,8763524.672758486,0.03529377919914503
1175.0,8764635.63788841,0.03411218527093598
1180.0,8765746.603018332,0.032930591342726925
1185.0,8766857.568148257,0.03174899741451786
1190.0,8767968.53327818,0.030567403486308802
1195.0,8769079.498408103,0.029385809558099756
1200.0,8770190.463538028,0.02820421562989069
1205.0,8771301.428667951,0.027022621701681637
1210.0,8772412.393797874,0.02584102777347258
1215.0,8773523.358927798,0.024659433845263527
1220.0,8774595.908518875,0.023478004967530986
1225.0,8775514.795954563,0.022297236291704527
1230.0,8776433.68339025,0.02111646761587806
1235.0,8777352.57082594,0.0199356989400516
1240.0,8778237.005172864,0.01875493062447758
1245.0,8779121.43951979,0.017574162308903577
1250.0,8780005.873866716,0.016393393993329557
1255.0,8780890.308213642,0.015212625677755536
1260.0,8781774.742560567,0.014031857362181514
1265.0,8782659.176907491,0.012851089046607499
1270.0,8783543.611254418,0.011670320731033473
1275.0,8784428.045601344,0.010489552415459458
1280.0,8785312.47994827,0.009308784099885437
1285.0,8786101.183399616,0.008328885931417583
1290.0,8786506.963268653,0.008152468351374375
1295.0,8786912.743137687,0.007976050771331166
1300.0,8787126.137658738,0.007800459765489797
1305.0,8787291.435842792,0.007625075403198866
1310.0,8787456.734026846,0.007449691040907944
1315.0,8787622.0322109,0.007274306678617016
1320.0,8787787.330394955,0.0070989223163260996
1325.0,8787945.69155984,0.006923538026570849
1330.0,8788104.052724728,0.006748153736815593
1335.0,8788262.413889613,0.006572769447060357
1340.0,8788416.952248186,0.00651859786306463
1345.0,8788571.490606759,0.006464426279068898
1350.0,8788726.028965332,0.0064102546950731715
1355.0,8788880.567323904,0.006356083111077449
1360.0,8789035.105682475,0.006301911527081713
1365.0,8789189.644041048,0.0062477399430859865
1370.0,8789344.182399621,0.006193568359090264
1375.0,8789477.940904714,0.0061394860547147575
1380.0,8789528.579995887,0.00608576086882013
1385.0,8789579.219087059,0.006032035682925508
1390.0,8789629.858178234,0.005978310497030886
1395.0,8789680.497269407,0.005924585311136262
1400.0,8789731.136360578,0.005870860125241632
1405.0,8789781.775451753,0.005817134939347011
1410.0,8789831.584348502,0.005763409762133164
1415.0,8789878.072467558,0.005709684619642419
1420.0,8789924.560586613,0.005655959477151679
1425.0,8789971.04870567,0.0056022343346609415
1430.0,8790017.536824722,0.005548509192170203
1435.0,8790064.024943776,0.00549478404967946
1440.0,8790110.513062833,0.005441058907188724
1445.0,8790157.001181887,0.005387333764697976
1450.0,8790203.489300944,0.005333608622207231
1455.0,8790240.73136816,0.0052799232049242474
1460.0,8790275.661922416,0.005226247718943213
1465.0,8790310.592476673,0.00517257223296217
1470.0,8790345.52303093,0.005118896746981122
1475.0,8790380.453585187,0.005065221261000087
1480.0,8790415.384139443,0.005011545775019045
1485.0,8790450.3146937,0.004957870289037991
1490.0,8790485.245247956,0.004904194803056949
1495.0,8790520.175802214,0.004850519317075909
1500.0,8790553.998842623,0.004796843842675384
1505.0,8790572.463554367,0.0047660989831026885
1510.0,8790590.928266114,0.004735354123529986
1515.0,8790609.392977856,0.004704609263957298
1520.0,8790627.8576896,0.004673864404384603
1525.0,8790646.322401347,0.004643119544811895
1530.0,8790664.787113091,0.0046123746852391985
1535.0,8790680.024710543,0.004581643690804608
1540.0,8790695.262307998,0.0045509126963700205
1545.0,8790710.499905452,0.004520181701935429
1550.0,8790725.737502906,0.004489450707500834
1555.0,8790740.975100359,0.004458719713066244
1560.0,8790756.212697813,0.004427988718631653
1565.0,8790771.307583276,0.004401782804783915
1570.0,8790786.30732741,0.004378593611327419
1575.0,8790801.307071546,0.00435540441787091
1580.0,8790816.30681568,0.004332215224414413
1585.0,8790831.306559814,0.004309026030957916
1590.0,8790846.30630395,0.004285836837501415
1595.0,8790859.064835023,0.004262647667479755
1600.0,8790871.224060275,0.004239458670889364
1605.0,8790883.227275295,0.004216270344589281
1610.0,8790895.230490318,0.004193082018289186
1615.0,8790907.233705338,0.004169893691989111
1620.0,8790919.23692036,0.004146705365689022
1625.0,8790931.240135383,0.004123517039388927
1630.0,8790943.243350405,0.004100328713088844
1635.0,8790955.246565426,0.0040771403867887485
1640.0,8790967.249780448,0.004053952060488669
1645.0,8790979.252995469,0.0040307637341885786
1650.0,8790991.256210491,0.0040075754078884905
1655.0,8791003.259425513,0.003984387081588403
1660.0,8791015.262640534,0.003961198755288313
1665.0,8791027.265855556,0.0039380104289882326
1670.0,8791039.22955651,0.003914822272458385
1675.0,8791051.166914755,0.00389163422910871
1680.0,8791062.899905879,0.003868446187895958
1685.0,8791074.326346325,0.0038452581498886005
1690.0,8791085.75278677,0.003822070111881244
1695.0,8791097.179227216,0.003798882073873888
1700.0,8791108.605667662,0.0037756940358665302
1705.0,8791120.032108108,0.003752505997859169
1710.0,8791131.458548553,0.003729317959851812
1715.0,8791142.884988999,0.0037061299218444557
1720.0,8791171.665530598,0.0036465281343291927
1725.0,8791212.015472967,0.0035626505138086568
1730.0,8791252.365415337,0.0034787728932881247
1735.0,8791292.715357704,0.0033948952727675934
1740.0,8791333.001099339,0.0033110179280823643
1745.0,8791373.27079079,0.003227140652355965
1750.0,8791413.54048224,0.0031432633766295625
1755.0,8791453.810173687,0.003059386100903168
1760.0,8791494.079865139,0.0029755088251767607
1765.0,8791534.349556588,0.002891631549450366
1770.0,8791574.25982902,0.002807754277482171
1775.0,8791614.080246698,0.002723877006453513
1780.0,8791653.900664376,0.002639999735424868
1785.0,8791693.715780906,0.0025562905519952973
1790.0,8791733.522945719,0.0024728334999643514
1795.0,8791773.330110528,0.00238937644793341
1800.0,8791813.13727534,0.0023059193959024675
1805.0,8791852.930334209,0.002222462404477004
1810.0,8791892.702234168,0.0021390055039597704
1815.0,8791932.474134127,0.002055548603442533
1820.0,8791972.246034084,0.0019720917029252944
1825.0,8792012.017934045,0.0018886348024080568
1830.0,8792051.789834004,0.0018051779018908186
1835.0,8792091.561733961,0.001721721001373585
1840.0,8792131.33363392,0.0016382641008563469
1845.0,8792171.10553388,0.0015548072003391089
1850.0,8792210.877433838,0.0014713502998218708
1855.0,8792250.633785391,0.001387893399467216
1860.0,8792290.366814341,0.0013044364993564177
1865.0,8792330.099843292,0.0012209795992456272
1870.0,8792369.832872244,0.0011375226991348372
1875.0,8792409.554136487,0.001054065849570529
1880.0,8792449.272459554,0.0009706090126428408
1885.0,8792488.99078262,0.0008871521757151566
1890.0,8792528.709105687,0.0008036953387874683
1895.0,8792568.427428756,0.0007202385018597798
1900.0,8792608.145751823,0.0006367816649320836
1905.0,8792647.864074891,0.0005533248280043953
1910.0,8792687.582397958,0.0004698679910767067
1915.0,8792727.300721025,0.0003864111541490183
1920.0,8792767.019044092,0.0003029543172213299
1925.0,8792806.73736716,0.00021949748029364145
1930.0,8792846.455690227,0.00013604064336595728
1935.0,8792854.78365474,0.00011844954291106015
1940.0,8792855.264953174,0.00011732487260632916
1945.0,8792855.704117069,0.00011620018690871444
1950.0,8792856.074537812,0.00011507550192991235
1955.0,8792856.444958556,0.00011395081695110604
1960.0,8792856.8153793,0.00011282613197230396
1965.0,8792857.185800042,0.00011170144699348947
1970.0,8792857.556220787,0.00011057676201468314
1975.0,8792857.92664153,0.00010945207703588106
1980.0,8792858.297062272,0.00010832739205707473
1985.0,8792858.667483017,0.00010720270707825255
1990.0,8792859.03790376,0.0001060780220994505
1995.0,8792859.408324502,0.00010495333712064415
2000.0,8792859.778745247,0.00010382865214183781
2005.0,8792860.14916599,0.00010270396716302761
2010.0,8792860.515837364,0.00010157929829320358
2015.0,8792860.891506122,9.999104028457027e-05
2020.0,8792861.276922502,9.809370674109296e-05
2025.0,8792861.662338883,9.619637319759976e-05
2030.0,8792862.043842016,9.42990396950363e-05
2035.0,8792862.409692157,9.240170635614977e-05
2040.0,8792862.775542298,9.050437301726325e-05
2045.0,8792863.141392441,8.860703967835662e-05
2050.0,8792863.50724258,8.670970633947008e-05
2055.0,8792863.873092724,8.481237300057928e-05
2060.0,8792864.238942865,8.291503966169275e-05
2065.0,8792864.604793005,8.101770632279039e-05
2070.0,8792864.970643146,7.912037298389959e-05
2075.0,8792865.336493287,7.722303964501306e-05
2080.0,8792865.69729514,7.532572799584765e-05
2085.0,8792866.058096996,7.342841634666217e-05
2090.0,8792866.418898847,7.153110469749678e-05
2095.0,8792866.779700702,6.963379304833137e-05
2100.0,8792867.140502553,6.773648139916598e-05
2105.0,8792867.501304409,6.583916974998046e-05
2110.0,8792867.86210626,6.394185810081507e-05
2115.0,8792868.222908115,6.204454645164968e-05
2120.0,8792868.574064704,6.0147234903333966e-05
2125.0,8792868.910753394,5.824992350628763e-05
2130.0,8792869.247442085,5.635261210925711e-05
2135.0,8792869.584130777,5.4455300712222335e-05
2140.0,8792869.920819469,5.255798931519182e-05
2145.0,8792870.25747974,5.066067804023991e-05
2150.0,8792870.375719717,4.922158428067965e-05
2155.0,8792870.439365271,4.789704485418434e-05
2160.0,8792870.503010826,4.6572505427689035e-05
2165.0,8792870.566656383,4.524796600118604e-05
2170.0,8792870.630301936,4.392342657469073e-05
2175.0,8792870.69394749,4.259888714819543e-05
2180.0,8792870.757593047,4.1274347721703995e-05
2185.0,8792870.821238603,3.9949808295201e-05
2190.0,8792870.884884158,3.8625268868705685e-05
2195.0,8792870.948529713,3.730072944221038e-05
2200.0,8792871.012175268,3.597619001571507e-05
2205.0,8792871.069987489,3.4651650650207267e-05
2210.0,8792871.123910824,3.332711132536634e-05
2215.0,8792871.17792068,3.200257162878317e-05
2220.0,8792871.23198822,3.0678031684370425e-05
2225.0,8792871.28605576,2.9353491739949997e-05
2230.0,8792871.3401233,2.802895179553726e-05
2235.0,8792871.389606964,2.6849756320457665e-05
2240.0,8792871.420755135,2.625193872271834e-05
2245.0,8792871.451903306,2.565412112497475e-05
2250.0,8792871.483051475,2.505630352722774e-05
2255.0,8792871.514199646,2.445848592948842e-05
2260.0,8792871.545347815,2.38606683317491e-05
2265.0,8792871.576495985,2.326285073400209e-05
2270.0,8792871.607644156,2.2665033136262764e-05
2275.0,8792871.638792327,2.2067215538519176e-05
2280.0,8792871.66894547,2.146940221584839e-05
2285.0,8792871.695118519,2.0871605993485925e-05
2290.0,8792871.715897797,2.0273809827530525e-05
2295.0,8792871.735328637,1.967601367566672e-05
2300.0,8792871.754759476,1.9078217523795223e-05
2305.0,8792871.774190314,1.8480421371931416e-05
2310.0,8792871.793621155,1.788262522006761e-05
2315.0,8792871.813051991,1.728482906819611e-05
2320.0,8792871.832482832,1.6687032916332303e-05
2325.0,8792871.85191367,1.60892367644685e-05
2330.0,8792871.871344509,1.5491440612597e-05
2335.0,8792871.890775347,1.4893644460733192e-05
2340.0,8792871.910206186,1.4295848308869386e-05
2345.0,8792871.929637026,1.3698052156997888e-05
2350.0,8792871.95200904,1.3100243368514533e-05
2355.0,8792871.97634184,1.2502426155618149e-05
2360.0,8792872.00067464,1.1904608942717495e-05
2365.0,8792872.024787905,1.1307252375295875e-05
2370.0,8792872.04886933,1.071001096900956e-05
2375.0,8792872.073042935,1.011276956175513e-05
2380.0,8792872.097216537,9.515528154497279e-06
2385.0,8792872.121390142,8.918286747247119e-06
2390.0,8792872.145563746,8.321045339992691e-06
2395.0,8792872.16973735,7.72380393273484e-06
2400.0,8792872.193910953,7.126562525484681e-06
2405.0,8792872.218084557,6.52932111823452e-06
2410.0,8792872.242258161,5.932079710980092e-06
2415.0,8792872.266431766,5.334838303722241e-06
2420.0,8792872.285703408,4.737617957504657e-06
2425.0,8792872.304975051,4.140397611287073e-06
2430.0,8792872.324246693,3.5431772650617998e-06
2435.0,8792872.343518337,2.945956918844216e-06
2440.0,8792872.362789981,2.348736572626632e-06
2445.0,8792872.382061623,1.7515162264013582e-06
2450.0,8792872.401333267,1.1542958801837737e-06
2455.0,8792872.42044618,5.570755356259232e-07
2460.0,8792872.4245019,4.2973589155492194e-07
2465.0,8792872.424852844,4.198664219870785e-07
2470.0,8792872.42520379,4.0999695242692515e-07
2475.0,8792872.425554737,4.0012748285908167e-07
2480.0,8792872.425905682,3.902580132912382e-07
2485.0,8792872.426256629,3.803885437233947e-07
2490.0,8792872.426607573,3.705190741555513e-07
2495.0,8792872.42695852,3.6064960458770786e-07
2500.0,8792872.427309467,3.507801350198644e-07
2505.0,8792872.427660413,3.409106654520208e-07
2510.0,8792872.428011358,3.3104119589186754e-07
2515.0,8792872.428362304,3.2117172632402406e-07
2520.0,8792872.428713249,3.1130225675618064e-07
2525.0,8792872.429064196,3.014327871883372e-07
2530.0,8792872.429415142,2.915633176204937e-07
2535.0,8792872.429766087,2.8169384805265015e-07
2540.0,8792872.430093223,2.7182437873376654e-07
2545.0,8792872.430404488,2.6195490958854645e-07
2550.0,8792872.43071575,2.520854404356362e-07
2555.0,8792872.431027014,2.4221597128272594e-07
2560.0,8792872.431338277,2.323465021298157e-07
2565.0,8792872.43164954,2.2247703297690546e-07
2570.0,8792872.431960803,2.126075638239952e-07
2575.0,8792872.432272067,2.0273809467108493e-07
2580.0,8792872.43258333,1.928686255181747e-07
2585.0,8792872.432894593,1.829991563729546e-07
2590.0,8792872.433205856,1.7312968722004433e-07
2595.0,8792872.43351712,1.632602180671341e-07
2600.0,8792872.433828384,1.5339074891422385e-07
2605.0,8792872.434139647,1.4352127976131357e-07
2610.0,8792872.43445091,1.3365181060840334e-07
2615.0,8792872.434762172,1.2378234145549311e-07
2620.0,8792872.435073437,1.1391287231027301e-07
2625.0,8792872.435502347,1.0404340192720741e-07
2630.0,8792872.436009688,9.41739307240389e-08
2635.0,8792872.436517032,8.43044595208704e-08
2640.0,8792872.437024372,7.44349883177019e-08
2645.0,8792872.437531715,6.45655171145334e-08
2650.0,8792872.438039055,5.469604591136424e-08
2655.0,8792872.438546397,4.4826574708195735e-08
2660.0,8792872.439053738,3.4957103512717384e-08
2665.0,8792872.43956108,2.508763230954888e-08
2670.0,8792872.440068422,1.5218161106379728e-08
2675.0,8792872.440575765,5.348689903211223e-09
2680.0,8792872.440772148,5.339035562383454e-09
2685.0,8792872.44096853,5.329381213865537e-09
2690.0,8792872.441164915,5.319726873037119e-09
2695.0,8792872.441361297,5.31007253220935e-09
2700.0,8792872.44155768,5.300418191381582e-09
2705.0,8792872.441754062,5.290763842863663e-09
2710.0,8792872.441832798,5.281110732190586e-09
2715.0,8792872.441833101,5.271458441621069e-09
2720.0,8792872.441833407,5.261806151051553e-09
2725.0,8792872.44183371,5.2521538527918875e-09
2730.0,8792872.441834016,5.242501562222371e-09
2735.0,8792872.44183432,5.232849271652854e-09
2740.0,8792872.441834623,5.223196981083339e-09
2745.0,8792872.441834928,5.213544682823672e-09
2750.0,8792872.441835234,5.203892392254157e-09
2755.0,8792872.441835538,5.194240101684639e-09
2760.0,8792872.441835841,5.1845878111151236e-09
2765.0,8792872.441836147,5.174935512855457e-09
2770.0,8792872.44183645,5.165283222285942e-09
2775.0,8792872.441836756,5.155630931716425e-09
2780.0,8792872.44183706,5.1459786411469084e-09
2785.0,8792872.441837363,5.136326342887242e-09
2790.0,8792872.441837668,5.126674052317727e-09
2795.0,8792872.441837972,5.1170217617482096e-09
2800.0,8792872.441838278,5.107369471178693e-09
2805.0,8792872.441838581,5.097717172919028e-09
2810.0,8792872.441838887,5.0880648823495115e-09
2815.0,8792872.44183919,5.0784125917799945e-09
2820.0,8792872.441839496,5.068760301210478e-09
2825.0,8792872.4418398,5.059108002950813e-09
2830.0,8792872.441840103,5.049455712381296e-09
2835.0,8792872.441840408,5.03980342181178e-09
2840.0,8792872.441840712,5.030151131242263e-09
2845.0,8792872.441841017,5.020498832982598e-09
2850.0,8792872.441841321,5.010846542413081e-09
2855.0,8792872.441841625,5.001194251843565e-09
2860.0,8792872.44184193,4.991541961274049e-09
2865.0,8792872.441842236,4.981889663014383e-09
2870.0,8792872.44184254,4.972237372444865e-09
2875.0,8792872.441842843,4.96258508187535e-09
2880.0,8792872.441843148,4.952932791305834e-09
2885.0,8792872.441843452,4.943280493046168e-09
2890.0,8792872.441843757,4.933628202476651e-09
2895.0,8792872.441844,4.925906370021039e-09


==> figures/logs/qaplib_small/gurobi_dual-simplex_log.csv <==
10.0,96102.26239241999,0.7407547747616848
15.0,100939.64792526049,0.7300578310032281
20.0,106037.64193835712,0.7193237269441066
25.0,117195.63265169867,0.7099329062894214
30.0,134741.70721480274,0.7006391125529184
35.0,178065.64440551618,0.6878000613961575
40.0,225911.07219628076,0.6751784112512944
45.0,309938.8727895651,0.6583843668872792
50.0,323544.19344065496,0.6539717011314087
55.0,326162.7411522539,0.6502295462012718
60.0,329561.74807049765,0.6464064204011063
65.0,336294.22513882344,0.6422715701637489
70.0,390741.15152402385,0.6337008292069146
75.0,412246.1635654482,0.6294240537887374
80.0,414150.47110140615,0.6261214521377058
85.0,416214.82530404214,0.6231332651832832
90.0,418066.2292491948,0.6203562417957597
95.0,419347.1636615016,0.6177207504712328
100.0,423791.5177704102,0.6150107773629762
105.0,428783.6035390805,0.6123436864584695
110.0,433908.2924209824,0.6095790944636765
115.0,437041.7493775106,0.6072990455380235
120.0,446040.8350006276,0.6038747014233333
125.0,448837.33138591296,0.601678811915217
130.0,455591.62306824845,0.5988186130962788
135.0,458222.45170406427,0.59665532613104
140.0,458961.443630471,0.5947333434212044
145.0,469200.13389839715,0.5919936847110873
150.0,503959.7371952275,0.5866286728874572
155.0,508112.8393841262,0.5846731258312076
160.0,519449.87516323663,0.5830202877787102
165.0,527536.7977433103,0.580595840249949
170.0,534669.5402206945,0.5784448750562464
175.0,551944.2091363857,0.5749936929516803
180.0,563722.2033268908,0.5723262245443834
185.0,566109.0611275694,0.570756497055046
190.0,567072.3388922449,0.5693359352892352
195.0,568960.5560844786,0.5675660226397256
200.0,648395.6476437573,0.5581431728867865
205.0,657485.5483273334,0.55671191095887
210.0,662516.5429973331,0.5553409202724126
215.0,696128.0297839999,0.5521380386181826
220.0,723648.7044856666,0.548421924195689
225.0,727377.9900553332,0.5471005423133698
230.0,731954.3954419999,0.5455923336252128
235.0,738600.9459633332,0.5441925865388108
240.0,765564.192124,0.5403043640761014
245.0,786075.4067293333,0.5384345882922166
250.0,804256.7408953332,0.535792907240134
255.0,808024.2546100001,0.534513305250074
260.0,837185.1343253335,0.5303597548594036
265.0,838845.9399373333,0.5290335447241009
270.0,862262.2330726666,0.5253719619041729
275.0,865286.1212093333,0.5236007286906414
280.0,865704.0713101111,0.5224303814689601
285.0,866452.9871053335,0.521376190281467
290.0,895620.8028365555,0.5171348244926626
295.0,900452.0255755555,0.51565733932287
300.0,904783.6454382222,0.5140327256523134
305.0,906579.0404316669,0.5125692500847223
310.0,908044.0202146667,0.511472599034305
315.0,908392.629178889,0.5105418685246325
320.0,908675.5847728889,0.5094563779168667
325.0,918333.2238533334,0.5070495463844064
330.0,918965.0493822225,0.5060311407577172
335.0,919768.1890533332,0.5049705665149753
340.0,921052.1227399999,0.5038016759620813
345.0,924813.0243899998,0.502795247609141
350.0,936282.2253533335,0.5017420871596102
355.0,945936.1796533334,0.5000133312278137
360.0,946256.0691333334,0.499042825181528
365.0,946547.2213799999,0.4980849616756819
370.0,946866.8010666666,0.4970456758892911
375.0,947603.16746,0.49609222430720396
380.0,959292.0284100001,0.4934500524561035
385.0,1021384.4304999999,0.48655181181372914
390.0,1026574.6996999999,0.4855700879345273
395.0,1040101.1697366667,0.48413883592367846
400.0,1063911.10826,0.481158773941689
405.0,1069055.27773,0.4802048041871225
410.0,1078371.55065,0.4783247019916457
415.0,1078934.2977866665,0.47754280963814166
420.0,1079244.61294,0.4768029952472314
425.0,1079489.8434566667,0.4760160951053614
430.0,1079713.7445000003,0.4752441008756084
435.0,1080290.9365466668,0.4742446292099445
440.0,1105904.2038466667,0.4696206464235574
445.0,1106487.9508533333,0.46876702702094153
450.0,1107046.897568889,0.46800425303055265
455.0,1107400.3561200001,0.4672730321926404
460.0,1107942.2078511112,0.4664697911360663
465.0,1108228.2294955556,0.4657223889049788
470.0,1108914.5560311112,0.46499847242253156
475.0,1110636.8587133335,0.46409069153531735
480.0,1111042.7852977777,0.4633663382333172
485.0,1113275.0229333334,0.46245313515977843
490.0,1114845.083042222,0.46172564928233306
495.0,1120497.90942,0.4611148846919545
500.0,1121348.9738733335,0.46049407854191887
505.0,1121890.7857711115,0.4598405022935497
510.0,1123116.7576566667,0.45907299927945827
515.0,1123965.1016799998,0.45828105873497127
520.0,1124339.138096667,0.4576413870822013
525.0,1124963.0922733333,0.45700697763481624
530.0,1125914.5895733335,0.45632517459788796
535.0,1130869.3964933334,0.4555895545128957
540.0,1137276.7378333334,0.4543712783956631
545.0,1137979.8210633334,0.4537857070700264
550.0,1138171.1015083333,0.45318832642728846
555.0,1138373.2248422222,0.4526017869590875
560.0,1138566.6626199998,0.4519789419749769
565.0,1138742.6956555557,0.4513131971797453
570.0,1138910.624171111,0.45076937979235726
575.0,1139255.3013116666,0.45014824260743297
580.0,1140053.4583333333,0.4495384860902746
585.0,1140733.0563533334,0.4489024766895465
590.0,1160040.8844288888,0.44577638332442976
595.0,1174334.4997533334,0.443848029625522
600.0,1176289.8178888888,0.4432434143543518
605.0,1178354.0684644443,0.44257436520797466
610.0,1179772.9138277776,0.44207696820097664
615.0,1181332.7376622222,0.44146089040193875
620.0,1181950.5077888889,0.440851168276427
625.0,1183135.4382500001,0.4393195535550166
630.0,1183886.3372844444,0.43855162325798636
635.0,1184570.03783,0.43795506178282245
640.0,1185224.3632355554,0.4374066300184536
645.0,1185644.537986667,0.4368947531933397
650.0,1186558.5585999999,0.4363668868490174
655.0,1187064.983235556,0.4358342467088288
660.0,1187321.8652733334,0.43541151044694426
665.0,1187608.691988889,0.4348698445455017
670.0,1187801.9278149998,0.43438856219802324
675.0,1188434.5026177776,0.43389146212499896
680.0,1189210.8833344446,0.43342844839509753
685.0,1189734.866591111,0.4329205494997662
690.0,1189870.4600333334,0.4323829622272141
695.0,1190370.5543311113,0.4318357988652977
700.0,1190764.4980233333,0.43138991407147337
705.0,1190896.0382133333,0.43093173534193313
710.0,1191105.8153199998,0.4304412290942305
715.0,1191782.7218133332,0.43003260590249226
720.0,1192061.255111111,0.4295482312704882
725.0,1192579.85082,0.42909399096217415
730.0,1192763.753314444,0.42859275195571706
735.0,1193094.291777778,0.4281314139871115
740.0,1193344.8185566666,0.42767947778555404
745.0,1193597.522451111,0.42721085639645917
750.0,1194039.6925116666,0.42679090780468804
755.0,1195127.5406333331,0.4262100631052886
760.0,1196877.8811533332,0.42552673507336336
765.0,1197914.6395266666,0.42497999748991105
770.0,1198025.9697200002,0.424538478128965
775.0,1198338.3195,0.4240714777214786
780.0,1199900.55833,0.4234449046836717
785.0,1220472.07578,0.41990438077373804
790.0,1221010.0213333333,0.4193997898305771
795.0,1221822.4750466668,0.4188942943288662
800.0,1221985.6143016669,0.4185123742047312
805.0,1223157.9445916666,0.4179452461481968
810.0,1224045.80256,0.4175034180291111
815.0,1224486.4818733332,0.41710630359505174
820.0,1226393.5826066667,0.4166449362014003
825.0,1293277.0288266668,0.40903316003621615
830.0,1327506.708117778,0.40503276278642475
835.0,1330416.6771383332,0.4045484097970495
840.0,1334062.3376683332,0.4041332461734176
845.0,1334593.6708333334,0.4037011597697556
850.0,1335508.9753,0.4032741746001781
855.0,1336279.6385566664,0.40290024092468374
860.0,1336458.4313555553,0.40250565483370576
865.0,1337931.8148366665,0.40206626998129563
870.0,1338103.8243833338,0.40170795806118265
875.0,1339162.7547666666,0.401260122162042
880.0,1340397.2613944442,0.40089129172985644
885.0,1340861.343303333,0.40051324862788934
890.0,1343484.1452533333,0.40017709883487673
895.0,1346290.3084533329,0.3998062229929875
900.0,1346631.4477533335,0.39942147632874264
905.0,1347826.0744166668,0.39904121793056613
910.0,1348507.2890088884,0.39866848432365604
915.0,1348714.1637433334,0.39829923957282987
920.0,1349577.2411066664,0.3979604363630319
925.0,1354390.8044866663,0.397625379337235
930.0,1356010.9370400002,0.39725613048493114
935.0,1356277.5158144443,0.39685170114162044
940.0,1356423.5030200002,0.39647541609105513
945.0,1356990.2395844443,0.39608068409654046
950.0,1357316.9651866662,0.39570430374219145
955.0,1357474.2546733334,0.3953262584004937
960.0,1357580.7283066662,0.39499679073168714
965.0,1357840.4732422223,0.394648017544412
970.0,1361125.5176900001,0.39432119442828645
975.0,1363739.1459866664,0.39405026302599505
980.0,1365566.0098755555,0.3937451614116562
985.0,1365726.7547988892,0.39341925423807883
990.0,1367539.2895700003,0.3931051365082612
995.0,1392528.4284166666,0.39279943863275346
1000.0,1394355.00678,0.39249753046347696
1005.0,1394875.9131066666,0.39219904106180026
1010.0,1395018.2682233334,0.3918882730513884
1015.0,1395420.9709100001,0.3915594439844528
1020.0,1395727.3719688887,0.39124661116995973
1025.0,1396453.7261488887,0.3909204936483524
1030.0,1396945.9999966673,0.3906012694547538
1035.0,1397105.37703,0.39028743182867315
1040.0,1397201.4577477777,0.39001094603846226
1045.0,1397298.3625233334,0.38974056204708785
1050.0,1397480.203,0.3894206003072417
1055.0,1397603.4775811112,0.38911712245983787
1060.0,1397854.5795333332,0.38882877881116773
1065.0,1397989.3344066665,0.3885249549171893
1070.0,1403122.1758133331,0.38821939237954095
1075.0,1403448.3611055561,0.3879493153422201
1080.0,1404752.829302222,0.38766917373982407
1085.0,1405141.2471633337,0.3873479333795189
1090.0,1408722.9690666667,0.3867015857480007
1095.0,1411816.1312899997,0.3861408086705215
1100.0,1412205.1159444444,0.3858315814525818
1105.0,1412272.9945311109,0.38553337924019965
1110.0,1412534.2647166667,0.38524755383854
1115.0,1412774.17154,0.38498347838482566
1120.0,1412973.5734044446,0.3846968051489469
1125.0,1413049.7230644445,0.3844119289549285
1130.0,1413543.1912188893,0.38414062732831994
1135.0,1413658.748033333,0.3838664120311209
1140.0,1414037.5385211117,0.38356947425541943
1145.0,1414140.4428422223,0.3832912622314081
1150.0,1414477.3421366666,0.38302985210431983
1155.0,1414638.2241,0.38276633252909226
1160.0,1414723.0932455556,0.38249851701045634
1165.0,1414794.64232,0.38224725404047005
1170.0,1414883.6449177777,0.38200615700432533
1175.0,1414933.8350155551,0.38175317516917967
1180.0,1414988.9568899996,0.3815169594817603
1185.0,1415099.7053177778,0.3812930557874687
1190.0,1415219.2140066666,0.3810486249726081
1195.0,1415322.1346144448,0.38082983567041645
1200.0,1415393.9549533331,0.38058846427414716
1205.0,1415683.8217833336,0.38035163929556554
1210.0,1415817.6521611114,0.3801288405573508
1215.0,1416037.1266000003,0.37987940857279107
1220.0,1416265.336126667,0.3796261886715678
1225.0,1416440.2444377777,0.3793930877499134
1230.0,1416520.7768255554,0.3791515091595453
1235.0,1416674.9517122218,0.37889964043156177
1240.0,1424300.787452222,0.37865571017779287
1245.0,1425744.9290422227,0.3784276841706004
1250.0,1426447.8951288892,0.3782070876713777
1255.0,1426822.8920700003,0.3779704227645293
1260.0,1427253.3827377781,0.37772170407489664
1265.0,1427326.6290800003,0.3775115878382192
1270.0,1427406.554386667,0.3772934697051483
1275.0,1427587.32552,0.3771020656039388
1280.0,1428056.8795600003,0.3768851091348091
1285.0,1428360.9463399998,0.37663479294092644
1290.0,1429371.2981711116,0.37642113444798647
1295.0,1431812.437602222,0.3762095936255373
1300.0,1433244.37858,0.37596945712403507
1305.0,1434119.0409044446,0.3757658166249822
1310.0,1434654.5986066663,0.3755475928493541
1315.0,1435633.9686433338,0.3753214117091291
1320.0,1436098.1566044444,0.375138529155806
1325.0,1436165.6688488887,0.3749157965500487
1330.0,1436252.3209644451,0.3746990100514864
1335.0,1436353.3492555555,0.37448941863771895
1340.0,1436441.9747277775,0.37425663736833
1345.0,1436523.5658666666,0.37406267600781734
1350.0,1436581.5079022225,0.37386868951872376
1355.0,1436640.4805288888,0.373664374869178
1360.0,1436693.4730855552,0.37345688109412356
1365.0,1436772.182726666,0.3732455104365664
1370.0,1437121.2494644441,0.37303722835797143
1375.0,1437279.0924133332,0.3728311130777241
1380.0,1437461.0405444452,0.37259623576908385
1385.0,1437845.138262222,0.3723628136092702
1390.0,1438228.8412277778,0.3721452398957083
1395.0,1438341.774551111,0.37192706375385615
1400.0,1438479.1318222221,0.37170768743458055
1405.0,1438536.9501822225,0.3714930141412385
1410.0,1438622.5433377777,0.37128763884607824
1415.0,1438785.5471433336,0.37106670643250356
1420.0,1439469.541537778,0.37084027188654356
1425.0,1440722.7470222227,0.37062308249094317
1430.0,1441358.2208377777,0.3704063126634745
1435.0,1441540.0414755554,0.3702012536216962
1440.0,1441871.06326,0.3700127347985666
1445.0,1441945.154888889,0.369810790481485
1450.0,1442052.5712655555,0.36958736106529855
1455.0,1442145.0945655557,0.3693961312133331
1460.0,1442340.752688889,0.3691941645188511
1465.0,1442404.4659533335,0.369003410912021
1470.0,1442498.7043088889,0.3688237486977887
1475.0,1442565.85191,0.36862885757342345
1480.0,1442623.3017511112,0.3684122149631432
1485.0,1442750.7032700002,0.3682275809808418
1490.0,1442852.9642966667,0.3680610600880371
1495.0,1442931.7157577774,0.36791112495740913
1500.0,1443071.5029199996,0.36769359491399817
1505.0,1443163.4620799997,0.3674685268948072
1510.0,1443230.0767977783,0.3672885863843195
1515.0,1443304.831571111,0.36708876909635557
1520.0,1443389.9406388886,0.3669028772819922
1525.0,1443543.5928755554,0.3667106484989651
1530.0,1443624.55721,0.3665224169105592
1535.0,1443690.8834422228,0.36634875683534635
1540.0,1443885.1411955557,0.3661791506861455
1545.0,1444261.649581111,0.36596960067983714
1550.0,1444957.8195655555,0.36580105559348625
1555.0,1445196.8031377778,0.3656296143824085
1560.0,1445244.7690755555,0.36544570333977205
1565.0,1445579.395067778,0.36527096708534024
1570.0,1445806.4619266673,0.36509073064798964
1575.0,1445858.3743311109,0.3649271356315637
1580.0,1445904.4022644449,0.3647552612487225
1585.0,1446073.66548,0.36456660610329067
1590.0,1446317.193708889,0.36439549650356995
1595.0,1446520.5806855555,0.36422110649603173
1600.0,1446640.677838889,0.3640622044363816
1605.0,1446691.502488889,0.3638969244669647
1610.0,1446734.0542088887,0.36373718096003615
1615.0,1446894.146892222,0.36357057343684446
1620.0,1447407.9003411112,0.3633687192876684
1625.0,1447802.9430288891,0.36320931971369547
1630.0,1450562.931898889,0.3630561758620851
1635.0,1453505.556992222,0.36289570308246
1640.0,1459637.0473222225,0.3627167378527334
1645.0,1461113.4628688886,0.36254031193859143
1650.0,1461920.7484177775,0.3623802146224731
1655.0,1464665.3231577778,0.3622221745281069
1660.0,1464788.815942222,0.36205937363480983
1665.0,1465031.5161622225,0.3619026866866527
1670.0,1465160.5772633336,0.3617613313863328
1675.0,1465265.695501111,0.3616211185430186
1680.0,1465396.6855522222,0.36146111812498993
1685.0,1465477.9193644447,0.3612930222826648
1690.0,1465653.5653977778,0.36112639040160244
1695.0,1465794.1360555554,0.3609604031813465
1700.0,1465878.5985800002,0.36080666846733733
1705.0,1466033.9932000001,0.36064732709949987
1710.0,1466171.5957977779,0.36050548842813324
1715.0,1466313.0568511116,0.36034403594424375
1720.0,1466421.3767677776,0.36020006616422323
1725.0,1466574.6431688892,0.36005135692297713
1730.0,1466671.4737500001,0.3599129310614478
1735.0,1466884.3020444447,0.3597817254278674
1740.0,1466965.7841777776,0.3596414585571871
1745.0,1467057.8529533332,0.3595117435541785
1750.0,1467133.7864333333,0.35937468403521067
1755.0,1467198.4860022222,0.35923161840650003
1760.0,1467719.4775688888,0.3590739275704122
1765.0,1468488.6655733336,0.3589513799526338
1770.0,1470218.1018222226,0.3588006485589671
1775.0,1471643.874931111,0.3586552272378576
1780.0,1473047.4884833333,0.35851770338387073
1785.0,1473329.7351944447,0.35837515712235374
1790.0,1474190.4465622224,0.3582397784012794
1795.0,1475268.6712244449,0.3580951691151723
1800.0,1475458.0124888893,0.3579581189804136
1805.0,1475495.0176477777,0.3578180191255751
1810.0,1475607.8753711113,0.3576740257634294
1815.0,1475687.7574099998,0.35754131173139453
1820.0,1475765.1662822226,0.357400550718405
1825.0,1475925.7109044446,0.35726285110145567
1830.0,1476112.5083700002,0.357117637538802
1835.0,1482135.58789,0.35634345001246004
1840.0,1482793.4774266665,0.3561456133886994
1845.0,1484292.9292733334,0.3558527597090037
1850.0,1484374.5210022219,0.3557001006166999
1855.0,1484422.2908133331,0.3555591306977768
1860.0,1484847.3942133335,0.35542146133197594
1865.0,1484894.2833300002,0.35526423968715815
1870.0,1485399.2029533337,0.35511740744089887
1875.0,1485652.8759800002,0.35498733501194224
1880.0,1485693.84983,0.3548597917876671
1885.0,1485745.1640755557,0.35472354774087267
1890.0,1485902.348288889,0.35458969004565877
1895.0,1486065.395368889,0.3544776769435227
1900.0,1486718.1888977778,0.3543645782076086
1905.0,1487072.185718889,0.3542372026489022
1910.0,1487628.9274133334,0.3541199442295307
1915.0,1488327.9996744446,0.3539814505241165
1920.0,1489145.5423766666,0.35385663624457825
1925.0,1489366.6854355559,0.35374823425753443
1930.0,1489710.687118889,0.35363402891495793
1935.0,1490056.4812955558,0.3535133376949889
1940.0,1490398.7737288887,0.35338389823722643
1945.0,1490565.7801522224,0.3532530870234744
1950.0,1490759.8522966662,0.3531060400354299
1955.0,1491023.212126667,0.3529817382783486
1960.0,1491524.6537211114,0.35284249517277044
1965.0,1491866.9453844444,0.35270035312135034
1970.0,1492256.7396377774,0.3525816893547457
1975.0,1493195.9203666665,0.35245925205399575
1980.0,1494604.2940133333,0.35231478206135153
1985.0,1495249.133586667,0.3521876669640575
1990.0,1496041.018887778,0.3520555695153781
1995.0,1496603.1742333332,0.3519363437294437
2000.0,1497158.5829733335,0.3518128448670854
2005.0,1498762.4341622225,0.3516811056628564
2010.0,1498836.0409388891,0.3515563383716086
2015.0,1498939.5120999997,0.3514268632121983
2020.0,1498978.349211111,0.3513110235036588
2025.0,1499370.8350000002,0.3511914942083523
2030.0,1499736.242726667,0.3510871868196839
2035.0,1499928.5977988888,0.350968962648697
2040.0,1500112.5808377776,0.3508155925036824
2045.0,1500147.553167778,0.35070035313919734
2050.0,1500186.3869022226,0.35058938843238263
2055.0,1500222.6750244447,0.3504867724952836
2060.0,1500262.1950188887,0.35036211030431286
2065.0,1500442.005795556,0.350247587050422
2070.0,1500910.0290555554,0.3501359223514337
2075.0,1501012.1153266665,0.35002543707839523
2080.0,1501050.937811111,0.3499192989684866
2085.0,1501087.4176544447,0.3498176675637723
2090.0,1501122.399108889,0.34971112158018125
2095.0,1501155.5404533334,0.3496099519393221
2100.0,1501190.2515955556,0.3494993272758221
2105.0,1501228.13511,0.34938948684405935
2110.0,1501282.8477377777,0.34928171206106295
2115.0,1501583.6602966664,0.3491789845237318
2120.0,1501791.3839511112,0.3490750733869259
2125.0,1501856.3697400002,0.34895970526855297
2130.0,1501894.3832,0.3488445274221384
2135.0,1501936.524196667,0.34874634580911945
2140.0,1501979.2389999998,0.34864306151902796
2145.0,1502032.5209644444,0.34854205865177124
2150.0,1502106.3012311116,0.34844265136056557
2155.0,1502312.5182655556,0.34832428595205994
2160.0,1502855.6387644445,0.3482083509539889
2165.0,1503302.609554445,0.3481039561084894
2170.0,1504177.0205466668,0.3479899273552949
2175.0,1504771.3526088886,0.3478842295188213
2180.0,1505784.5691444438,0.34777872676221666
2185.0,1506141.4145088887,0.34766579617791743
2190.0,1506443.0970488891,0.34755923095684943
2195.0,1506711.6204133332,0.34744703147826683
2200.0,1506994.1560488888,0.34733506292628247
2205.0,1507239.2014288893,0.3472010996548159
2210.0,1507586.6081511113,0.34709703325773333
2215.0,1507968.8638088892,0.3469842176683157
2220.0,1508851.64375,0.34685112188863554
2225.0,1510440.3399066667,0.3467354068981669
2230.0,1512127.1445666668,0.3466213470254561
2235.0,1513893.2170033336,0.3465075826573711
2240.0,1515750.4608388888,0.3463999495154985
2245.0,1516905.450213333,0.3462934583895605
2250.0,1518158.2358466669,0.3461903220845875
2255.0,1521055.2621977776,0.3460786581903801
2260.0,1522762.6179644442,0.34595975705745285
2265.0,1524186.5188672228,0.3458562191210257
2270.0,1525068.5370555557,0.3457581700619295
2275.0,1526845.8863144447,0.3456451267212176
2280.0,1529135.6133688886,0.34553494926676953
2285.0,1530868.023108889,0.3454333585031222
2290.0,1532344.9917183334,0.34532362865488514
2295.0,1534353.5527588888,0.34520497694758323
2300.0,1537439.3639716667,0.3451060520450923
2305.0,1540995.6811044444,0.34499449324991954
2310.0,1541645.8618944446,0.3448932243115422
2315.0,1542134.526268889,0.3447826484040456
2320.0,1542303.5966166668,0.34467363670425966
2325.0,1542331.944242222,0.3445742159468542
2330.0,1542358.8481277777,0.34449445937877615
2335.0,1542386.0561644444,0.34441353108626305
2340.0,1542465.1084466665,0.34431876096375064
2345.0,1542588.9911911113,0.34422356108822405
2350.0,1542624.5182844447,0.3441291599454785
2355.0,1542715.0751911113,0.3440144449544557
2360.0,1543304.622388333,0.3439066475559685
2365.0,1544544.836137778,0.34382001725802636
2370.0,1545891.6596866662,0.34371877983138555
2375.0,1546649.43014,0.3436186118002131
2380.0,1547636.2573261112,0.34352112500175264
2385.0,1548489.964613333,0.34342012089930674
2390.0,1550047.5869622221,0.3433199084826401
2395.0,1550572.088471111,0.3432289558335709
2400.0,1551681.878662222,0.343122173607706
2405.0,1553010.9904866663,0.3430260142734665
2410.0,1554202.802618889,0.34291688467301723
2415.0,1555760.7121644442,0.34281783470124727
2420.0,1556497.223011111,0.34273137388385927
2425.0,1556761.7480333338,0.3426420347379901
2430.0,1557150.6581988884,0.3425321892441841
2435.0,1557572.0407800002,0.3424474036417735
2440.0,1557753.4508511112,0.34236497129143506
2445.0,1557883.3743077777,0.34227343272087524
2450.0,1558004.4806133332,0.3421837293163925
2455.0,1558079.695291111,0.34209184890829675
2460.0,1558106.6335582538,0.34199612371177907
2465.0,1558129.8797,0.34191228197854723
2470.0,1558162.442951111,0.3418236534984434
2475.0,1558192.063977778,0.3417376543009472
2480.0,1558216.904457778,0.3416553298589619
2485.0,1558278.0740800004,0.3415698485658754
2490.0,1558310.945124444,0.3414791461908838
2495.0,1558367.4692394445,0.3414008305108279
2500.0,1558495.8635044447,0.34132421277098
2505.0,1558649.9680377776,0.34125222393173527
2510.0,1558952.2519970632,0.34117712684077506
2515.0,1559441.1057155556,0.34110089013597794
2520.0,1560311.6276344447,0.34100809529643655
2525.0,1560772.8699711114,0.3409258952399836
2530.0,1560806.9955688892,0.34083566875875543
2535.0,1560900.0964444443,0.34075156844119747
2540.0,1560925.3647844444,0.34067103168500046
2545.0,1560947.0738622225,0.34059299661259035
2550.0,1561121.036955,0.3405127353025684
2555.0,1561196.172324127,0.34042078866113384
2560.0,1561361.4384555558,0.3403393164792984
2565.0,1561528.82606,0.3402479625473093
2570.0,1561820.1616111114,0.3401587498609121
2575.0,1561853.1701366664,0.34007805067199637
2580.0,1561884.8928114283,0.3399856209194853
2585.0,1561912.8035322225,0.3399010186635946
2590.0,1561938.8932555553,0.3398199772868066
2595.0,1561962.1732449203,0.3397384512265896
2600.0,1561990.945039524,0.33965949116350264
2605.0,1562076.1961577781,0.33958069218712184
2610.0,1562182.1263800003,0.33949890937324007
2615.0,1562261.506106825,0.3394094609769048
2620.0,1562345.8169166665,0.33932980922073747
2625.0,1562485.5654033334,0.3392476485688508
2630.0,1562620.9690815876,0.339174845050819
2635.0,1562990.5041711112,0.33909855372105674
2640.0,1565251.1296161113,0.33900675495424826
2645.0,1566285.118291111,0.3389017031384093
2650.0,1568832.9964233337,0.33881131241770923
2655.0,1570329.5891705556,0.3387279398915929
2660.0,1571547.8258133333,0.3386551298632187
2665.0,1572973.2348327779,0.33856540518375117
2670.0,1574834.5431433332,0.3384716589941398
2675.0,1576527.1696003969,0.33839259954975515
2680.0,1578218.643495556,0.3383030410407009
2685.0,1580001.615568333,0.33821219874985337
2690.0,1583582.5547355558,0.3381163325341737
2695.0,1586793.6418233332,0.33802297801132386
2700.0,1587651.5648390474,0.337952186846512
2705.0,1588206.9014178575,0.3378795434575292
2710.0,1588330.9366283333,0.33781181639992186
2715.0,1588360.9352,0.33775423083186445
2720.0,1588609.768888889,0.33767944571506636
2725.0,1589485.5400322226,0.337609617745581
2730.0,1590751.4235520633,0.33753228406018365
2735.0,1591699.437306667,0.3374645562770508
2740.0,1593589.6592,0.33738344805972303
2745.0,1595702.4700066666,0.33730341868215596
2750.0,1596424.4722906349,0.3372145890421511
2755.0,1596500.5659177776,0.33715222433689696
2760.0,1613533.7068288887,0.335269739616635
2765.0,1613689.86571,0.33518558471597787
2770.0,1613728.4843377778,0.33510586061446596
2775.0,1613907.6443515874,0.335021464932407
2780.0,1614347.6951,0.33492694944379287
2785.0,1614756.2567216668,0.3348523394734509
2790.0,1614792.9540855556,0.3347863001984322
2795.0,1618656.3117096827,0.33431659570593436
2800.0,1618875.887517778,0.33424770716583174
2805.0,1619125.2921433332,0.3341717700829275
2810.0,1619152.0810803175,0.33410027751804094
2815.0,1619179.1755588888,0.33404183001935606
2820.0,1619449.5878888892,0.3339703073337745
2825.0,1619818.4748000002,0.3338879432521706
2830.0,1620150.8840666667,0.3338233267000953
2835.0,1620730.3719672223,0.33374870150195035
2840.0,1621072.5810755554,0.3336857458779507
2845.0,1621152.128143492,0.3336223054102424
2850.0,1621176.5313411118,0.33356276161634485
2855.0,1621300.5658866663,0.33350585003788036
2860.0,1621963.5404666667,0.33343281999107904
2865.0,1622924.1964855555,0.33335727833024453
2870.0,1624035.3159705559,0.3332812011330157
2875.0,1625252.4172166665,0.33321108559912127
2880.0,1625957.1428066667,0.3331386583407134
2885.0,1626546.9550833332,0.33307184878269563
2890.0,1627411.7740022228,0.3329980696179989
2895.0,1629834.8321480947,0.3329214933306247
2900.0,1629860.6155755555,0.33285334257951965
2905.0,1629884.8752277775,0.3327857836020906
2910.0,1629905.281022222,0.3327284030790817
2915.0,1629932.1856849205,0.33266518925173094
2920.0,1629954.677818889,0.3326053586572996
2925.0,1629979.4752111111,0.33253461054790384
2930.0,1630010.917642381,0.33247550286420874
2935.0,1630033.5520333338,0.33240385262846245
2940.0,1630053.8015888892,0.3323469445202634
2945.0,1630076.178901111,0.33227891873496174
2950.0,1630129.6302833336,0.33220717027661123
2955.0,1630161.7115933334,0.33213903808429124
2960.0,1630307.7719006347,0.33207285065890724
2965.0,1630842.0990765083,0.331997767372809
2970.0,1632898.4757279367,0.3319125174168133
2975.0,1633976.3343939683,0.3318416861966675
2980.0,1635760.6384933335,0.33176797244896533
2985.0,1636799.3899155555,0.33169647685751186
2990.0,1637186.4830266668,0.3316310381326851
2995.0,1637608.2196566665,0.33156420449787843
3000.0,1637960.7499301592,0.3314992269285145
3005.0,1638236.2252319048,0.3314369552308469
3010.0,1638536.9313503173,0.33137038567974125
3015.0,1638739.106371667,0.3312980270449223
3020.0,1639025.336951111,0.3312200598532217
3025.0,1639275.8757633334,0.3311530551230934
3030.0,1639311.5433949998,0.33108978471697736
3035.0,1639333.103435238,0.3310317659344
3040.0,1639352.7988544444,0.33097453369009144
3045.0,1639375.177434445,0.3309135080650073
3050.0,1639459.2458244443,0.33085319937463975
3055.0,1639887.9934533334,0.33078832273306014
3060.0,1640527.9431855555,0.33072187393913255
3065.0,1640855.3413644447,0.33065902784270673
3070.0,1641302.845303889,0.3305910585386157
3075.0,1641719.3836122218,0.33052289059936674
3080.0,1642189.0383111113,0.33045767798896525
3085.0,1642523.0035620632,0.3303867907426914
3090.0,1643351.0019244445,0.33031651388287
3095.0,1643654.2972755558,0.33024052568677464
3100.0,1644262.6937355557,0.330167805506414
3105.0,1644601.0532422222,0.33009564946112835
3110.0,1644863.9868323812,0.33003008851520205
3115.0,1645169.3533566666,0.32996470781883475
3120.0,1645583.9146622226,0.3299006401122273
3125.0,1645688.4048558732,0.329833727213213
3130.0,1645977.4086211112,0.3297782151809678
3135.0,1646187.0072193646,0.3297171493423694
3140.0,1646458.5063655558,0.32965570032301855
3145.0,1646714.0955422223,0.3295848777014753
3150.0,1646834.0082249204,0.329514509434747
3155.0,1646857.3983141272,0.3294383618924106
3160.0,1646908.8569655556,0.3293730101388403
3165.0,1647042.2631973017,0.32930425392571916
3170.0,1647337.026141111,0.3292339629057015
3175.0,1647722.4976355555,0.3291677307143933
3180.0,1648098.392321111,0.3290998891246607
3185.0,1648259.9228466663,0.329039680038161
3190.0,1648308.2445563492,0.3289782134428583
3195.0,1648335.7648147617,0.32891414274834213
3200.0,1648365.6332641274,0.32885357467752424
3205.0,1648388.6218063491,0.3287780418189377
3210.0,1648414.0509259526,0.32870504348336954
3215.0,1648457.7034488886,0.3286398872150568
3220.0,1648588.6173094448,0.3285801761630599
3225.0,1648739.3752877782,0.3285091865249846
3230.0,1648779.2051485714,0.32844618151387317
3235.0,1648834.1750364287,0.32838745873296465
3240.0,1648857.4245319052,0.32833147560327597
3245.0,1648878.1281326984,0.32827124511013306
3250.0,1648896.9398866666,0.32821854578918797
3255.0,1648928.8935396825,0.3281507952375592
3260.0,1648996.2299517458,0.32809535268269563
3265.0,1649032.034693016,0.32803415955710163
3270.0,1649057.292298095,0.32796792936653635
3275.0,1649082.322110952,0.3278982099890036
3280.0,1649112.5927199998,0.32783571725275473
3285.0,1649138.5607983335,0.3277763296575223
3290.0,1649156.8207838095,0.32772689187194654
3295.0,1649183.252112381,0.32766811745136976
3300.0,1649203.2957468254,0.3276181835433617
3305.0,1649225.5808342858,0.3275597403631776
3310.0,1649246.2819777778,0.32750761154726504
3315.0,1649269.1587133333,0.32744748212017677
3320.0,1649291.1599033333,0.3273818552464693
3325.0,1649312.47858,0.3273134796559134
3330.0,1649337.6484249209,0.327253635540588
3335.0,1649360.7877165077,0.3271923431776747
3340.0,1649450.4520211113,0.3271321475900252
3345.0,1649495.9660962701,0.32706733363934865
3350.0,1649521.6445116666,0.32701115746524206
3355.0,1649551.3591983332,0.3269578263199749
3360.0,1649582.9349979362,0.32689548423822734
3365.0,1649614.8579409525,0.32683499542759364
3370.0,1649649.3904877778,0.3267800555643002
3375.0,1649673.024515556,0.3267230567617592
3380.0,1649692.4475123018,0.3266714690393447
3385.0,1649711.937522302,0.3266178933203071
3390.0,1649732.9394555553,0.3265552381320237
3395.0,1649771.498965555,0.32650224716672527
3400.0,1649833.4119660317,0.32645366025742445
3405.0,1649888.8200805557,0.3264037709432095
3410.0,1649949.399555794,0.32634124800723485
3415.0,1650001.7304980953,0.32627779990690675
3420.0,1650024.7547428568,0.32622698303036446
3425.0,1650045.6138373013,0.3261723006226261
3430.0,1650064.286862222,0.32612143728502846
3435.0,1650091.6510544447,0.3260743003381636
3440.0,1650111.337442222,0.326021398345635
3445.0,1650130.177551111,0.3259672693616996
3450.0,1650149.3699233334,0.32591019210966793
3455.0,1650173.7786171432,0.3258568977128086
3460.0,1650200.3748274604,0.32581051929822535
3465.0,1650225.7996166663,0.3257529989134946
3470.0,1650244.2002383335,0.32569906007806454
3475.0,1650262.36439873,0.32564478203607516
3480.0,1650286.6265644443,0.32559195445606454
3485.0,1650320.1388327782,0.32553885652525927
3490.0,1650387.810202222,0.3254819999251012
3495.0,1650430.444689524,0.3254203671827669
3500.0,1650502.2271218258,0.3253627851363916
3505.0,1650550.1037477779,0.3253128537129726
3510.0,1650587.724192698,0.3252582746980179
3515.0,1650610.8519184922,0.32520392982085305
3520.0,1650635.2016326187,0.32514977948267926
3525.0,1650657.508827619,0.32510320512656415
3530.0,1650682.4542133333,0.32505661697096616
3535.0,1650703.7794083334,0.325005309363864
3540.0,1650724.4844383334,0.324954956435398
3545.0,1650747.506418413,0.3248996881793062
3550.0,1650771.3520590472,0.32484165950117344
3555.0,1650807.3519531742,0.32479347873235404
3560.0,1650830.2613038097,0.32473907366328
3565.0,1650850.2262459523,0.3246865653301899
3570.0,1650869.6761599998,0.3246281721602341
3575.0,1650906.3540184125,0.3245779126186072
3580.0,1650985.3051550002,0.32452696128948033
3585.0,1651041.5106379364,0.32447858016481584
3590.0,1651164.7690165082,0.3244229960978145
3595.0,1651246.672540318,0.3243739432557247
3600.0,1651260.3655199995,0.3243346330671174
3605.0,1651260.3655199995,0.3243346330671174


==> figures/logs/qaplib_small/lower_bounds_learned_9238987.csv <==
5.0,3634242.438224344,0.28979417130882695
10.0,3981998.3280040994,0.27084015534350964
15.0,4215358.080600331,0.25327961999016896
20.0,4401730.955663568,0.23701325789890104
25.0,4562781.876555886,0.22302473251652088
30.0,4704667.829039963,0.21125987355569725
35.0,4829105.126866716,0.2013919573059297
40.0,4942331.132554172,0.19306108483088164
45.0,5047279.757267073,0.1855849756483817
50.0,5147069.715186476,0.17887988131170476
55.0,5241040.0385346,0.17291857062134292
60.0,5330697.087315902,0.16694842054402478
65.0,5415783.471458239,0.16102292397369616
70.0,5499981.669640555,0.1552172510569431
75.0,5579836.525219184,0.1495844304628236
80.0,5657774.523906935,0.14415462798891057
85.0,5733669.187187144,0.1389544772401453
90.0,5808874.8139432855,0.1339406728607975
95.0,5884000.200094849,0.1290790039701168
100.0,5958348.574345009,0.12442222224578448
105.0,6029326.822511691,0.11995976738427046
110.0,6097742.651008621,0.11574222717119743
115.0,6162955.75339758,0.1117592323409132
120.0,6227628.403143987,0.10789798679513352
125.0,6294286.8885219805,0.10422050486002524
130.0,6361122.347884596,0.10070078364116676
135.0,6422508.995319338,0.09726030444787553
140.0,6482046.23382783,0.09396665923117672
145.0,6554748.750300845,0.09072340683979739
150.0,6635420.616349278,0.0875602013823458
155.0,6731447.972891153,0.08446850576243269
160.0,6868029.835556045,0.0813413841868381
165.0,7066372.700541536,0.07810018076872112
170.0,7254332.461991319,0.07506404245740525
175.0,7409573.734743532,0.07232833322409464
180.0,7510945.33074005,0.06997633188004347
185.0,7601468.9608246,0.06781979466506251
190.0,7680928.657606774,0.06582948869559566
195.0,7746125.617085274,0.06402236035539241
200.0,7799909.4320479,0.06237672871196874
205.0,7842500.667693575,0.06091230123294884
210.0,7881202.21792836,0.05957101712937927
215.0,7918236.074747169,0.05835019706069436
220.0,7954683.173720843,0.057239083263666564
225.0,7990430.726703182,0.056242218851945275
230.0,8024696.343299474,0.055386901438242014
235.0,8059659.483411476,0.05467930448415624
240.0,8098025.861546265,0.05408110371222925
245.0,8132133.310285018,0.053617144704341736
250.0,8168432.151395662,0.05322101203139743
255.0,8203195.809033615,0.052868554262382524
260.0,8241001.049707402,0.052515441967883804
265.0,8274320.089290488,0.05219208061238437
270.0,8303557.641841473,0.05189522354159573
275.0,8323044.49715612,0.05165084471906513
280.0,8338408.182330504,0.051436990556647834
285.0,8353932.531734986,0.05123080130478
290.0,8362182.972177417,0.05106654667563499
295.0,8369373.570162927,0.05091720432284792
300.0,8378769.994992892,0.05076912174815632
305.0,8384296.664606265,0.05064745324616419
310.0,8389008.286589332,0.05053977508137131
315.0,8397180.684924336,0.050426211705933865
320.0,8401943.685263943,0.05033580797383922
325.0,8413894.282302616,0.05022322380582432
330.0,8425030.48679795,0.05012186319766925
335.0,8432255.617051577,0.050046015998271104
340.0,8439665.66955792,0.04997861101621883
345.0,8445131.037071008,0.04992769638661419
350.0,8448730.882977365,0.04989245026045234
355.0,8456963.52026977,0.04984569354202819
360.0,8456965.000846354,0.04984258687897739
365.0,8456965.000846354,0.04984258687897739
370.0,8456965.000846354,0.04984258687897739
375.0,8456965.000846354,0.04984258687897739
380.0,8456965.000846354,0.04984258687897739
385.0,8456965.000846354,0.04984258687897739
390.0,8456965.000846354,0.04984258687897739
395.0,8456965.000846354,0.04984258687897739
400.0,8456965.000846354,0.04984258687897739
405.0,8456965.000846354,0.04984258687897739
410.0,8456965.000846354,0.04984258687897739
415.0,8456965.000846354,0.04984258687897739
420.0,8456965.000846354,0.04984258687897739
425.0,8456965.000846354,0.04984258687897739
430.0,8456965.000846354,0.04984258687897739
435.0,8456965.000846354,0.04984258687897739
440.0,8456965.000846354,0.04984258687897739
445.0,8456965.000846354,0.04984258687897739
450.0,8456965.000846354,0.04984258687897739
455.0,8456965.000846354,0.04984258687897739
460.0,8456965.000846354,0.04984258687897739
465.0,8456965.000846354,0.04984258687897739
470.0,8456965.000846354,0.04984258687897739
475.0,8456965.000846354,0.04984258687897739
480.0,8456965.000846354,0.04984258687897739
485.0,8456965.000846354,0.04984258687897739
490.0,8456965.000846354,0.04984258687897739
495.0,8456965.000846354,0.04984258687897739
500.0,8456965.000846354,0.04984258687897739
505.0,8456965.000846354,0.04984258687897739
510.0,8456965.000846354,0.04984258687897739
515.0,8456965.000846354,0.04984258687897739
520.0,8456965.000846354,0.04984258687897739
525.0,8456965.000846354,0.04984258687897739
530.0,8456965.000846354,0.04984258687897739
535.0,8456965.000846354,0.04984258687897739
540.0,8456965.000846354,0.04984258687897739
545.0,8456965.000846354,0.04984258687897739
550.0,8456965.000846354,0.04984258687897739
555.0,8456965.000846354,0.04984258687897739
560.0,8456965.000846354,0.04984258687897739
565.0,8456965.000846354,0.04984258687897739
570.0,8456965.000846354,0.04984258687897739
575.0,8456965.000846354,0.04984258687897739
580.0,8456965.000846354,0.04984258687897739
585.0,8456965.000846354,0.04984258687897739
590.0,8456965.000846354,0.04984258687897739
595.0,8456965.000846354,0.04984258687897739
600.0,8456965.000846354,0.04984258687897739
605.0,8456965.000846354,0.04984258687897739
610.0,8456965.000846354,0.04984258687897739
615.0,8456965.000846354,0.04984258687897739
620.0,8456965.000846354,0.04984258687897739
625.0,8456965.000846354,0.04984258687897739
630.0,8456965.000846354,0.04984258687897739
635.0,8456965.000846354,0.04984258687897739
640.0,8456965.000846354,0.04984258687897739
645.0,8456965.000846354,0.04984258687897739
650.0,8456965.000846354,0.04984258687897739
655.0,8456965.000846354,0.04984258687897739
660.0,8456965.000846354,0.04984258687897739
665.0,8456965.000846354,0.04984258687897739
670.0,8456965.000846354,0.04984258687897739
675.0,8456965.000846354,0.04984258687897739
680.0,8456965.000846354,0.04984258687897739
685.0,8456965.000846354,0.04984258687897739
690.0,8456965.000846354,0.04984258687897739
695.0,8456965.000846354,0.04984258687897739
700.0,8456965.000846354,0.04984258687897739
705.0,8456965.000846354,0.04984258687897739
710.0,8456965.000846354,0.04984258687897739
715.0,8456965.000846354,0.04984258687897739
720.0,8456965.000846354,0.04984258687897739
725.0,8456965.000846354,0.04984258687897739
730.0,8456965.000846354,0.04984258687897739
735.0,8456965.000846354,0.04984258687897739
740.0,8456965.000846354,0.04984258687897739
745.0,8456965.000846354,0.04984258687897739
750.0,8456965.000846354,0.04984258687897739
755.0,8456965.000846354,0.04984258687897739
760.0,8456965.000846354,0.04984258687897739
765.0,8456965.000846354,0.04984258687897739
770.0,8456965.000846354,0.04984258687897739
775.0,8456965.000846354,0.04984258687897739
780.0,8456965.000846354,0.04984258687897739
785.0,8456965.000846354,0.04984258687897739
790.0,8456965.000846354,0.04984258687897739
795.0,8456965.000846354,0.04984258687897739
800.0,8456965.000846354,0.04984258687897739
805.0,8456965.000846354,0.04984258687897739
810.0,8456965.000846354,0.04984258687897739
815.0,8456965.000846354,0.04984258687897739
820.0,8456965.000846354,0.04984258687897739
825.0,8456965.000846354,0.04984258687897739
830.0,8456965.000846354,0.04984258687897739
835.0,8456965.000846354,0.04984258687897739
840.0,8456965.000846354,0.04984258687897739
845.0,8456965.000846354,0.04984258687897739
850.0,8456965.000846354,0.04984258687897739
855.0,8456965.000846354,0.04984258687897739
860.0,8456965.000846354,0.04984258687897739
865.0,8456965.000846354,0.04984258687897739


==> figures/logs/qaplib_small/lower_bounds_learned_9342494.csv <==
5.0,3619172.7144250674,0.30299351271844865
10.0,4097130.134217198,0.27014815312624685
15.0,4492504.762365596,0.24766160250498917
20.0,4805021.008441716,0.23062309923868352
25.0,5121848.267418607,0.21510306502265336
30.0,5434342.736154038,0.201587405455473
35.0,5714846.765712855,0.19004292158546346
40.0,5978639.990084823,0.18004647550626982
45.0,6212899.407289239,0.1714355767846728
50.0,6388428.688995226,0.1642622463078259
55.0,6532340.286517817,0.15803243274211023
60.0,6643949.806471963,0.1527092866903524
65.0,6740039.22590877,0.14810681643558016
70.0,6826380.307731239,0.1439151453338674
75.0,6902876.000949709,0.14014986423067186
80.0,6974383.21040509,0.13665728848008746
85.0,7036510.24925889,0.13352312209224548
90.0,7093748.250564521,0.13058532467480097
95.0,7147086.154161696,0.12784318830611496
100.0,7195197.011628125,0.12526832057244036
105.0,7242362.581102629,0.12285902199591835
110.0,7288168.165597258,0.12058768197866283
115.0,7332612.123378327,0.11846120475058163
120.0,7372131.519069941,0.11629896265659305
125.0,7410699.393692329,0.1143922080881448
130.0,7446510.060040771,0.11244248832832524
135.0,7480327.494707656,0.11075631864662336
140.0,7512861.0357451765,0.10921194892241748
145.0,7544863.23007616,0.10764727720962514
150.0,7574489.652166831,0.10624909872144538
155.0,7601754.184922652,0.10486152563454385
160.0,7628146.765994917,0.1035606586689145
165.0,7652523.883384482,0.10230814243452196
170.0,7678064.152783855,0.10107628944536232
175.0,7701865.753129025,0.09983959133582922
180.0,7726190.913590133,0.09868020400607674
185.0,7751750.867522898,0.09753193103865006
190.0,7775019.433025849,0.0963894693018126
195.0,7797634.318710355,0.09531078133960076
200.0,7818730.591699527,0.09426466772714512
205.0,7840568.702726233,0.0931820451957719
210.0,7860492.688190694,0.0921870870168096
215.0,7879866.431227748,0.09120282275576666
220.0,7895501.8618950695,0.09024131497065653
225.0,7908205.859796374,0.08936325354817715
230.0,7920244.770595579,0.08847617611320953
235.0,7930999.909928665,0.08762089127900367
240.0,7941369.95818067,0.08678688507873296
245.0,7951245.1013344675,0.08593901206573024
250.0,7960661.469266255,0.08512531199090102
255.0,7969916.229780829,0.08433822114922555
260.0,7978655.241341912,0.08353899603173391
265.0,7991284.476029898,0.08274988776813422
270.0,8017706.81511862,0.08182102715885753
275.0,8030229.21398209,0.0810227697133292
280.0,8039934.400389612,0.08030232388498652
285.0,8047727.603799417,0.0795826892834294
290.0,8054932.928790393,0.07888337863663542
295.0,8060891.699976514,0.07822713297914224
300.0,8066696.632922141,0.07755813111426219
305.0,8071764.968413836,0.07692906738458924
310.0,8076985.752500191,0.07626647795285771
315.0,8080883.556407373,0.07566122044262137
320.0,8085536.860946015,0.07504883507364071
325.0,8088972.190272045,0.07443774305759329
330.0,8093049.07283759,0.07385505804628724
335.0,8095988.581200433,0.07329720788162829
340.0,8100665.678355104,0.07270655945292573
345.0,8103533.545536876,0.07217022710076934
350.0,8106655.326878037,0.07164823394259977
355.0,8109668.452878986,0.07109130798288338
360.0,8113013.234111899,0.070574650098343
365.0,8116236.778143372,0.07006954811449702
370.0,8119443.095452267,0.06955459755339595
375.0,8122001.126230707,0.06904693155888068
380.0,8125154.795541159,0.06857373961801991
385.0,8127849.397949925,0.06808642807319344
390.0,8130147.919680177,0.0676237146857074
395.0,8133138.619999323,0.06715509524644053
400.0,8135798.084233801,0.06667630630443049
405.0,8138340.230257741,0.06623366206331678
410.0,8140907.3835182395,0.0658041378216364
415.0,8143486.316757294,0.06535123215794737
420.0,8145569.5183142135,0.06495352900415835
425.0,8148200.431293293,0.06454792131392594
430.0,8150680.919283141,0.0641356629702088
435.0,8152836.108078722,0.0637377164722514
440.0,8155374.231936937,0.06335702151390588
445.0,8157580.826059347,0.06296454467725214
450.0,8159856.450691762,0.06259656739041615
455.0,8162391.974010197,0.06223947472815425
460.0,8164278.708204238,0.06187558849544165
465.0,8166498.197326587,0.06153100280372307
470.0,8168009.817935114,0.061215234426439176
475.0,8170696.102800521,0.06086700931856269
480.0,8172408.637720694,0.06055907983280398
485.0,8174233.302679572,0.060262503866639186
490.0,8176671.75625495,0.05994976548736739
495.0,8178530.041537395,0.05956479162291157
500.0,8180589.799021254,0.05921246839910402
505.0,8182498.123706012,0.0589001432252512
510.0,8184238.68327402,0.05859270265924037
515.0,8185912.69741365,0.05813792878547082
520.0,8188430.740027073,0.057821315706341254
525.0,8190509.875336557,0.05750243951178792
530.0,8191811.975600959,0.057247968812015146
535.0,8193499.148719413,0.05698549606844166
540.0,8196341.26903932,0.056689261220534935
545.0,8197172.55251545,0.05644145956506006
550.0,8199327.683996378,0.05619103014895348
555.0,8200999.121706651,0.05591749012790619
560.0,8201960.71891493,0.05568373555164068
565.0,8204392.409322251,0.055436635213688905
570.0,8205710.214116279,0.05519268954326691
575.0,8207501.824659523,0.05495717760595357
580.0,8209329.1850646995,0.054720000890685704
585.0,8210679.785834235,0.05448083482466551
590.0,8212555.182753254,0.054250352686516214
595.0,8214241.831665431,0.05402381788264554
600.0,8215895.324994526,0.05378843931541943
605.0,8217590.958436048,0.05355763550195774
610.0,8219253.283281255,0.05334724327723563
615.0,8220723.225629273,0.053122270358688155
620.0,8222091.749340897,0.05291931723869177
625.0,8223423.092607558,0.05270551066956661
630.0,8224932.40248521,0.05248394632289924
635.0,8226664.959641765,0.05228057869834773
640.0,8227965.137546019,0.05208200047109438
645.0,8229511.7729504,0.05186405047578397
650.0,8231373.197453755,0.051656717484525404
655.0,8232503.755717042,0.0514701910849603
660.0,8233916.489099354,0.05127053549187788
665.0,8235597.05931118,0.05106494698713067
670.0,8236863.555095555,0.05087076932206942
675.0,8238334.718644698,0.05067534589287117
680.0,8239835.412039048,0.050476962504069404
685.0,8240923.275922946,0.050299865100036145
690.0,8242040.767040077,0.050123613840790934
695.0,8244125.598029354,0.049919271595451155
700.0,8245197.153372053,0.049736473380555056
705.0,8246002.847342923,0.04956138337891326
710.0,8247749.397940717,0.049377993530815276
715.0,8248974.318317665,0.04921197674801743
720.0,8249966.14111362,0.04904389693685311
725.0,8251272.417984023,0.04885736475656754
730.0,8253375.369822293,0.048685786137634496
735.0,8253794.582066166,0.048527113359265975
740.0,8255417.276310218,0.04834637266579418
745.0,8256497.3833389,0.048180806517930753
750.0,8257719.680149576,0.048028020004088366
755.0,8258552.134319938,0.047862399020460966
760.0,8259956.570410037,0.047701394589825016
765.0,8260878.9539127145,0.047552371255245536
770.0,8262745.922205839,0.047381005901579905
775.0,8263350.760045517,0.047238133147258075
780.0,8264784.085224533,0.04708274559907328
785.0,8265963.802724477,0.04692368335864853
790.0,8267082.816446463,0.046780022347566244
795.0,8268192.89828547,0.046635710250019405
800.0,8269641.688026478,0.04648181667360163
805.0,8270761.078637472,0.04633115578361206
810.0,8271674.709254941,0.046189006138200935
815.0,8272731.194722438,0.04604201936896775
820.0,8273730.199671258,0.045906953614886455
825.0,8274942.378253395,0.04577661396573641
830.0,8276233.8807810405,0.04563005923958409
835.0,8277392.071554172,0.04549709598585662
840.0,8278445.9297569655,0.04535456947415178
845.0,8279364.268099809,0.04522980784947836
850.0,8280783.375082062,0.04509348478053997
855.0,8281587.07831451,0.04495601532453776
860.0,8282574.766056826,0.04484783466331503
865.0,8283542.93664172,0.04473041237709901
870.0,8284349.356964719,0.04460895903375829
875.0,8285967.520232957,0.04447874822784565
880.0,8286409.122666927,0.04437115371203508
885.0,8287565.060552079,0.04424816532378047
890.0,8288702.118276317,0.04412357991611436
895.0,8289870.557466519,0.04401599980115674
900.0,8290642.729419046,0.04390561470051182
905.0,8291922.549599721,0.04377724096577458
910.0,8292643.832964208,0.04367399385711002
915.0,8293919.74002765,0.04356456896831662
920.0,8294726.751913401,0.04345729508683094
925.0,8295779.218726492,0.04334244815467426
930.0,8296522.034365213,0.04323024059816502
935.0,8297328.28707871,0.04313008048395782
940.0,8298207.670044297,0.04303030140990208
945.0,8299675.939679291,0.042929966464292084
950.0,8300312.51633752,0.042838235223163074
955.0,8301369.479273107,0.04273456745642341
960.0,8301991.335185286,0.04264123556765201
965.0,8303200.874930811,0.04254283733612803
970.0,8303897.869945019,0.04246624179583404
975.0,8304817.369231432,0.042370740752195275
980.0,8306265.296457124,0.042278710391083184
985.0,8306661.539527708,0.04219887698323325
990.0,8308003.426593494,0.042111325405628966
995.0,8308719.487456002,0.04202316390624885
1000.0,8309380.930111951,0.04194292794438495
1005.0,8309946.553845053,0.04187001330829741
1010.0,8311168.1741412,0.04178043677016706
1015.0,8311611.791037723,0.041704207742817946
1020.0,8313016.357527337,0.04161729801781918
1025.0,8314040.006742309,0.041541310801210506
1030.0,8314964.966886298,0.04145240770397392
1035.0,8316171.760830154,0.041383827960439996
1040.0,8316361.341425159,0.041317821528170796
1045.0,8317262.8435028875,0.04124258326562651
1050.0,8318413.017571187,0.041172228973132545
1055.0,8319407.072150271,0.041091937958533525
1060.0,8320467.222830565,0.04102976184200251
1065.0,8321345.909511731,0.04096580564617499
1070.0,8321739.940472263,0.04089714208573468
1075.0,8323371.6462108595,0.04082575648091702
1080.0,8323921.728946672,0.040761878549812544
1085.0,8325282.956051111,0.04068149558054353
1090.0,8326059.800041048,0.040621337236355304
1095.0,8326470.128279625,0.04056681908692405
1100.0,8327423.2137878435,0.040510270012996126
1105.0,8327994.125624448,0.040460436657225776
1110.0,8328894.987888306,0.040406419987628256
1115.0,8329609.548189221,0.040349085823925074
1120.0,8330489.582469665,0.04029182848253892
1125.0,8331287.13361271,0.040232081836916025
1130.0,8332230.497980903,0.040177893275775395
1135.0,8332640.876415292,0.04012295879055503
1140.0,8333520.373185605,0.04007134983912944
1145.0,8334178.329171916,0.040025750872440286
1150.0,8335015.356619583,0.03995997221176673
1155.0,8335846.68970075,0.039909104491809365
1160.0,8336569.361815587,0.039860843326906106
1165.0,8337092.345290209,0.03981560884108885
1170.0,8338279.898274168,0.039767313711881885
1175.0,8338614.703864666,0.03972861625919865
1180.0,8339452.548825622,0.03967544030488495
1185.0,8340439.646446212,0.03963341313882532
1190.0,8340893.57380763,0.03958911685415602
1195.0,8341920.894649688,0.03930320579955394
1200.0,8342922.840864413,0.039148506308868784
1205.0,8343303.345296903,0.039073751059608745
1210.0,8344259.747664658,0.03901035654662193
1215.0,8344982.735508406,0.038959932625238385
1220.0,8345885.391476086,0.038920973953198754
1225.0,8346416.702949538,0.038880923843459265
1230.0,8347275.117020908,0.03883781922906849
1235.0,8347814.727875677,0.03880454417238699
1240.0,8348566.668961336,0.0387557759393605
1245.0,8348859.725811358,0.03872765558282478
1250.0,8349886.1827847995,0.038688616982178986
1255.0,8350108.549915036,0.03865203939145735
1260.0,8351071.889699502,0.03861580245883956
1265.0,8351780.530185093,0.038589407387825604
1270.0,8352330.365375075,0.03854553192396255
1275.0,8353108.825663345,0.038518331254526667
1280.0,8353785.214627861,0.038487694373574875
1285.0,8354409.250367548,0.03845953047127124
1290.0,8355161.521444744,0.03842991890602878
1295.0,8355748.851479064,0.03840376181038232
1300.0,8356310.872880924,0.038360207217903834
1305.0,8357515.850761834,0.03832892702044984
1310.0,8357527.507146966,0.03831314414739414
1315.0,8358478.278784004,0.03828839366697502
1320.0,8358898.93178449,0.0382654867199297
1325.0,8359719.056918662,0.03823092472677134
1330.0,8360198.695028013,0.03821280347191267
1335.0,8360771.223323597,0.03818735220064125
1340.0,8361411.43587096,0.03815755703728306
1345.0,8362169.841681961,0.03813516491949972
1350.0,8363169.96145735,0.038012086175712806
1355.0,8363590.101739748,0.037902990189806134
1360.0,8364586.315975505,0.03786071471476541
1365.0,8364625.082966489,0.03783933688488024
1370.0,8365425.218643328,0.037810718633707344
1375.0,8366421.351303801,0.03777611370514649
1380.0,8366640.78833712,0.03776227756695403
1385.0,8367403.328256809,0.03773850366007607
1390.0,8367874.02463908,0.03770835497321796
1395.0,8368838.458153276,0.03768276361903481
1400.0,8369166.288762867,0.037666493729778726
1405.0,8369620.8146982165,0.037644418788490876
1410.0,8370431.246556044,0.03762633584207017
1415.0,8371279.157795289,0.03760645012030805
1420.0,8371373.584743382,0.037582952884212616
1425.0,8371874.595716818,0.03756298015125147
1430.0,8372119.897112182,0.03754240429927151
1435.0,8373235.520577843,0.03751590084854524
1440.0,8373500.582858334,0.03750420302337889
1445.0,8374063.572380034,0.037484680056869175
1450.0,8374544.449839708,0.037459208158318394
1455.0,8375213.089483352,0.037438679808333916
1460.0,8375985.241038407,0.03740580797291051
1465.0,8376161.225953895,0.037395074190958257
1470.0,8376844.0870588105,0.03737707323899694
1475.0,8377158.473646401,0.03735674915745071
1480.0,8378096.523837373,0.0373296327964951
1485.0,8378905.153575962,0.03731281053380663
1490.0,8379412.7157286145,0.03728941961589206
1495.0,8379797.233730033,0.03727649615975686
1500.0,8379872.120414795,0.03726090305514216
1505.0,8380593.375270354,0.03724395541760639
1510.0,8381209.776455829,0.03722070551340674
1515.0,8381889.212025926,0.0372050894460326
1520.0,8382141.733764627,0.0371856815705619
1525.0,8382682.653604152,0.03716547823994953
1530.0,8383035.448132842,0.03715074164515116
1535.0,8383717.626061067,0.03713261534125097
1540.0,8384320.572710211,0.037112151999295066
1545.0,8384777.480902112,0.03709670603708404
1550.0,8385178.980792779,0.03707408123462505
1555.0,8385612.853424026,0.03705980623485139
1560.0,8386345.356485519,0.03703835391585412
1565.0,8386857.363134766,0.0370293854386105
1570.0,8387228.829801432,0.037013671465850134
1575.0,8388241.746400541,0.03700119307283386
1580.0,8388282.363134766,0.03699515382490102
1585.0,8388672.426461866,0.036984983070396285
1590.0,8389119.563134765,0.036976030719583004
1595.0,8389573.863134766,0.03697076266789666
1600.0,8390006.62952305,0.03696155999301893
1605.0,8390450.863134766,0.03695476735781435
1610.0,8390903.3964681,0.03694190269411323
1615.0,8391188.996468099,0.03693680593670098
1620.0,8392072.22185361,0.03692285075418555
1625.0,8392693.596468098,0.036911276675213614
1630.0,8392871.463134766,0.036901512384725034
1635.0,8393733.263134766,0.03689126192421728
1640.0,8394248.124802923,0.036878744637129035
1645.0,8394625.529801432,0.03687047572782403
1650.0,8394997.975428639,0.03686687488267626
1655.0,8395319.929801432,0.036853085413961914
1660.0,8395701.263134766,0.036849398641497125
1665.0,8396327.430925706,0.0368356043333311
1670.0,8396569.929801432,0.03683197320897457
1675.0,8397095.845612504,0.03682533156706224
1680.0,8397961.932218283,0.036809432500834544
1685.0,8398179.7964681,0.03680732616538713
1690.0,8398598.463134766,0.03680327845016353
1695.0,8399199.224139117,0.036789801713538725
1700.0,8399358.561766587,0.036787857273106316
1705.0,8400138.663134765,0.03678031516757149
1710.0,8400252.200990554,0.03677314911888373
1715.0,8400660.929801432,0.036762939347069305
1720.0,8401377.196468098,0.03675601440242564
1725.0,8401518.278452344,0.03674556560068365
1730.0,8401995.263134766,0.036740261087179774
1735.0,8402493.196468098,0.036734140219926624
1740.0,8402811.929801432,0.03672604466314185
1745.0,8403481.20086789,0.03671528081995227
1750.0,8404191.196468098,0.03670061497362685
1755.0,8404299.996468099,0.03669956308330123
1760.0,8404594.996468099,0.036695663702792536
1765.0,8405106.596468098,0.03668283966652145
1770.0,8405536.996468099,0.0366786785121451
1775.0,8405737.499473093,0.03667659595478718
1780.0,8406291.498738617,0.0366643865336068
1785.0,8406958.3964681,0.03665432435885471
1790.0,8407158.583304351,0.03665067070091894
1795.0,8408151.563134765,0.03663788126718096
1800.0,8408201.196468098,0.036630501353176186
1805.0,8408537.929801432,0.03662714382999374
1810.0,8409181.729801433,0.03661253192760074
1815.0,8409181.729801433,0.03661253192760074
1820.0,8410573.363134766,0.03659890600531321
1825.0,8410594.096468098,0.036595823193687295
1830.0,8410663.996468099,0.03658542985609965
1835.0,8410891.329801433,0.036578616490121466
1840.0,8411579.7964681,0.0365678916507107
1845.0,8411611.596468098,0.0365631633512073
1850.0,8411913.2964681,0.036555820994901574
1855.0,8412451.589832079,0.03654248864726442
1860.0,8413109.8964681,0.036536124066550074
1865.0,8413334.429801432,0.03653395325367221
1870.0,8413974.80008579,0.036527762083571745
1875.0,8414224.563134765,0.0365253473470376
1880.0,8414415.414706174,0.03652350217312588
1885.0,8415054.163134765,0.03651128392322343
1890.0,8415505.8964681,0.03650691651584205
1895.0,8415520.409807708,0.03650475854677083
1900.0,8416175.174337648,0.036486228695381775
1905.0,8416554.07844177,0.03648256540897126
1910.0,8416763.8964681,0.03648053686529447
1915.0,8417030.263134766,0.036472442487170034
1920.0,8417386.529801432,0.03646899806198614
1925.0,8418020.829801433,0.03646106294687645
1930.0,8418459.229801433,0.03644985488384843
1935.0,8418624.763134766,0.03644051567859722
1940.0,8419482.3964681,0.03643066232130148
1945.0,8419482.3964681,0.03643066232130148
1950.0,8419642.929801432,0.03642911026743868
1955.0,8420109.063134765,0.03642460363927892
1960.0,8420442.34525194,0.03642138143123886
1965.0,8420921.696468098,0.03641387855370789
1970.0,8421283.49652678,0.036409092365791935
1975.0,8421516.929801432,0.03640085299762226
1980.0,8422149.150256956,0.03639290091562875
1985.0,8422721.696468098,0.03638357484899614
1990.0,8422740.763134766,0.03638073985180961
1995.0,8423153.829801433,0.03637656091726116
2000.0,8423218.929801432,0.03636688128525892
2005.0,8423581.596468098,0.036363374984173524
2010.0,8423808.129801432,0.03635949805235435
2015.0,8424335.350788152,0.03634613081553488
2020.0,8424909.896938287,0.03633455009993847
2025.0,8425132.2964681,0.03633239991690693
2030.0,8425559.496468099,0.03632826970048133
2035.0,8425830.963134766,0.03632564513099241
2040.0,8426827.129801432,0.036311060316727255
2045.0,8426871.196468098,0.036304508102950016
2050.0,8427301.096468098,0.036295527769404035
2055.0,8427707.950007671,0.03629159426478803
2060.0,8427888.2964681,0.03628985065544076
2065.0,8427987.496468099,0.036288891578967405
2070.0,8428127.229801433,0.0362875406217845
2075.0,8428648.7646169,0.03627961580048932
2080.0,8428909.696468098,0.036274702135268865
2085.0,8429454.29616438,0.03626406605830781
2090.0,8430151.823824277,0.03625097914410133
2095.0,8430344.663134765,0.03624558743350928
2100.0,8430344.663134765,0.03624558743350928
2105.0,8430453.927856054,0.036243280135668625
2110.0,8431035.996468099,0.036236215816354216
2115.0,8431227.996468099,0.036234359539309
2120.0,8431837.596468098,0.03622846585969046
2125.0,8431874.529801432,0.03622668150648759
2130.0,8432102.3964681,0.03622297704459429
2135.0,8432716.744437696,0.036212299459470305
2140.0,8433512.029801432,0.03619592380351734
2145.0,8433512.529029539,0.03619591897692529
2150.0,8434126.527750425,0.03618574292822559
2155.0,8434287.263134766,0.03617978631823551
2160.0,8434666.996468099,0.036176115014746095
2165.0,8434666.996468099,0.036176115014746095
2170.0,8435197.663134765,0.036170984471246136
2175.0,8435322.2964681,0.036169654384019735
2180.0,8436347.363134766,0.03615885419558264
2185.0,8436501.696468098,0.03615711184700219
2190.0,8436697.992942825,0.036151780223484135
2195.0,8436941.906992279,0.036145857012439976
2200.0,8436965.3964681,0.036142364393670794
2205.0,8437219.996468099,0.036134907421056246
2210.0,8437466.623481411,0.03613252300405864
2215.0,8438152.696468098,0.03612345711552724
2220.0,8438152.696468098,0.03612345711552724
2225.0,8438956.963134766,0.036115681377237856
2230.0,8438956.963134766,0.036115681377237856
2235.0,8439234.829801433,0.03611299493184742
2240.0,8439837.004543634,0.03610130988440884
2245.0,8440396.2964681,0.0360928128211264
2250.0,8440413.029801432,0.036090324764155
2255.0,8440905.021877335,0.03608449414016561
2260.0,8440910.329801433,0.03608370491202501
2265.0,8440925.663134765,0.036081425019182704
2270.0,8441430.729801433,0.03607654197928878
2275.0,8442002.996468099,0.03607100924242902
2280.0,8442117.035875376,0.036069906696939553
2285.0,8442216.863134766,0.03606894155605366
2290.0,8442655.240684472,0.03605775224615142
2295.0,8443194.696468098,0.03604937169389215
2300.0,8443422.085277075,0.036043588099451414
2305.0,8443433.463134766,0.036041896340996485
2310.0,8443446.263134766,0.03604177258919347
2315.0,8444911.584954344,0.036027421937137226
2320.0,8444911.963134766,0.03602736570599556
2325.0,8444932.763134766,0.03602427298179208
2330.0,8445272.523691788,0.03601508439995816
2335.0,8445472.829801433,0.03601314781853448
2340.0,8446024.2964681,0.036007816178354614
2345.0,8446024.2964681,0.036007816178354614
2350.0,8446129.8964681,0.03600679522597975
2355.0,8446663.3964681,0.03599583086436307
2360.0,8447005.703786187,0.03599016166692672
2365.0,8447106.929801432,0.03598578728454414
2370.0,8447315.8964681,0.035981037535028654
2375.0,8447970.129801432,0.03597421649547516
2380.0,8448638.929801432,0.03596775046376767
2385.0,8448638.929801432,0.03596775046376767
2390.0,8448664.542409385,0.03596690793113833
2395.0,8449529.029801432,0.035956702751671135
2400.0,8449537.563134765,0.0359554339417415
2405.0,8450018.530911831,0.035948499167081004
2410.0,8450030.163134765,0.03594676958739793
2415.0,8450273.529801432,0.03593749810221743
2420.0,8450416.463134766,0.03593611620708377
2425.0,8450509.7964681,0.03593521385018679
2430.0,8451474.596468098,0.0359258860580346
2435.0,8451474.596468098,0.0359258860580346
2440.0,8451555.727516033,0.035925101674170366
2445.0,8451991.174232397,0.03592089172758704
2450.0,8452332.729801433,0.03591758953090753
2455.0,8452504.463134766,0.03591592919421709
2460.0,8453041.529801432,0.03591073677481563
2465.0,8453060.196598308,0.03591055192153173
2470.0,8453362.296598308,0.0358992204421003
2475.0,8453422.02993164,0.03589864293368624
2480.0,8454223.063264973,0.035890828945340916
2485.0,8454366.52993164,0.035889441893882136
2490.0,8454472.663264973,0.03588841578518214
2495.0,8454706.196598308,0.03588112541526232
2500.0,8455328.296598308,0.03587455943607603
2505.0,8455557.096598307,0.03587234737259715
2510.0,8456047.229931641,0.03586760870980674
2515.0,8456047.229931641,0.03586760870980674
2520.0,8456058.42993164,0.0358675004269791
2525.0,8457003.863264974,0.03585571384933823
2530.0,8457022.02993164,0.03585301267194897
2535.0,8457353.12993164,0.035849009875662106
2540.0,8457423.753262624,0.03584599756080031
2545.0,8457649.563264973,0.035837705378074326
2550.0,8458191.42993164,0.03583246655174673
2555.0,8458210.62993164,0.03583228092404221
2560.0,8458886.896598307,0.03582574270378296
2565.0,8459376.12993164,0.035816021904401946
2570.0,8459376.12993164,0.035816021904401946
2575.0,8459376.12993164,0.035816021904401946
2580.0,8459414.52993164,0.035815650648992906
2585.0,8460011.329931641,0.03580988072117738
2590.0,8460071.863264974,0.03580088010073904
2595.0,8460469.729931641,0.03579703348219536
2600.0,8460547.063264973,0.03579628581505215
2605.0,8460730.951761063,0.03579450796091586
2610.0,8461769.996598307,0.035784462361539184
2615.0,8461769.996598307,0.035784462361539184
2620.0,8462228.12993164,0.0357800330782563
2625.0,8462228.12993164,0.0357800330782563
2630.0,8462228.12993164,0.0357800330782563
2635.0,8462901.196598308,0.03577233948722018
2640.0,8462923.615681414,0.0357703896141606
2645.0,8463016.596598307,0.03576949066446437
2650.0,8463240.663264973,0.03576071625303665
2655.0,8464316.396598307,0.03575031594525835
2660.0,8464316.396598307,0.03575031594525835
2665.0,8464325.763264975,0.03574892322810903
2670.0,8464629.763264975,0.035745984122787434
2675.0,8465057.960985733,0.035741844260288175
2680.0,8465083.62993164,0.03574159609010556
2685.0,8465100.996598307,0.03573901386364721
2690.0,8465365.596598307,0.03573377721917019
2695.0,8465759.196598308,0.03572997185122751
2700.0,8466112.763264975,0.03572648401966256
2705.0,8466213.563264973,0.035725509474213824
2710.0,8466459.42993164,0.03572313240833093
2715.0,8466664.98529971,0.035721145076501405
2720.0,8466917.92993164,0.035717165719961856
2725.0,8467253.67298478,0.03571391971932315
2730.0,8467750.996598307,0.03570911154011569
2735.0,8468160.596598307,0.03570515148241924
2740.0,8468162.289433014,0.035704899777088836
2745.0,8468260.396598307,0.03570373247127032
2750.0,8468606.763264975,0.03569990645646945
2755.0,8468996.02993164,0.03568651349329341
2760.0,8469054.696598308,0.035685946297529594
2765.0,8470223.596598307,0.03567325967268419
2770.0,8470315.62993164,0.035669288262048966
2775.0,8470315.62993164,0.035669288262048966
2780.0,8470315.62993164,0.035669288262048966
2785.0,8470688.980395861,0.03566567866883776
2790.0,8471259.53759418,0.03566016245930537
2795.0,8471546.02993164,0.03565739261998424
2800.0,8471549.581520539,0.03565686453897709
2805.0,8471601.163264973,0.03564919491832951
2810.0,8471601.163264973,0.03564919491832951
2815.0,8471601.163264973,0.03564919491832951
2820.0,8471601.163264973,0.03564919491832951
2825.0,8471601.163264973,0.03564919491832951
2830.0,8471601.163264973,0.03564919491832951
2835.0,8471601.163264973,0.03564919491832951
2840.0,8471601.163264973,0.03564919491832951
2845.0,8471612.360029165,0.035647530086425
2850.0,8471615.796598308,0.03564701910755174
2855.0,8471615.796598308,0.03564701910755174
2860.0,8471633.334933696,0.03564441135590049
2865.0,8471641.196598308,0.03564324241549557
2870.0,8471641.196598308,0.03564324241549557
2875.0,8471641.196598308,0.03564324241549557
2880.0,8471641.196598308,0.03564324241549557
2885.0,8471650.696598308,0.035641829873191096
2890.0,8471650.696598308,0.035641829873191096
2895.0,8471650.696598308,0.035641829873191096
2900.0,8471654.196598308,0.03564130946286839
2905.0,8471666.363264974,0.03563950041746091
2910.0,8471666.363264974,0.03563950041746091
2915.0,8471732.196598308,0.03562971174710535
2920.0,8471732.196598308,0.03562971174710535
2925.0,8471732.196598308,0.03562971174710535
2930.0,8471732.196598308,0.03562971174710535
2935.0,8471732.196598308,0.03562971174710535
2940.0,8471732.196598308,0.03562971174710535
2945.0,8471754.463264974,0.035626400946195215
2950.0,8471754.463264974,0.035626400946195215
2955.0,8471754.463264974,0.035626400946195215
2960.0,8471754.463264974,0.035626400946195215
2965.0,8471754.463264974,0.035626400946195215
2970.0,8471754.463264974,0.035626400946195215
2975.0,8471758.496598307,0.035625801235251914
2980.0,8471782.126760166,0.03562228769806379
2985.0,8471782.896598307,0.03562217323185937
2990.0,8471782.896598307,0.03562217323185937
2995.0,8471782.896598307,0.03562217323185937
3000.0,8471782.896598307,0.03562217323185937
3005.0,8471782.896598307,0.03562217323185937
3010.0,8471782.896598307,0.03562217323185937
3015.0,8471782.896598307,0.03562217323185937
3020.0,8471782.896598307,0.03562217323185937
3025.0,8471810.92993164,0.03561800499298898
3030.0,8471826.563264973,0.03561568049354758
3035.0,8471826.563264973,0.03561568049354758
3040.0,8471826.563264973,0.03561568049354758
3045.0,8471828.463264974,0.03561539798508669
3050.0,8471838.663264973,0.03561388136071767
3055.0,8471839.163264973,0.035613807016385855
3060.0,8471839.163264973,0.035613807016385855
3065.0,8471839.163264973,0.035613807016385855
3070.0,8471839.163264973,0.035613807016385855
3075.0,8471839.163264973,0.035613807016385855
3080.0,8471839.163264973,0.035613807016385855
3085.0,8471839.163264973,0.035613807016385855
3090.0,8471839.163264973,0.035613807016385855
3095.0,8471839.163264973,0.035613807016385855
3100.0,8471868.696598308,0.03560941574452002
3105.0,8471884.931941694,0.03560700173300827
3110.0,8471911.263264975,0.03560308656373822
3115.0,8471911.263264975,0.03560308656373822
3120.0,8471911.263264975,0.03560308656373822
3125.0,8471911.263264975,0.03560308656373822
3130.0,8471911.263264975,0.03560308656373822
3135.0,8471911.263264975,0.03560308656373822
3140.0,8471911.263264975,0.03560308656373822
3145.0,8471911.263264975,0.03560308656373822
3150.0,8471911.263264975,0.03560308656373822
3155.0,8471911.263264975,0.03560308656373822
3160.0,8471911.263264975,0.03560308656373822
3165.0,8471911.263264975,0.03560308656373822
3170.0,8471911.263264975,0.03560308656373822
3175.0,8471911.263264975,0.03560308656373822
3180.0,8471911.263264975,0.03560308656373822
3185.0,8471911.263264975,0.03560308656373822
3190.0,8471911.263264975,0.03560308656373822
3195.0,8471911.263264975,0.03560308656373822
3200.0,8471911.263264975,0.03560308656373822
3205.0,8471911.263264975,0.03560308656373822
3210.0,8471911.263264975,0.03560308656373822
3215.0,8471911.263264975,0.03560308656373822
3220.0,8471911.263264975,0.03560308656373822
3225.0,8471911.263264975,0.03560308656373822
3230.0,8471911.263264975,0.03560308656373822
3235.0,8471911.263264975,0.03560308656373822
3240.0,8471911.263264975,0.03560308656373822
3245.0,8471911.263264975,0.03560308656373822
3250.0,8471911.263264975,0.03560308656373822
3255.0,8471911.263264975,0.03560308656373822
3260.0,8471911.263264975,0.03560308656373822
3265.0,8471911.263264975,0.03560308656373822
3270.0,8471911.263264975,0.03560308656373822
3275.0,8471911.263264975,0.03560308656373822
3280.0,8471911.263264975,0.03560308656373822
3285.0,8471911.263264975,0.03560308656373822
3290.0,8471911.263264975,0.03560308656373822
3295.0,8471911.263264975,0.03560308656373822
3300.0,8471911.263264975,0.03560308656373822
3305.0,8471911.263264975,0.03560308656373822
3310.0,8471911.263264975,0.03560308656373822
3315.0,8471911.263264975,0.03560308656373822
3320.0,8471911.263264975,0.03560308656373822
3325.0,8471911.263264975,0.03560308656373822
3330.0,8471911.263264975,0.03560308656373822
3335.0,8471911.263264975,0.03560308656373822
3340.0,8471911.263264975,0.03560308656373822
3345.0,8471911.263264975,0.03560308656373822
3350.0,8471911.263264975,0.03560308656373822
3355.0,8471911.263264975,0.03560308656373822
3360.0,8471911.263264975,0.03560308656373822
3365.0,8471911.263264975,0.03560308656373822
3370.0,8471911.263264975,0.03560308656373822
3375.0,8471911.263264975,0.03560308656373822
3380.0,8471911.263264975,0.03560308656373822
3385.0,8471911.263264975,0.03560308656373822
3390.0,8471911.263264975,0.03560308656373822
3395.0,8471911.263264975,0.03560308656373822
3400.0,8471911.263264975,0.03560308656373822
3405.0,8471911.263264975,0.03560308656373822
3410.0,8471911.263264975,0.03560308656373822
3415.0,8471911.263264975,0.03560308656373822
3420.0,8471911.263264975,0.03560308656373822
3425.0,8471911.263264975,0.03560308656373822
3430.0,8471911.263264975,0.03560308656373822
3435.0,8471911.263264975,0.03560308656373822
3440.0,8471911.263264975,0.03560308656373822
3445.0,8471911.263264975,0.03560308656373822
3450.0,8471911.263264975,0.03560308656373822
3455.0,8471911.263264975,0.03560308656373822
3460.0,8471911.263264975,0.03560308656373822
3465.0,8471911.263264975,0.03560308656373822
3470.0,8471911.263264975,0.03560308656373822
3475.0,8471911.263264975,0.03560308656373822
3480.0,8471911.263264975,0.03560308656373822
3485.0,8471911.263264975,0.03560308656373822
3490.0,8471911.263264975,0.03560308656373822
3495.0,8471911.263264975,0.03560308656373822
3500.0,8471911.263264975,0.03560308656373822
3505.0,8471911.263264975,0.03560308656373822
3510.0,8471911.263264975,0.03560308656373822
3515.0,8471911.263264975,0.03560308656373822
3520.0,8471911.263264975,0.03560308656373822
3525.0,8471911.263264975,0.03560308656373822
3530.0,8471911.263264975,0.03560308656373822
3535.0,8471911.263264975,0.03560308656373822
3540.0,8471911.263264975,0.03560308656373822
3545.0,8471911.263264975,0.03560308656373822
3550.0,8471911.263264975,0.03560308656373822
3555.0,8471911.263264975,0.03560308656373822
3560.0,8471911.263264975,0.03560308656373822
3565.0,8471911.263264975,0.03560308656373822
3570.0,8471911.263264975,0.03560308656373822
3575.0,8471911.263264975,0.03560308656373822
3580.0,8471911.263264975,0.03560308656373822
3585.0,8471911.263264975,0.03560308656373822
3590.0,8471911.263264975,0.03560308656373822
3595.0,8471911.263264975,0.03560308656373822
3600.0,8471911.263264975,0.03560308656373822
3605.0,8471911.263264975,0.03560308656373822
3610.0,8471911.263264975,0.03560308656373822
3615.0,8471911.263264975,0.03560308656373822
3620.0,8471911.263264975,0.03560308656373822
3625.0,8471911.263264975,0.03560308656373822
3630.0,8471911.263264975,0.03560308656373822
3635.0,8471911.263264975,0.03560308656373822
3640.0,8471911.263264975,0.03560308656373822
3645.0,8471911.263264975,0.03560308656373822
3650.0,8471911.263264975,0.03560308656373822
3655.0,8471911.263264975,0.03560308656373822
3660.0,8471911.263264975,0.03560308656373822
3665.0,8471911.263264975,0.03560308656373822
3670.0,8471911.263264975,0.03560308656373822
3675.0,8471911.263264975,0.03560308656373822
3680.0,8471911.263264975,0.03560308656373822
3685.0,8471911.263264975,0.03560308656373822
3690.0,8471911.263264975,0.03560308656373822
3695.0,8471911.263264975,0.03560308656373822
3700.0,8471911.263264975,0.03560308656373822
3705.0,8471911.263264975,0.03560308656373822
3710.0,8471911.263264975,0.03560308656373822
3715.0,8471911.263264975,0.03560308656373822
3720.0,8471911.263264975,0.03560308656373822
3725.0,8471911.263264975,0.03560308656373822
3730.0,8471911.263264975,0.03560308656373822
3735.0,8471911.263264975,0.03560308656373822
3740.0,8471911.263264975,0.03560308656373822
3745.0,8471911.263264975,0.03560308656373822
3750.0,8471911.263264975,0.03560308656373822
3755.0,8471911.263264975,0.03560308656373822
3760.0,8471911.263264975,0.03560308656373822
3765.0,8471911.263264975,0.03560308656373822
3770.0,8471911.263264975,0.03560308656373822
3775.0,8471911.263264975,0.03560308656373822
3780.0,8471911.263264975,0.03560308656373822
3785.0,8471911.263264975,0.03560308656373822
3790.0,8471911.263264975,0.03560308656373822
3795.0,8471911.263264975,0.03560308656373822
3800.0,8471911.263264975,0.03560308656373822
3805.0,8471911.263264975,0.03560308656373822
3810.0,8471911.263264975,0.03560308656373822
3815.0,8471911.263264975,0.03560308656373822
3820.0,8471911.263264975,0.03560308656373822
3825.0,8471911.263264975,0.03560308656373822
3830.0,8471911.263264975,0.03560308656373822
3835.0,8471911.263264975,0.03560308656373822
3840.0,8471911.263264975,0.03560308656373822
3845.0,8471911.263264975,0.03560308656373822
3850.0,8471911.263264975,0.03560308656373822
3855.0,8471911.263264975,0.03560308656373822
3860.0,8471911.263264975,0.03560308656373822
3865.0,8471911.263264975,0.03560308656373822
3870.0,8471911.263264975,0.03560308656373822
3875.0,8471911.263264975,0.03560308656373822
3880.0,8471911.263264975,0.03560308656373822
3885.0,8471911.263264975,0.03560308656373822
3890.0,8471911.263264975,0.03560308656373822
3895.0,8471911.263264975,0.03560308656373822
3900.0,8471911.263264975,0.03560308656373822
3905.0,8471911.263264975,0.03560308656373822
3910.0,8471911.263264975,0.03560308656373822
3915.0,8471911.263264975,0.03560308656373822
3920.0,8471911.263264975,0.03560308656373822
3925.0,8471911.263264975,0.03560308656373822
3930.0,8471911.263264975,0.03560308656373822
3935.0,8471911.263264975,0.03560308656373822
3940.0,8471911.263264975,0.03560308656373822
3945.0,8471911.263264975,0.03560308656373822
3950.0,8471911.263264975,0.03560308656373822
3955.0,8471911.263264975,0.03560308656373822
3960.0,8471911.263264975,0.03560308656373822
3965.0,8471911.263264975,0.03560308656373822
3970.0,8471911.263264975,0.03560308656373822
3975.0,8471911.263264975,0.03560308656373822
3980.0,8471911.263264975,0.03560308656373822
3985.0,8471911.263264975,0.03560308656373822
3990.0,8471911.263264975,0.03560308656373822
3995.0,8471911.263264975,0.03560308656373822
4000.0,8471911.263264975,0.03560308656373822
4005.0,8471911.263264975,0.03560308656373822
4010.0,8471911.263264975,0.03560308656373822
4015.0,8471911.263264975,0.03560308656373822
4020.0,8471911.263264975,0.03560308656373822
4025.0,8471911.263264975,0.03560308656373822
4030.0,8471911.263264975,0.03560308656373822
4035.0,8471911.263264975,0.03560308656373822
4040.0,8471911.263264975,0.03560308656373822
4045.0,8471911.263264975,0.03560308656373822
4050.0,8471911.263264975,0.03560308656373822
4055.0,8471911.263264975,0.03560308656373822
4060.0,8471911.263264975,0.03560308656373822
4065.0,8471911.263264975,0.03560308656373822
4070.0,8471911.263264975,0.03560308656373822
4075.0,8471911.263264975,0.03560308656373822
4080.0,8471911.263264975,0.03560308656373822
4085.0,8471911.263264975,0.03560308656373822
4090.0,8471911.263264975,0.03560308656373822
4095.0,8471911.263264975,0.03560308656373822
4100.0,8471911.263264975,0.03560308656373822
4105.0,8471911.263264975,0.03560308656373822
4110.0,8471911.263264975,0.03560308656373822
4115.0,8471911.263264975,0.03560308656373822
4120.0,8471911.263264975,0.03560308656373822
4125.0,8471911.263264975,0.03560308656373822
4130.0,8471911.263264975,0.03560308656373822
4135.0,8471911.263264975,0.03560308656373822
4140.0,8471911.263264975,0.03560308656373822
4145.0,8471911.263264975,0.03560308656373822
4150.0,8471911.263264975,0.03560308656373822
4155.0,8471911.263264975,0.03560308656373822
4160.0,8471911.263264975,0.03560308656373822
4165.0,8471911.263264975,0.03560308656373822
4170.0,8471911.263264975,0.03560308656373822
4175.0,8471911.263264975,0.03560308656373822
4180.0,8471911.263264975,0.03560308656373822
4185.0,8471911.263264975,0.03560308656373822
4190.0,8471911.263264975,0.03560308656373822
4195.0,8471911.263264975,0.03560308656373822
4200.0,8471911.263264975,0.03560308656373822
4205.0,8471911.263264975,0.03560308656373822
4210.0,8471911.263264975,0.03560308656373822
4215.0,8471911.263264975,0.03560308656373822
4220.0,8471911.263264975,0.03560308656373822
4225.0,8471911.263264975,0.03560308656373822
4230.0,8471911.263264975,0.03560308656373822
4235.0,8471911.263264975,0.03560308656373822
4240.0,8471911.263264975,0.03560308656373822
4245.0,8471911.263264975,0.03560308656373822
4250.0,8471911.263264975,0.03560308656373822
4255.0,8471911.263264975,0.03560308656373822
4260.0,8471911.263264975,0.03560308656373822
4265.0,8471911.263264975,0.03560308656373822
4270.0,8471911.263264975,0.03560308656373822
4275.0,8471911.263264975,0.03560308656373822
4280.0,8471911.263264975,0.03560308656373822
4285.0,8471911.263264975,0.03560308656373822
4290.0,8471911.263264975,0.03560308656373822
4295.0,8471911.263264975,0.03560308656373822
4300.0,8471911.263264975,0.03560308656373822
4305.0,8471911.263264975,0.03560308656373822
4310.0,8471911.263264975,0.03560308656373822
4315.0,8471911.263264975,0.03560308656373822
4320.0,8471911.263264975,0.03560308656373822
4325.0,8471911.263264975,0.03560308656373822
4330.0,8471911.263264975,0.03560308656373822
4335.0,8471911.263264975,0.03560308656373822
4340.0,8471911.263264975,0.03560308656373822
4345.0,8471911.263264975,0.03560308656373822
4350.0,8471911.263264975,0.03560308656373822
4355.0,8471911.263264975,0.03560308656373822
4360.0,8471911.263264975,0.03560308656373822
4365.0,8471911.263264975,0.03560308656373822
4370.0,8471911.263264975,0.03560308656373822
4375.0,8471911.263264975,0.03560308656373822
4380.0,8471911.263264975,0.03560308656373822
4385.0,8471911.263264975,0.03560308656373822
4390.0,8471911.263264975,0.03560308656373822
4395.0,8471911.263264975,0.03560308656373822
4400.0,8471911.263264975,0.03560308656373822
4405.0,8471911.263264975,0.03560308656373822
4410.0,8471911.263264975,0.03560308656373822
4415.0,8471911.263264975,0.03560308656373822
4420.0,8471911.263264975,0.03560308656373822
4425.0,8471911.263264975,0.03560308656373822
4430.0,8471911.263264975,0.03560308656373822
4435.0,8471911.263264975,0.03560308656373822
4440.0,8471911.263264975,0.03560308656373822
4445.0,8471911.263264975,0.03560308656373822
4450.0,8471911.263264975,0.03560308656373822
4455.0,8471911.263264975,0.03560308656373822
4460.0,8471911.263264975,0.03560308656373822
4465.0,8471911.263264975,0.03560308656373822
4470.0,8471911.263264975,0.03560308656373822
4475.0,8471911.263264975,0.03560308656373822
4480.0,8471911.263264975,0.03560308656373822
4485.0,8471911.263264975,0.03560308656373822
4490.0,8471911.263264975,0.03560308656373822
4495.0,8471911.263264975,0.03560308656373822
4500.0,8471911.263264975,0.03560308656373822
4505.0,8471911.263264975,0.03560308656373822
4510.0,8471911.263264975,0.03560308656373822
4515.0,8471911.263264975,0.03560308656373822
4520.0,8471911.263264975,0.03560308656373822
4525.0,8471911.263264975,0.03560308656373822
4530.0,8471911.263264975,0.03560308656373822
4535.0,8471911.263264975,0.03560308656373822
4540.0,8471911.263264975,0.03560308656373822
4545.0,8471911.263264975,0.03560308656373822
4550.0,8471911.263264975,0.03560308656373822
4555.0,8471911.263264975,0.03560308656373822
4560.0,8471911.263264975,0.03560308656373822
4565.0,8471911.263264975,0.03560308656373822
4570.0,8471911.263264975,0.03560308656373822
4575.0,8471911.263264975,0.03560308656373822
4580.0,8471911.263264975,0.03560308656373822
4585.0,8471911.263264975,0.03560308656373822
4590.0,8471911.263264975,0.03560308656373822
4595.0,8471911.263264975,0.03560308656373822
4600.0,8471911.263264975,0.03560308656373822
4605.0,8471911.263264975,0.03560308656373822
4610.0,8471911.263264975,0.03560308656373822
4615.0,8471911.263264975,0.03560308656373822
4620.0,8471911.263264975,0.03560308656373822
4625.0,8471911.263264975,0.03560308656373822
4630.0,8471911.263264975,0.03560308656373822
4635.0,8471911.263264975,0.03560308656373822
4640.0,8471911.263264975,0.03560308656373822
4645.0,8471911.263264975,0.03560308656373822
4650.0,8471911.263264975,0.03560308656373822
4655.0,8471911.263264975,0.03560308656373822
4660.0,8471911.263264975,0.03560308656373822


==> figures/logs/qaplib_small/lower_bounds_learned_9393391.csv <==
0.0,-inf,1.0,8367591.058467319,369.3333333333333,107.10815155720883
5.0,6764151.450537203,0.11659470970910807,8367591.058467319,369.3333333333333,107.10815155720883
10.0,7107260.8646933315,0.09477687777930882,8367591.058467319,369.3333333333333,107.10815155720883
15.0,7216434.169854921,0.08644184046366808,8367591.058467319,369.3333333333333,107.10815155720883
20.0,7295692.455421286,0.08155237304084788,8367591.058467319,369.3333333333333,107.10815155720883
25.0,7356684.51771537,0.07820150851236958,8367591.058467319,369.3333333333333,107.10815155720883
30.0,7403948.545850303,0.07567904721239302,8367591.058467319,369.3333333333333,107.10815155720883
35.0,7446398.544728603,0.0734234540603131,8367591.058467319,369.3333333333333,107.10815155720883
40.0,7484784.820118738,0.07134978459240099,8367591.058467319,369.3333333333333,107.10815155720883
45.0,7521599.984392275,0.06957131168333434,8367591.058467319,369.3333333333333,107.10815155720883
50.0,7554816.922874382,0.0679037982127313,8367591.058467319,369.3333333333333,107.10815155720883
55.0,7585395.471683066,0.06641062091753384,8367591.058467319,369.3333333333333,107.10815155720883
60.0,7614934.769796058,0.06499052678555607,8367591.058467319,369.3333333333333,107.10815155720883
65.0,7643207.357733658,0.06369821735206464,8367591.058467319,369.3333333333333,107.10815155720883
70.0,7670326.994012231,0.06236514079680288,8367591.058467319,369.3333333333333,107.10815155720883
75.0,7694514.4001751235,0.061101584271482975,8367591.058467319,369.3333333333333,107.10815155720883
80.0,7717785.603153783,0.05991711759299238,8367591.058467319,369.3333333333333,107.10815155720883
85.0,7738972.306395141,0.05880963786502164,8367591.058467319,369.3333333333333,107.10815155720883
90.0,7759779.808316463,0.05771907294516268,8367591.058467319,369.3333333333333,107.10815155720883
95.0,7780189.499736188,0.05667514351176224,8367591.058467319,369.3333333333333,107.10815155720883
100.0,7798233.057622398,0.055704067584865236,8367591.058467319,369.3333333333333,107.10815155720883
105.0,7815942.236376655,0.05478255276043456,8367591.058467319,369.3333333333333,107.10815155720883
110.0,7833069.045120489,0.053894258189556656,8367591.058467319,369.3333333333333,107.10815155720883
115.0,7849518.0280882,0.053014139510829256,8367591.058467319,369.3333333333333,107.10815155720883
120.0,7865179.890047805,0.052153267660920245,8367591.058467319,369.3333333333333,107.10815155720883
125.0,7879836.300950829,0.051342304004918196,8367591.058467319,369.3333333333333,107.10815155720883
130.0,7894045.45954287,0.05058041908674296,8367591.058467319,369.3333333333333,107.10815155720883
135.0,7907934.635070956,0.04983187978694079,8367591.058467319,369.3333333333333,107.10815155720883
140.0,7921324.826374407,0.049128289226958194,8367591.058467319,369.3333333333333,107.10815155720883
145.0,7933536.163330662,0.04843108285137387,8367591.058467319,369.3333333333333,107.10815155720883
150.0,7945521.801516212,0.04776852295246013,8367591.058467319,369.3333333333333,107.10815155720883
155.0,7956299.049287748,0.04712307934674416,8367591.058467319,369.3333333333333,107.10815155720883
160.0,7966772.557836231,0.04651220240255764,8367591.058467319,369.3333333333333,107.10815155720883
165.0,7976223.931368636,0.04593689203067871,8367591.058467319,369.3333333333333,107.10815155720883
170.0,7984935.892709107,0.045386175445169714,8367591.058467319,369.3333333333333,107.10815155720883
175.0,7993983.632120668,0.04484190854512506,8367591.058467319,369.3333333333333,107.10815155720883
180.0,8002454.462879593,0.04430915787872494,8367591.058467319,369.3333333333333,107.10815155720883
185.0,8011138.992740975,0.04380451122905895,8367591.058467319,369.3333333333333,107.10815155720883
190.0,8018991.574212111,0.04330899785434509,8367591.058467319,369.3333333333333,107.10815155720883
195.0,8026368.535265054,0.04283835686280297,8367591.058467319,369.3333333333333,107.10815155720883
200.0,8033792.615240764,0.04236722626274274,8367591.058467319,369.3333333333333,107.10815155720883
205.0,8040411.255060145,0.04192700027162636,8367591.058467319,369.3333333333333,107.10815155720883
210.0,8047853.726120998,0.04147789556467732,8367591.058467319,369.3333333333333,107.10815155720883
215.0,8054745.081615272,0.04105265200255852,8367591.058467319,369.3333333333333,107.10815155720883
220.0,8060662.010045099,0.04063332783612481,8367591.058467319,369.3333333333333,107.10815155720883
225.0,8066669.3918776335,0.040245336307659585,8367591.058467319,369.3333333333333,107.10815155720883
230.0,8072530.231010834,0.03989607602977031,8367591.058467319,369.3333333333333,107.10815155720883
235.0,8078798.966357518,0.03955159610317376,8367591.058467319,369.3333333333333,107.10815155720883
240.0,8084690.849196018,0.03920925402380751,8367591.058467319,369.3333333333333,107.10815155720883
245.0,8090284.602140368,0.03888931836731961,8367591.058467319,369.3333333333333,107.10815155720883
250.0,8095590.529486713,0.03857756122050148,8367591.058467319,369.3333333333333,107.10815155720883
255.0,8101231.4533241335,0.0382672676785083,8367591.058467319,369.3333333333333,107.10815155720883
260.0,8106462.625573728,0.03797141104993707,8367591.058467319,369.3333333333333,107.10815155720883
265.0,8111708.428626479,0.03767575209838851,8367591.058467319,369.3333333333333,107.10815155720883
270.0,8116277.382900623,0.03738503849269343,8367591.058467319,369.3333333333333,107.10815155720883
275.0,8121014.443227565,0.03710474245850553,8367591.058467319,369.3333333333333,107.10815155720883
280.0,8125380.1108795395,0.03684410446532683,8367591.058467319,369.3333333333333,107.10815155720883
285.0,8130301.395875202,0.03657250511839955,8367591.058467319,369.3333333333333,107.10815155720883
290.0,8134632.261322957,0.03631344170374607,8367591.058467319,369.3333333333333,107.10815155720883
295.0,8139276.10836878,0.03604256010134394,8367591.058467319,369.3333333333333,107.10815155720883
300.0,8143501.208697715,0.03579881700277548,8367591.058467319,369.3333333333333,107.10815155720883
305.0,8147698.120158897,0.035560717583132326,8367591.058467319,369.3333333333333,107.10815155720883
310.0,8151714.889035353,0.03532064404607379,8367591.058467319,369.3333333333333,107.10815155720883
315.0,8155608.074595206,0.03508729696346953,8367591.058467319,369.3333333333333,107.10815155720883
320.0,8159740.251997586,0.034855775205853846,8367591.058467319,369.3333333333333,107.10815155720883
325.0,8163326.077628097,0.03463513025689793,8367591.058467319,369.3333333333333,107.10815155720883
330.0,8167061.654348423,0.03441102023034419,8367591.058467319,369.3333333333333,107.10815155720883
335.0,8170711.013700561,0.034209487119019985,8367591.058467319,369.3333333333333,107.10815155720883
340.0,8173999.487897982,0.034025206607389745,8367591.058467319,369.3333333333333,107.10815155720883
345.0,8177910.234011974,0.033844595202616574,8367591.058467319,369.3333333333333,107.10815155720883
350.0,8181336.271878293,0.033673908506283136,8367591.058467319,369.3333333333333,107.10815155720883
355.0,8184816.461132272,0.033495054690056654,8367591.058467319,369.3333333333333,107.10815155720883
360.0,8188225.412617793,0.03333036064253601,8367591.058467319,369.3333333333333,107.10815155720883
365.0,8191635.476048673,0.033185108054785674,8367591.058467319,369.3333333333333,107.10815155720883
370.0,8195202.203098816,0.0330431382021543,8367591.058467319,369.3333333333333,107.10815155720883
375.0,8198700.716981513,0.032909100521219654,8367591.058467319,369.3333333333333,107.10815155720883
380.0,8201861.5023850715,0.03278626991716854,8367591.058467319,369.3333333333333,107.10815155720883
385.0,8205155.525450529,0.032637987752482354,8367591.058467319,369.3333333333333,107.10815155720883
390.0,8208370.940579098,0.032518575127452314,8367591.058467319,369.3333333333333,107.10815155720883
395.0,8211782.053714093,0.032386196385111754,8367591.058467319,369.3333333333333,107.10815155720883
400.0,8214942.996849563,0.032269282429684444,8367591.058467319,369.3333333333333,107.10815155720883
405.0,8217962.506179204,0.032146420694965434,8367591.058467319,369.3333333333333,107.10815155720883
410.0,8220845.2010809975,0.03202336843405028,8367591.058467319,369.3333333333333,107.10815155720883
415.0,8223811.118411081,0.0319054623029068,8367591.058467319,369.3333333333333,107.10815155720883
420.0,8226472.435325375,0.03179700982384721,8367591.058467319,369.3333333333333,107.10815155720883
425.0,8229594.95348676,0.031686076178408566,8367591.058467319,369.3333333333333,107.10815155720883
430.0,8232259.687886423,0.03157109651382965,8367591.058467319,369.3333333333333,107.10815155720883
435.0,8235177.623897557,0.031466599278496675,8367591.058467319,369.3333333333333,107.10815155720883
440.0,8238153.825899457,0.031357901883939096,8367591.058467319,369.3333333333333,107.10815155720883
445.0,8240832.107096271,0.03125580822398098,8367591.058467319,369.3333333333333,107.10815155720883
450.0,8243993.650683509,0.031144465840352905,8367591.058467319,369.3333333333333,107.10815155720883
455.0,8246801.375189072,0.0310386189277197,8367591.058467319,369.3333333333333,107.10815155720883
460.0,8249083.726848599,0.03093527568089369,8367591.058467319,369.3333333333333,107.10815155720883
465.0,8251703.968758802,0.03084079181575007,8367591.058467319,369.3333333333333,107.10815155720883
470.0,8254393.376224791,0.030736234464618838,8367591.058467319,369.3333333333333,107.10815155720883
475.0,8256978.608395963,0.030643914443109193,8367591.058467319,369.3333333333333,107.10815155720883
480.0,8259613.166327609,0.03054082314210665,8367591.058467319,369.3333333333333,107.10815155720883
485.0,8261982.233049263,0.03045249395124307,8367591.058467319,369.3333333333333,107.10815155720883
490.0,8264466.504193647,0.030366890708705067,8367591.058467319,369.3333333333333,107.10815155720883
495.0,8267092.627001156,0.030264424187929663,8367591.058467319,369.3333333333333,107.10815155720883
500.0,8269398.242642454,0.030167913106909753,8367591.058467319,369.3333333333333,107.10815155720883
505.0,8271907.671331193,0.03008400735488977,8367591.058467319,369.3333333333333,107.10815155720883
510.0,8274802.577054728,0.029993253891082608,8367591.058467319,369.3333333333333,107.10815155720883
515.0,8276901.125245945,0.02993502111350561,8367591.058467319,369.3333333333333,107.10815155720883
520.0,8279327.780232518,0.02987223244546104,8367591.058467319,369.3333333333333,107.10815155720883
525.0,8281625.945744471,0.029817136847411326,8367591.058467319,369.3333333333333,107.10815155720883
530.0,8284110.858908047,0.029751107541901998,8367591.058467319,369.3333333333333,107.10815155720883
535.0,8286665.637296798,0.029693747156375284,8367591.058467319,369.3333333333333,107.10815155720883
540.0,8288802.229435815,0.029645914421123683,8367591.058467319,369.3333333333333,107.10815155720883
545.0,8291443.183746752,0.029586142160851862,8367591.058467319,369.3333333333333,107.10815155720883
550.0,8293219.027833019,0.029535759951059438,8367591.058467319,369.3333333333333,107.10815155720883
555.0,8295560.950026481,0.02948254939099175,8367591.058467319,369.3333333333333,107.10815155720883
560.0,8297653.43707743,0.029430978566735853,8367591.058467319,369.3333333333333,107.10815155720883
565.0,8299884.648123291,0.02937438716541767,8367591.058467319,369.3333333333333,107.10815155720883
570.0,8302128.96532718,0.029331673897663765,8367591.058467319,369.3333333333333,107.10815155720883
575.0,8304004.774502698,0.029279776673387783,8367591.058467319,369.3333333333333,107.10815155720883
580.0,8306323.327935412,0.029235771177890182,8367591.058467319,369.3333333333333,107.10815155720883
585.0,8308332.718799063,0.029182944523474065,8367591.058467319,369.3333333333333,107.10815155720883
590.0,8310913.085874187,0.029131917734502775,8367591.058467319,369.3333333333333,107.10815155720883
595.0,8312518.990498101,0.029096797976433796,8367591.058467319,369.3333333333333,107.10815155720883
600.0,8314833.150189943,0.02903980071366572,8367591.058467319,369.3333333333333,107.10815155720883
605.0,8316942.306545824,0.028987969172296898,8367591.058467319,369.3333333333333,107.10815155720883
610.0,8318764.10182508,0.028951810136299074,8367591.058467319,369.3333333333333,107.10815155720883
615.0,8320519.902818889,0.02890001191280738,8367591.058467319,369.3333333333333,107.10815155720883
620.0,8322536.50390503,0.028861671142559782,8367591.058467319,369.3333333333333,107.10815155720883
625.0,8324431.816780799,0.028817056178821757,8367591.058467319,369.3333333333333,107.10815155720883
630.0,8326415.873828842,0.028774125179359244,8367591.058467319,369.3333333333333,107.10815155720883
635.0,8328207.988719951,0.0287323378888089,8367591.058467319,369.3333333333333,107.10815155720883
640.0,8330249.360801178,0.028688485566651732,8367591.058467319,369.3333333333333,107.10815155720883
645.0,8332369.255802412,0.02863964342545392,8367591.058467319,369.3333333333333,107.10815155720883
650.0,8334303.652972439,0.028602235341608623,8367591.058467319,369.3333333333333,107.10815155720883
655.0,8336213.33554156,0.02856559264256199,8367591.058467319,369.3333333333333,107.10815155720883
660.0,8338375.239481215,0.028515725462643103,8367591.058467319,369.3333333333333,107.10815155720883
665.0,8340099.272992447,0.028482209003522885,8367591.058467319,369.3333333333333,107.10815155720883
670.0,8342370.620468407,0.028437779181739495,8367591.058467319,369.3333333333333,107.10815155720883
675.0,8343989.15139269,0.028402706016120112,8367591.058467319,369.3333333333333,107.10815155720883
680.0,8345777.0116370525,0.028365562750439617,8367591.058467319,369.3333333333333,107.10815155720883
685.0,8347679.36536141,0.028320566501848308,8367591.058467319,369.3333333333333,107.10815155720883
690.0,8349517.380333298,0.02828560252727633,8367591.058467319,369.3333333333333,107.10815155720883
695.0,8351652.553321994,0.028242046329960843,8367591.058467319,369.3333333333333,107.10815155720883
700.0,8353848.079477932,0.028202576572827202,8367591.058467319,369.3333333333333,107.10815155720883
705.0,8355229.9598950455,0.028173238638992047,8367591.058467319,369.3333333333333,107.10815155720883
710.0,8357324.267281665,0.028131756861057462,8367591.058467319,369.3333333333333,107.10815155720883
715.0,8359148.970294114,0.02809820195490251,8367591.058467319,369.3333333333333,107.10815155720883
720.0,8361008.396135819,0.028057247531371392,8367591.058467319,369.3333333333333,107.10815155720883
725.0,8362814.221191588,0.028012816222085103,8367591.058467319,369.3333333333333,107.10815155720883
730.0,8364888.475227966,0.02797805901498687,8367591.058467319,369.3333333333333,107.10815155720883
735.0,8366304.0220829565,0.027949875297925846,8367591.058467319,369.3333333333333,107.10815155720883
740.0,8368422.200591682,0.02792180765088485,8367591.058467319,369.3333333333333,107.10815155720883
745.0,8369916.003060693,0.027900702195669536,8367591.058467319,369.3333333333333,107.10815155720883
750.0,8371091.999072266,0.027881202748730006,8367591.058467319,369.3333333333333,107.10815155720883
755.0,8371093.535386087,0.027877511764183634,8367591.058467319,369.3333333333333,107.10815155720883
760.0,8371095.1278429935,0.027873676723747985,8367591.058467319,369.3333333333333,107.10815155720883
765.0,8371193.307343542,0.02785571080254738,8367591.058467319,369.3333333333333,107.10815155720883
770.0,8371194.837611285,0.027852028873599985,8367591.058467319,369.3333333333333,107.10815155720883
775.0,8371196.2923264485,0.02784854874206921,8367591.058467319,369.3333333333333,107.10815155720883
780.0,8371197.772076147,0.027844978570209518,8367591.058467319,369.3333333333333,107.10815155720883
785.0,8371199.288253607,0.02784133406897333,8367591.058467319,369.3333333333333,107.10815155720883
790.0,8371200.754894873,0.027837817424644935,8367591.058467319,369.3333333333333,107.10815155720883
795.0,8371202.17551816,0.027834383865454688,8367591.058467319,369.3333333333333,107.10815155720883
800.0,8371203.552302098,0.027831049646468733,8367591.058467319,369.3333333333333,107.10815155720883
805.0,8371204.977435565,0.027827608184870636,8367591.058467319,369.3333333333333,107.10815155720883
810.0,8371206.414576266,0.027824142154300176,8367591.058467319,369.3333333333333,107.10815155720883
815.0,8371207.772771143,0.027820853731298126,8367591.058467319,369.3333333333333,107.10815155720883
820.0,8371209.177730456,0.02781747553452231,8367591.058467319,369.3333333333333,107.10815155720883
825.0,8371210.556872052,0.027814165814879353,8367591.058467319,369.3333333333333,107.10815155720883
830.0,8371211.88881366,0.02781097645623636,8367591.058467319,369.3333333333333,107.10815155720883
835.0,8371213.176830968,0.027807904833780248,8367591.058467319,369.3333333333333,107.10815155720883
840.0,8371214.556800421,0.027804642596868264,8367591.058467319,369.3333333333333,107.10815155720883
845.0,8371215.81650975,0.027801698541523045,8367591.058467319,369.3333333333333,107.10815155720883
850.0,8371217.161592607,0.027798552247982142,8367591.058467319,369.3333333333333,107.10815155720883
855.0,8371218.317404303,0.027795825016064424,8367591.058467319,369.3333333333333,107.10815155720883
860.0,8371219.5497104535,0.027792928904417865,8367591.058467319,369.3333333333333,107.10815155720883
865.0,8371220.935509245,0.02778975452321586,8367591.058467319,369.3333333333333,107.10815155720883
870.0,8371222.083837891,0.027787116717603363,8367591.058467319,369.3333333333333,107.10815155720883
875.0,8371223.309809621,0.027784297925541778,8367591.058467319,369.3333333333333,107.10815155720883
880.0,8371224.503759766,0.0277816042775459,8367591.058467319,369.3333333333333,107.10815155720883
885.0,8371225.657170687,0.02777898717178801,8367591.058467319,369.3333333333333,107.10815155720883
890.0,8371226.922119141,0.02777614442034242,8367591.058467319,369.3333333333333,107.10815155720883
895.0,8371227.999202474,0.02777369290386694,8367591.058467319,369.3333333333333,107.10815155720883
900.0,8371229.283460177,0.027770789980572013,8367591.058467319,369.3333333333333,107.10815155720883
905.0,8371230.386702474,0.027768287220237286,8367591.058467319,369.3333333333333,107.10815155720883
910.0,8371231.624149733,0.027765485409960943,8367591.058467319,369.3333333333333,107.10815155720883
915.0,8371232.664493446,0.027763113436819815,8367591.058467319,369.3333333333333,107.10815155720883
920.0,8371233.846581263,0.027760434244769625,8367591.058467319,369.3333333333333,107.10815155720883
925.0,8371234.988768452,0.027757848937107636,8367591.058467319,369.3333333333333,107.10815155720883
930.0,8371236.015122527,0.027755525042516143,8367591.058467319,369.3333333333333,107.10815155720883
935.0,8371237.177166399,0.02775290950081419,8367591.058467319,369.3333333333333,107.10815155720883
940.0,8371238.281670764,0.027750416952668576,8367591.058467319,369.3333333333333,107.10815155720883
945.0,8371239.353109768,0.027747994039191252,8367591.058467319,369.3333333333333,107.10815155720883
950.0,8371240.373313778,0.027745681972507687,8367591.058467319,369.3333333333333,107.10815155720883
955.0,8371241.477098287,0.027743189301390022,8367591.058467319,369.3333333333333,107.10815155720883
960.0,8371242.500488598,0.0277408691910767,8367591.058467319,369.3333333333333,107.10815155720883
965.0,8371243.569955128,0.027738446476537993,8367591.058467319,369.3333333333333,107.10815155720883
970.0,8371244.602667021,0.027736095482165036,8367591.058467319,369.3333333333333,107.10815155720883
975.0,8371245.675526064,0.027733669519087564,8367591.058467319,369.3333333333333,107.10815155720883
980.0,8371246.637194771,0.02773152422693723,8367591.058467319,369.3333333333333,107.10815155720883
985.0,8371247.690738932,0.02772917723822749,8367591.058467319,369.3333333333333,107.10815155720883
990.0,8371248.701524373,0.027726930062924836,8367591.058467319,369.3333333333333,107.10815155720883
995.0,8371249.714447339,0.027724682384332986,8367591.058467319,369.3333333333333,107.10815155720883
1000.0,8371250.78461914,0.02772231137931923,8367591.058467319,369.3333333333333,107.10815155720883
1005.0,8371251.790512192,0.02772008724258418,8367591.058467319,369.3333333333333,107.10815155720883
1010.0,8371252.775504557,0.027717915943128314,8367591.058467319,369.3333333333333,107.10815155720883
1015.0,8371253.743868186,0.02771576835643568,8367591.058467319,369.3333333333333,107.10815155720883
1020.0,8371254.706233724,0.027713641893750567,8367591.058467319,369.3333333333333,107.10815155720883
1025.0,8371255.618343099,0.027711623693754645,8367591.058467319,369.3333333333333,107.10815155720883
1030.0,8371256.567144518,0.02770951824831068,8367591.058467319,369.3333333333333,107.10815155720883
1035.0,8371257.4641727805,0.027707524333493223,8367591.058467319,369.3333333333333,107.10815155720883
1040.0,8371258.48601444,0.02770525901796285,8367591.058467319,369.3333333333333,107.10815155720883
1045.0,8371259.328443889,0.027703378790501956,8367591.058467319,369.3333333333333,107.10815155720883
1050.0,8371260.293082682,0.027701233379582194,8367591.058467319,369.3333333333333,107.10815155720883
1055.0,8371261.132666016,0.02769935911220988,8367591.058467319,369.3333333333333,107.10815155720883
1060.0,8371262.080622766,0.027697251384957836,8367591.058467319,369.3333333333333,107.10815155720883
1065.0,8371262.991051651,0.02769522285342663,8367591.058467319,369.3333333333333,107.10815155720883
1070.0,8371263.878451536,0.027693248732307156,8367591.058467319,369.3333333333333,107.10815155720883
1075.0,8371264.782611687,0.027691235557704256,8367591.058467319,369.3333333333333,107.10815155720883
1080.0,8371265.586642024,0.027689432066504826,8367591.058467319,369.3333333333333,107.10815155720883
1085.0,8371266.46098292,0.027687493395896535,8367591.058467319,369.3333333333333,107.10815155720883
1090.0,8371267.392952474,0.02768541783925028,8367591.058467319,369.3333333333333,107.10815155720883
1095.0,8371268.153124687,0.0276837223406705,8367591.058467319,369.3333333333333,107.10815155720883
1100.0,8371269.019522514,0.02768179942322118,8367591.058467319,369.3333333333333,107.10815155720883
1105.0,8371269.831884766,0.027679987488850373,8367591.058467319,369.3333333333333,107.10815155720883
1110.0,8371270.650734415,0.027678170190557825,8367591.058467319,369.3333333333333,107.10815155720883
1115.0,8371271.420686849,0.02767645822748973,8367591.058467319,369.3333333333333,107.10815155720883
1120.0,8371272.195556641,0.027674727468549053,8367591.058467319,369.3333333333333,107.10815155720883
1125.0,8371272.197119141,0.02767467488569508,8367591.058467319,369.3333333333333,107.10815155720883
1130.0,8371272.19868164,0.02767462230284111,8367591.058467319,369.3333333333333,107.10815155720883
1135.0,8371272.200113933,0.027674574101891634,8367591.058467319,369.3333333333333,107.10815155720883
1140.0,8371272.201874811,0.02767451484297368,8367591.058467319,369.3333333333333,107.10815155720883
1145.0,8371272.20258789,0.02767449084570618,8367591.058467319,369.3333333333333,107.10815155720883


==> figures/logs/qaplib_small/lower_bounds_learned_qaplib_until_40_dogev2.csv <==
5.0,4946383.307349437,0.2801036785563435,9110576.245958526,190.71428571428572,55.61784354002078
10.0,5709269.213489291,0.21588916327625243,9110576.245958526,190.71428571428572,55.61784354002078
15.0,6365579.22302322,0.17138889712706612,9110576.245958526,190.71428571428572,55.61784354002078
20.0,6844131.02703507,0.14261712959402287,9110576.245958526,190.71428571428572,55.61784354002078
25.0,7264965.578220899,0.12129652465496708,9110576.245958526,190.71428571428572,55.61784354002078
30.0,7537842.646995643,0.10611419752991601,9110576.245958526,190.71428571428572,55.61784354002078
35.0,7727782.792262294,0.09433568493357172,9110576.245958526,190.71428571428572,55.61784354002078
40.0,7856532.929138906,0.08478171462732313,9110576.245958526,190.71428571428572,55.61784354002078
45.0,7951194.017856999,0.07737766459657246,9110576.245958526,190.71428571428572,55.61784354002078
50.0,8036711.620572591,0.07122769297515863,9110576.245958526,190.71428571428572,55.61784354002078
55.0,8112028.941739848,0.06599568525961494,9110576.245958526,190.71428571428572,55.61784354002078
60.0,8171989.540872349,0.061632438206628774,9110576.245958526,190.71428571428572,55.61784354002078
65.0,8227425.062939494,0.05783999884969802,9110576.245958526,190.71428571428572,55.61784354002078
70.0,8288328.280519093,0.054479568293300216,9110576.245958526,190.71428571428572,55.61784354002078
75.0,8356038.510943724,0.05141341668202965,9110576.245958526,190.71428571428572,55.61784354002078
80.0,8418811.975791495,0.04853399005483961,9110576.245958526,190.71428571428572,55.61784354002078
85.0,8464104.171495385,0.04617545920036984,9110576.245958526,190.71428571428572,55.61784354002078
90.0,8505287.814800765,0.043963883451921607,9110576.245958526,190.71428571428572,55.61784354002078
95.0,8540489.346078109,0.04197929269607203,9110576.245958526,190.71428571428572,55.61784354002078
100.0,8578211.345562112,0.040206174148163416,9110576.245958526,190.71428571428572,55.61784354002078
105.0,8619092.014518995,0.03848279229224251,9110576.245958526,190.71428571428572,55.61784354002078
110.0,8660137.871668,0.036575772728572424,9110576.245958526,190.71428571428572,55.61784354002078
115.0,8691095.21579204,0.0352494526657726,9110576.245958526,190.71428571428572,55.61784354002078
120.0,8719140.791556982,0.03399764421034661,9110576.245958526,190.71428571428572,55.61784354002078
125.0,8747139.701755354,0.03281634699536611,9110576.245958526,190.71428571428572,55.61784354002078
130.0,8771462.49817406,0.031743478153703944,9110576.245958526,190.71428571428572,55.61784354002078
135.0,8794110.928367006,0.030751858955947647,9110576.245958526,190.71428571428572,55.61784354002078
140.0,8814839.595642751,0.029831484860432612,9110576.245958526,190.71428571428572,55.61784354002078
145.0,8833089.878684517,0.028995388602466726,9110576.245958526,190.71428571428572,55.61784354002078
150.0,8851786.375205409,0.02820388428645877,9110576.245958526,190.71428571428572,55.61784354002078
155.0,8867845.322406385,0.027490538513944805,9110576.245958526,190.71428571428572,55.61784354002078
160.0,8882159.779855007,0.026794036846339454,9110576.245958526,190.71428571428572,55.61784354002078
165.0,8893723.478433754,0.02616653027816065,9110576.245958526,190.71428571428572,55.61784354002078
170.0,8904305.118996521,0.025590951470988974,9110576.245958526,190.71428571428572,55.61784354002078
175.0,8914291.497178776,0.025032333801517932,9110576.245958526,190.71428571428572,55.61784354002078
180.0,8922871.877963182,0.024528627889434124,9110576.245958526,190.71428571428572,55.61784354002078
185.0,8930655.921416113,0.024054548646020853,9110576.245958526,190.71428571428572,55.61784354002078
190.0,8937927.58595853,0.023610223018110558,9110576.245958526,190.71428571428572,55.61784354002078
195.0,8944595.051139543,0.023193673461838565,9110576.245958526,190.71428571428572,55.61784354002078
200.0,8950806.184005711,0.022800293519655433,9110576.245958526,190.71428571428572,55.61784354002078
205.0,8956377.23883017,0.022431628180964756,9110576.245958526,190.71428571428572,55.61784354002078
210.0,8961837.575338645,0.0220871921728152,9110576.245958526,190.71428571428572,55.61784354002078
215.0,8967501.964201557,0.02174769077274443,9110576.245958526,190.71428571428572,55.61784354002078
220.0,8972050.810356053,0.02143922861335156,9110576.245958526,190.71428571428572,55.61784354002078
225.0,8976714.467460634,0.021140970874097074,9110576.245958526,190.71428571428572,55.61784354002078
230.0,8980956.525824036,0.020860625977039558,9110576.245958526,190.71428571428572,55.61784354002078
235.0,8984690.586149015,0.020598108521320945,9110576.245958526,190.71428571428572,55.61784354002078
240.0,8988453.226651063,0.02034662398115669,9110576.245958526,190.71428571428572,55.61784354002078
245.0,8992088.27603501,0.020108947069544747,9110576.245958526,190.71428571428572,55.61784354002078
250.0,8995607.019126883,0.0198761337577216,9110576.245958526,190.71428571428572,55.61784354002078
255.0,8998677.095216407,0.019660986220698843,9110576.245958526,190.71428571428572,55.61784354002078
260.0,9001757.043531835,0.019450447664000437,9110576.245958526,190.71428571428572,55.61784354002078
265.0,9004780.141809259,0.0192501275227138,9110576.245958526,190.71428571428572,55.61784354002078
270.0,9007828.718378937,0.019059541576198342,9110576.245958526,190.71428571428572,55.61784354002078
275.0,9010750.4657885,0.0188767674042111,9110576.245958526,190.71428571428572,55.61784354002078
280.0,9013522.217843339,0.018706844621653073,9110576.245958526,190.71428571428572,55.61784354002078
285.0,9016181.271911975,0.01854052213774576,9110576.245958526,190.71428571428572,55.61784354002078
290.0,9018331.064788284,0.01838891983786939,9110576.245958526,190.71428571428572,55.61784354002078
295.0,9038887.338508131,0.01806677094382176,9110576.245958526,190.71428571428572,55.61784354002078
300.0,9079954.902729342,0.017549404969040863,9110576.245958526,190.71428571428572,55.61784354002078
305.0,9091658.88028554,0.017319444123673776,9110576.245958526,190.71428571428572,55.61784354002078
310.0,9096086.688231247,0.017163588389530856,9110576.245958526,190.71428571428572,55.61784354002078
315.0,9098763.67754381,0.01703329403538759,9110576.245958526,190.71428571428572,55.61784354002078
320.0,9100805.764269307,0.016912172169596815,9110576.245958526,190.71428571428572,55.61784354002078
325.0,9102375.382417759,0.016803585297960603,9110576.245958526,190.71428571428572,55.61784354002078
330.0,9103695.797964662,0.01669630532881735,9110576.245958526,190.71428571428572,55.61784354002078
335.0,9104977.239853611,0.016596940780172435,9110576.245958526,190.71428571428572,55.61784354002078
340.0,9106145.2059378,0.016499997691860068,9110576.245958526,190.71428571428572,55.61784354002078
345.0,9107124.352054983,0.016407995293983575,9110576.245958526,190.71428571428572,55.61784354002078
350.0,9108189.253966132,0.01631778735503244,9110576.245958526,190.71428571428572,55.61784354002078
355.0,9109135.467711847,0.016233839111217254,9110576.245958526,190.71428571428572,55.61784354002078
360.0,9109928.576599399,0.016154944198930984,9110576.245958526,190.71428571428572,55.61784354002078
365.0,9110777.409624051,0.016074807401980314,9110576.245958526,190.71428571428572,55.61784354002078
370.0,9111582.046790842,0.015998212311228888,9110576.245958526,190.71428571428572,55.61784354002078
375.0,9112339.06018575,0.015926449529658916,9110576.245958526,190.71428571428572,55.61784354002078
380.0,9113131.093779804,0.01585609760987382,9110576.245958526,190.71428571428572,55.61784354002078
385.0,9113856.86880556,0.01578973280295404,9110576.245958526,190.71428571428572,55.61784354002078
390.0,9114520.752452081,0.015722765855070594,9110576.245958526,190.71428571428572,55.61784354002078
395.0,9115271.296472954,0.015658778636569795,9110576.245958526,190.71428571428572,55.61784354002078
400.0,9115890.469813865,0.015597671362678442,9110576.245958526,190.71428571428572,55.61784354002078
405.0,9116599.60591256,0.0155377100592991,9110576.245958526,190.71428571428572,55.61784354002078
410.0,9117230.155767627,0.01547983590488296,9110576.245958526,190.71428571428572,55.61784354002078
415.0,9117768.352979282,0.015424298177743049,9110576.245958526,190.71428571428572,55.61784354002078
420.0,9118330.614460487,0.01536986328807643,9110576.245958526,190.71428571428572,55.61784354002078
425.0,9118911.269759763,0.015318267460748337,9110576.245958526,190.71428571428572,55.61784354002078
430.0,9119500.631385233,0.015268019538938415,9110576.245958526,190.71428571428572,55.61784354002078
435.0,9120050.679983059,0.015219941189598773,9110576.245958526,190.71428571428572,55.61784354002078
440.0,9120565.196637789,0.015174167759208462,9110576.245958526,190.71428571428572,55.61784354002078
445.0,9121132.841967672,0.01512923122586956,9110576.245958526,190.71428571428572,55.61784354002078
450.0,9121646.816168198,0.015085157927116843,9110576.245958526,190.71428571428572,55.61784354002078
455.0,9122137.92981964,0.015041569152151548,9110576.245958526,190.71428571428572,55.61784354002078
460.0,9122665.29557633,0.014998432711887616,9110576.245958526,190.71428571428572,55.61784354002078
465.0,9123161.563154807,0.014957358666223042,9110576.245958526,190.71428571428572,55.61784354002078
470.0,9123586.307514751,0.014918497052385491,9110576.245958526,190.71428571428572,55.61784354002078
475.0,9124103.364605352,0.014878498786434732,9110576.245958526,190.71428571428572,55.61784354002078
480.0,9124545.847992009,0.014841096236817567,9110576.245958526,190.71428571428572,55.61784354002078
485.0,9124973.248706723,0.014804509257579304,9110576.245958526,190.71428571428572,55.61784354002078
490.0,9125410.574093308,0.014768925837587422,9110576.245958526,190.71428571428572,55.61784354002078
495.0,9125833.797706353,0.01473502886586863,9110576.245958526,190.71428571428572,55.61784354002078
500.0,9126272.684311276,0.014700823265946576,9110576.245958526,190.71428571428572,55.61784354002078
505.0,9126668.581959346,0.014669714923940185,9110576.245958526,190.71428571428572,55.61784354002078
510.0,9127039.995713264,0.014638533314635905,9110576.245958526,190.71428571428572,55.61784354002078
515.0,9127441.735411428,0.014607786837356394,9110576.245958526,190.71428571428572,55.61784354002078
520.0,9127857.506597871,0.014577430075922212,9110576.245958526,190.71428571428572,55.61784354002078
525.0,9128222.723188018,0.01454857410934086,9110576.245958526,190.71428571428572,55.61784354002078
530.0,9128592.829990558,0.014519686646404127,9110576.245958526,190.71428571428572,55.61784354002078
535.0,9128926.222164614,0.014492995169483996,9110576.245958526,190.71428571428572,55.61784354002078
540.0,9129311.619397571,0.014464777302685588,9110576.245958526,190.71428571428572,55.61784354002078
545.0,9129709.578917405,0.014437402442324753,9110576.245958526,190.71428571428572,55.61784354002078
550.0,9130050.412765227,0.01441209398723675,9110576.245958526,190.71428571428572,55.61784354002078
555.0,9130399.263914827,0.014386370659697304,9110576.245958526,190.71428571428572,55.61784354002078
560.0,9130685.683168149,0.014363528870316927,9110576.245958526,190.71428571428572,55.61784354002078
565.0,9131038.148907904,0.014339151003783069,9110576.245958526,190.71428571428572,55.61784354002078
570.0,9131421.813317364,0.014315314221762503,9110576.245958526,190.71428571428572,55.61784354002078
575.0,9131757.96795817,0.01429288488523894,9110576.245958526,190.71428571428572,55.61784354002078
580.0,9132127.81982241,0.01427103079336956,9110576.245958526,190.71428571428572,55.61784354002078
585.0,9132447.337542053,0.014249939675323463,9110576.245958526,190.71428571428572,55.61784354002078
590.0,9132742.546779936,0.014229928265775538,9110576.245958526,190.71428571428572,55.61784354002078
595.0,9133119.353144297,0.014209054167779425,9110576.245958526,190.71428571428572,55.61784354002078
600.0,9133411.133273236,0.014190613727479288,9110576.245958526,190.71428571428572,55.61784354002078
605.0,9133738.739630664,0.014171232324904222,9110576.245958526,190.71428571428572,55.61784354002078
610.0,9134079.368846053,0.014152869635507642,9110576.245958526,190.71428571428572,55.61784354002078
615.0,9134348.265385248,0.01413551984918084,9110576.245958526,190.71428571428572,55.61784354002078
620.0,9134645.468811287,0.014118236107879883,9110576.245958526,190.71428571428572,55.61784354002078
625.0,9134960.469302166,0.014100514893479285,9110576.245958526,190.71428571428572,55.61784354002078
630.0,9135230.011895718,0.014083956220030225,9110576.245958526,190.71428571428572,55.61784354002078
635.0,9135538.822699258,0.014066107367606736,9110576.245958526,190.71428571428572,55.61784354002078
640.0,9135807.423372606,0.014050874987930428,9110576.245958526,190.71428571428572,55.61784354002078
645.0,9136134.455297014,0.014032603780018764,9110576.245958526,190.71428571428572,55.61784354002078
650.0,9136404.233911982,0.014017786295265807,9110576.245958526,190.71428571428572,55.61784354002078
655.0,9136686.246278446,0.014001688997133886,9110576.245958526,190.71428571428572,55.61784354002078
660.0,9136990.672651408,0.01398620283371778,9110576.245958526,190.71428571428572,55.61784354002078
665.0,9137251.330118813,0.013970780081411546,9110576.245958526,190.71428571428572,55.61784354002078
670.0,9137536.07715037,0.01395622668739151,9110576.245958526,190.71428571428572,55.61784354002078
675.0,9137828.452334527,0.013941027635801889,9110576.245958526,190.71428571428572,55.61784354002078
680.0,9138092.175665926,0.013926735586733933,9110576.245958526,190.71428571428572,55.61784354002078
685.0,9138344.817358209,0.013912407113549517,9110576.245958526,190.71428571428572,55.61784354002078
690.0,9138625.297633862,0.013898338578723185,9110576.245958526,190.71428571428572,55.61784354002078
695.0,9138890.725757942,0.013883825651408162,9110576.245958526,190.71428571428572,55.61784354002078
700.0,9139134.575297235,0.013870737553636561,9110576.245958526,190.71428571428572,55.61784354002078
705.0,9139430.339260397,0.013857675478799581,9110576.245958526,190.71428571428572,55.61784354002078
710.0,9139679.894328678,0.013844262872140089,9110576.245958526,190.71428571428572,55.61784354002078
715.0,9139917.05132249,0.013833331864118484,9110576.245958526,190.71428571428572,55.61784354002078
720.0,9140194.60216214,0.013821886318344958,9110576.245958526,190.71428571428572,55.61784354002078
725.0,9140427.079948809,0.013811216755726862,9110576.245958526,190.71428571428572,55.61784354002078
730.0,9140667.288318496,0.013800229046751631,9110576.245958526,190.71428571428572,55.61784354002078
735.0,9140941.29549718,0.013788652635442631,9110576.245958526,190.71428571428572,55.61784354002078
740.0,9141157.089218426,0.013778744827334396,9110576.245958526,190.71428571428572,55.61784354002078
745.0,9141415.729207596,0.01376716625778512,9110576.245958526,190.71428571428572,55.61784354002078
750.0,9141611.364770103,0.013758002449723415,9110576.245958526,190.71428571428572,55.61784354002078
755.0,9141867.397859931,0.013747511713094787,9110576.245958526,190.71428571428572,55.61784354002078
760.0,9142098.557317078,0.013738373903295678,9110576.245958526,190.71428571428572,55.61784354002078
765.0,9142310.508414987,0.013729003675368525,9110576.245958526,190.71428571428572,55.61784354002078
770.0,9142552.236375567,0.013718311243691257,9110576.245958526,190.71428571428572,55.61784354002078
775.0,9142802.544742119,0.013708674195115936,9110576.245958526,190.71428571428572,55.61784354002078
780.0,9143091.679429445,0.013665137457902068,9110576.245958526,190.71428571428572,55.61784354002078
785.0,9143317.150256736,0.01364040580660529,9110576.245958526,190.71428571428572,55.61784354002078
790.0,9143575.608071884,0.013630216629217259,9110576.245958526,190.71428571428572,55.61784354002078
795.0,9143811.071815405,0.013620396283908228,9110576.245958526,190.71428571428572,55.61784354002078
800.0,9144008.484806895,0.013612681575270366,9110576.245958526,190.71428571428572,55.61784354002078
805.0,9144250.43565266,0.01360528649522881,9110576.245958526,190.71428571428572,55.61784354002078
810.0,9144458.55601403,0.013597869989964397,9110576.245958526,190.71428571428572,55.61784354002078
815.0,9144700.040705297,0.013590019995128657,9110576.245958526,190.71428571428572,55.61784354002078
820.0,9144894.312701281,0.013582685323929342,9110576.245958526,190.71428571428572,55.61784354002078
825.0,9145108.337553078,0.013574998619294057,9110576.245958526,190.71428571428572,55.61784354002078
830.0,9145319.524694238,0.013567721406542606,9110576.245958526,190.71428571428572,55.61784354002078
835.0,9145541.618309809,0.01355987756332494,9110576.245958526,190.71428571428572,55.61784354002078
840.0,9145751.43486994,0.01355139469369709,9110576.245958526,190.71428571428572,55.61784354002078
845.0,9145973.230155986,0.013544788234743392,9110576.245958526,190.71428571428572,55.61784354002078
850.0,9146177.115988933,0.0135370883703483,9110576.245958526,190.71428571428572,55.61784354002078
855.0,9146366.096101606,0.013530618569325106,9110576.245958526,190.71428571428572,55.61784354002078
860.0,9146595.83832277,0.013523216198123546,9110576.245958526,190.71428571428572,55.61784354002078
865.0,9146782.12658789,0.013516180849462434,9110576.245958526,190.71428571428572,55.61784354002078
870.0,9146985.711840594,0.013508883286061821,9110576.245958526,190.71428571428572,55.61784354002078
875.0,9147211.333800253,0.013502257441901307,9110576.245958526,190.71428571428572,55.61784354002078
880.0,9147376.197801553,0.013495546375323996,9110576.245958526,190.71428571428572,55.61784354002078
885.0,9147588.714292753,0.01348877604353227,9110576.245958526,190.71428571428572,55.61784354002078
890.0,9147791.580244174,0.013483136210530705,9110576.245958526,190.71428571428572,55.61784354002078
895.0,9147957.110273695,0.013476241314226822,9110576.245958526,190.71428571428572,55.61784354002078
900.0,9148147.64923266,0.013469652436645095,9110576.245958526,190.71428571428572,55.61784354002078
905.0,9148351.045081459,0.013463431443679582,9110576.245958526,190.71428571428572,55.61784354002078
910.0,9148544.618497556,0.013457504355639966,9110576.245958526,190.71428571428572,55.61784354002078
915.0,9148734.765610225,0.013450387142633613,9110576.245958526,190.71428571428572,55.61784354002078
920.0,9148887.920677533,0.01344425321612088,9110576.245958526,190.71428571428572,55.61784354002078
925.0,9149100.263649404,0.013438640042947024,9110576.245958526,190.71428571428572,55.61784354002078
930.0,9149303.681568107,0.013431437377096053,9110576.245958526,190.71428571428572,55.61784354002078
935.0,9149435.970142521,0.013425683155149703,9110576.245958526,190.71428571428572,55.61784354002078
940.0,9149646.30303035,0.013420048677724892,9110576.245958526,190.71428571428572,55.61784354002078
945.0,9149843.45862681,0.013412941708339409,9110576.245958526,190.71428571428572,55.61784354002078
950.0,9149981.656298188,0.013407275279637499,9110576.245958526,190.71428571428572,55.61784354002078
955.0,9150193.259230796,0.013401322920081426,9110576.245958526,190.71428571428572,55.61784354002078
960.0,9150370.38154372,0.013395165306095275,9110576.245958526,190.71428571428572,55.61784354002078
965.0,9150533.205096934,0.013390393583756302,9110576.245958526,190.71428571428572,55.61784354002078
970.0,9150730.879075278,0.013384215579313732,9110576.245958526,190.71428571428572,55.61784354002078
975.0,9150909.712937403,0.013377882131801742,9110576.245958526,190.71428571428572,55.61784354002078
980.0,9151056.859273402,0.013371993460251513,9110576.245958526,190.71428571428572,55.61784354002078
985.0,9151259.780577388,0.013365788373905781,9110576.245958526,190.71428571428572,55.61784354002078
990.0,9151437.198753724,0.01335911650196915,9110576.245958526,190.71428571428572,55.61784354002078
995.0,9151604.92866494,0.013354230544902914,9110576.245958526,190.71428571428572,55.61784354002078
1000.0,9151774.97947096,0.013348327043568059,9110576.245958526,190.71428571428572,55.61784354002078
1005.0,9151944.292012818,0.01334180372351429,9110576.245958526,190.71428571428572,55.61784354002078
1010.0,9152150.278053405,0.013335109680447052,9110576.245958526,190.71428571428572,55.61784354002078
1015.0,9152300.400588574,0.013330566521659207,9110576.245958526,190.71428571428572,55.61784354002078
1020.0,9152442.051547075,0.013324442991101472,9110576.245958526,190.71428571428572,55.61784354002078
1025.0,9152640.038644733,0.013318842063454886,9110576.245958526,190.71428571428572,55.61784354002078
1030.0,9152820.890968319,0.013313359348960834,9110576.245958526,190.71428571428572,55.61784354002078
1035.0,9152944.891375937,0.013308112233130167,9110576.245958526,190.71428571428572,55.61784354002078
1040.0,9153128.56180291,0.013302391108014955,9110576.245958526,190.71428571428572,55.61784354002078
1045.0,9153253.324416393,0.013296169526647084,9110576.245958526,190.71428571428572,55.61784354002078
1050.0,9153430.294967238,0.013291533963565501,9110576.245958526,190.71428571428572,55.61784354002078
1055.0,9153596.964211984,0.013285327535041422,9110576.245958526,190.71428571428572,55.61784354002078
1060.0,9153747.572439171,0.013280791211744991,9110576.245958526,190.71428571428572,55.61784354002078
1065.0,9153916.466944598,0.013275433018707095,9110576.245958526,190.71428571428572,55.61784354002078
1070.0,9154076.311560977,0.013270012111801009,9110576.245958526,190.71428571428572,55.61784354002078
1075.0,9154218.500390498,0.013264472219563431,9110576.245958526,190.71428571428572,55.61784354002078
1080.0,9154407.971663592,0.013258731697073539,9110576.245958526,190.71428571428572,55.61784354002078
1085.0,9154582.854207868,0.01325229641198344,9110576.245958526,190.71428571428572,55.61784354002078
1090.0,9154725.381446196,0.013247316690121509,9110576.245958526,190.71428571428572,55.61784354002078
1095.0,9154892.734516447,0.013242386717795,9110576.245958526,190.71428571428572,55.61784354002078
1100.0,9155060.990001384,0.013236413048415533,9110576.245958526,190.71428571428572,55.61784354002078
1105.0,9155186.191887323,0.013232131103083732,9110576.245958526,190.71428571428572,55.61784354002078
1110.0,9155352.41606705,0.013226716109646455,9110576.245958526,190.71428571428572,55.61784354002078
1115.0,9155519.575582894,0.013220896391089873,9110576.245958526,190.71428571428572,55.61784354002078
1120.0,9155644.29284741,0.013216712113151018,9110576.245958526,190.71428571428572,55.61784354002078
1125.0,9155827.593692856,0.013210795105047746,9110576.245958526,190.71428571428572,55.61784354002078
1130.0,9155979.190365652,0.013205854459698355,9110576.245958526,190.71428571428572,55.61784354002078
1135.0,9156113.466550881,0.013200926194263956,9110576.245958526,190.71428571428572,55.61784354002078
1140.0,9156286.373355443,0.013195432672957278,9110576.245958526,190.71428571428572,55.61784354002078
1145.0,9156432.016373437,0.013190349248526549,9110576.245958526,190.71428571428572,55.61784354002078
1150.0,9156595.240265511,0.013184578393896668,9110576.245958526,190.71428571428572,55.61784354002078
1155.0,9156780.01694974,0.013178320567117182,9110576.245958526,190.71428571428572,55.61784354002078
1160.0,9156888.451722804,0.013174115980229032,9110576.245958526,190.71428571428572,55.61784354002078
1165.0,9157043.150127117,0.013170004432814821,9110576.245958526,190.71428571428572,55.61784354002078
1170.0,9157213.640617158,0.013164153570021934,9110576.245958526,190.71428571428572,55.61784354002078
1175.0,9157335.279646968,0.013159337329187674,9110576.245958526,190.71428571428572,55.61784354002078
1180.0,9157515.313559532,0.013154626470262627,9110576.245958526,190.71428571428572,55.61784354002078
1185.0,9157682.530519595,0.013149080492109038,9110576.245958526,190.71428571428572,55.61784354002078
1190.0,9157792.055724578,0.01314495157259705,9110576.245958526,190.71428571428572,55.61784354002078
1195.0,9157948.023065498,0.013140102102365136,9110576.245958526,190.71428571428572,55.61784354002078
1200.0,9158118.776187975,0.013134904733015037,9110576.245958526,190.71428571428572,55.61784354002078
1205.0,9158235.57264625,0.013130492951960296,9110576.245958526,190.71428571428572,55.61784354002078
1210.0,9158378.101331672,0.013124569841427252,9110576.245958526,190.71428571428572,55.61784354002078
1215.0,9158546.080592785,0.01311972450439408,9110576.245958526,190.71428571428572,55.61784354002078
1220.0,9158669.188817551,0.013115722236010851,9110576.245958526,190.71428571428572,55.61784354002078
1225.0,9158812.334005114,0.013110408059295088,9110576.245958526,190.71428571428572,55.61784354002078
1230.0,9158949.762847653,0.013106524040577818,9110576.245958526,190.71428571428572,55.61784354002078
1235.0,9159086.944409745,0.013101691443805564,9110576.245958526,190.71428571428572,55.61784354002078
1240.0,9159256.308918294,0.013096584981781378,9110576.245958526,190.71428571428572,55.61784354002078
1245.0,9159348.714446984,0.013092594563983387,9110576.245958526,190.71428571428572,55.61784354002078
1250.0,9159532.433463896,0.013087177744467906,9110576.245958526,190.71428571428572,55.61784354002078
1255.0,9159673.691431822,0.013082700314639163,9110576.245958526,190.71428571428572,55.61784354002078
1260.0,9159788.713867823,0.01307870064746278,9110576.245958526,190.71428571428572,55.61784354002078
1265.0,9159940.832985995,0.013074029168773718,9110576.245958526,190.71428571428572,55.61784354002078
1270.0,9160110.623836724,0.013068162273094642,9110576.245958526,190.71428571428572,55.61784354002078
1275.0,9160204.50404869,0.013064127983029738,9110576.245958526,190.71428571428572,55.61784354002078
1280.0,9160366.149297584,0.013060369370426348,9110576.245958526,190.71428571428572,55.61784354002078
1285.0,9160527.921531396,0.013055541416708777,9110576.245958526,190.71428571428572,55.61784354002078
1290.0,9160646.805299535,0.013050299764429675,9110576.245958526,190.71428571428572,55.61784354002078
1295.0,9160781.675608585,0.013046149905083095,9110576.245958526,190.71428571428572,55.61784354002078
1300.0,9160914.339718578,0.013041081112966832,9110576.245958526,190.71428571428572,55.61784354002078
1305.0,9161076.133812089,0.013036377843413216,9110576.245958526,190.71428571428572,55.61784354002078
1310.0,9161181.276140945,0.013032237387328624,9110576.245958526,190.71428571428572,55.61784354002078
1315.0,9161358.493793817,0.013027725806635576,9110576.245958526,190.71428571428572,55.61784354002078
1320.0,9161482.914906729,0.013023291077268625,9110576.245958526,190.71428571428572,55.61784354002078
1325.0,9161586.066683898,0.013019825420219443,9110576.245958526,190.71428571428572,55.61784354002078
1330.0,9161715.512431992,0.013016037704739579,9110576.245958526,190.71428571428572,55.61784354002078
1335.0,9161846.294391973,0.013012973657012037,9110576.245958526,190.71428571428572,55.61784354002078
1340.0,9161974.071087932,0.01300785042087225,9110576.245958526,190.71428571428572,55.61784354002078
1345.0,9162114.974327307,0.013002960065284109,9110576.245958526,190.71428571428572,55.61784354002078
1350.0,9162253.6342174,0.012998902191513308,9110576.245958526,190.71428571428572,55.61784354002078
1355.0,9162377.816999163,0.012994874679147604,9110576.245958526,190.71428571428572,55.61784354002078
1360.0,9162486.570370002,0.012991218440516369,9110576.245958526,190.71428571428572,55.61784354002078
1365.0,9162625.84994574,0.012985882355762517,9110576.245958526,190.71428571428572,55.61784354002078
1370.0,9162766.102340758,0.012981305679493793,9110576.245958526,190.71428571428572,55.61784354002078
1375.0,9162895.20203556,0.012977563132913233,9110576.245958526,190.71428571428572,55.61784354002078
1380.0,9162994.273792097,0.012973326848411154,9110576.245958526,190.71428571428572,55.61784354002078
1385.0,9163144.749244047,0.012969514230637259,9110576.245958526,190.71428571428572,55.61784354002078
1390.0,9163281.218818348,0.012964922948714241,9110576.245958526,190.71428571428572,55.61784354002078
1395.0,9163388.341651063,0.012960736900001718,9110576.245958526,190.71428571428572,55.61784354002078
1400.0,9163525.698233163,0.012956174698485883,9110576.245958526,190.71428571428572,55.61784354002078
1405.0,9163658.213907568,0.012951941365091663,9110576.245958526,190.71428571428572,55.61784354002078
1410.0,9163773.09998113,0.012948255864607317,9110576.245958526,190.71428571428572,55.61784354002078
1415.0,9163900.881241893,0.012944455831159423,9110576.245958526,190.71428571428572,55.61784354002078
1420.0,9164028.204497842,0.012940167330367888,9110576.245958526,190.71428571428572,55.61784354002078
1425.0,9164134.596418519,0.012936082588430643,9110576.245958526,190.71428571428572,55.61784354002078
1430.0,9164279.729080591,0.012932317030016984,9110576.245958526,190.71428571428572,55.61784354002078
1435.0,9164383.277622769,0.01292964216787817,9110576.245958526,190.71428571428572,55.61784354002078
1440.0,9164528.8396162,0.012925529088538746,9110576.245958526,190.71428571428572,55.61784354002078
1445.0,9164658.346608443,0.012922190551475485,9110576.245958526,190.71428571428572,55.61784354002078
1450.0,9164747.509765625,0.012919005204787936,9110576.245958526,190.71428571428572,55.61784354002078
1455.0,9164873.939421874,0.012915315577805465,9110576.245958526,190.71428571428572,55.61784354002078
1460.0,9165019.040103203,0.01291077271345631,9110576.245958526,190.71428571428572,55.61784354002078
1465.0,9165107.17910608,0.012908010878221613,9110576.245958526,190.71428571428572,55.61784354002078
1470.0,9165232.34905134,0.012904432578897108,9110576.245958526,190.71428571428572,55.61784354002078
1475.0,9165376.833294887,0.0129002068633802,9110576.245958526,190.71428571428572,55.61784354002078
1480.0,9165473.92047991,0.012897315290155602,9110576.245958526,190.71428571428572,55.61784354002078
1485.0,9165595.759765625,0.012893997193240008,9110576.245958526,190.71428571428572,55.61784354002078
1490.0,9165699.80045674,0.012889726955998103,9110576.245958526,190.71428571428572,55.61784354002078
1495.0,9165825.491908481,0.012886898953498885,9110576.245958526,190.71428571428572,55.61784354002078
1500.0,9165966.79547991,0.012882672745866493,9110576.245958526,190.71428571428572,55.61784354002078
1505.0,9166090.622579219,0.012878830617236495,9110576.245958526,190.71428571428572,55.61784354002078
1510.0,9166185.768337356,0.01287558442239124,9110576.245958526,190.71428571428572,55.61784354002078
1515.0,9166306.155784098,0.012872164369952352,9110576.245958526,190.71428571428572,55.61784354002078
1520.0,9166445.400903206,0.012868318430192677,9110576.245958526,190.71428571428572,55.61784354002078
1525.0,9166532.286761768,0.012865599450833612,9110576.245958526,190.71428571428572,55.61784354002078
1530.0,9166642.834715588,0.012862472567203326,9110576.245958526,190.71428571428572,55.61784354002078
1535.0,9166784.572265625,0.012858160220666524,9110576.245958526,190.71428571428572,55.61784354002078
1540.0,9166893.674163448,0.012854510977403696,9110576.245958526,190.71428571428572,55.61784354002078
1545.0,9167008.048838992,0.012851074599704722,9110576.245958526,190.71428571428572,55.61784354002078
1550.0,9167109.1535389,0.012848264824399432,9110576.245958526,190.71428571428572,55.61784354002078
1555.0,9167230.264499716,0.012845053332820032,9110576.245958526,190.71428571428572,55.61784354002078
1560.0,9167341.299482156,0.012842390998473216,9110576.245958526,190.71428571428572,55.61784354002078
1565.0,9167449.116908481,0.012839501402598515,9110576.245958526,190.71428571428572,55.61784354002078
1570.0,9167551.831194196,0.012836557958166777,9110576.245958526,190.71428571428572,55.61784354002078
1575.0,9167649.16876096,0.012833428284402704,9110576.245958526,190.71428571428572,55.61784354002078
1580.0,9167774.636707475,0.012830183912720155,9110576.245958526,190.71428571428572,55.61784354002078
1585.0,9167864.271183271,0.012827923557518134,9110576.245958526,190.71428571428572,55.61784354002078
1590.0,9168000.11368974,0.012824285606239286,9110576.245958526,190.71428571428572,55.61784354002078
1595.0,9168105.9782745,0.012821188864245738,9110576.245958526,190.71428571428572,55.61784354002078
1600.0,9168203.379157169,0.012818333785782147,9110576.245958526,190.71428571428572,55.61784354002078
1605.0,9168289.590122769,0.012815567086412186,9110576.245958526,190.71428571428572,55.61784354002078
1610.0,9168402.928604897,0.012812718987308598,9110576.245958526,190.71428571428572,55.61784354002078
1615.0,9168526.727440868,0.012808713873437934,9110576.245958526,190.71428571428572,55.61784354002078
1620.0,9168600.42047991,0.012806689939766833,9110576.245958526,190.71428571428572,55.61784354002078
1625.0,9168730.902622769,0.012802722270505388,9110576.245958526,190.71428571428572,55.61784354002078
1630.0,9168834.309917683,0.0127998278655571,9110576.245958526,190.71428571428572,55.61784354002078
1635.0,9168941.009765625,0.012795768003101619,9110576.245958526,190.71428571428572,55.61784354002078
1640.0,9169056.78331958,0.012792567936831327,9110576.245958526,190.71428571428572,55.61784354002078
1645.0,9169172.86435494,0.012789794225310064,9110576.245958526,190.71428571428572,55.61784354002078
1650.0,9169272.422949268,0.012786381185565134,9110576.245958526,190.71428571428572,55.61784354002078
1655.0,9169375.255694475,0.01278358770911864,9110576.245958526,190.71428571428572,55.61784354002078
1660.0,9169456.980155332,0.012781109904474336,9110576.245958526,190.71428571428572,55.61784354002078
1665.0,9169584.053018408,0.012777459579123693,9110576.245958526,190.71428571428572,55.61784354002078
1670.0,9169706.463536523,0.012774087887461769,9110576.245958526,190.71428571428572,55.61784354002078
1675.0,9169775.438337054,0.012771702916865274,9110576.245958526,190.71428571428572,55.61784354002078
1680.0,9169897.022459585,0.012768502436371216,9110576.245958526,190.71428571428572,55.61784354002078
1685.0,9169996.262577573,0.012765285339806727,9110576.245958526,190.71428571428572,55.61784354002078
1690.0,9170113.85797991,0.012761443632142395,9110576.245958526,190.71428571428572,55.61784354002078
1695.0,9170198.017951684,0.012758890897016264,9110576.245958526,190.71428571428572,55.61784354002078
1700.0,9170301.272812875,0.012755714711378494,9110576.245958526,190.71428571428572,55.61784354002078
1705.0,9170411.060755271,0.012753012064509526,9110576.245958526,190.71428571428572,55.61784354002078
1710.0,9170529.328062804,0.012750154509415263,9110576.245958526,190.71428571428572,55.61784354002078
1715.0,9170615.346833836,0.01274676045095634,9110576.245958526,190.71428571428572,55.61784354002078
1720.0,9170733.953417039,0.012743623045780942,9110576.245958526,190.71428571428572,55.61784354002078
1725.0,9170843.817341568,0.01274018748213508,9110576.245958526,190.71428571428572,55.61784354002078
1730.0,9170928.555018667,0.012737232090903676,9110576.245958526,190.71428571428572,55.61784354002078
1735.0,9171035.40743461,0.012734488104828013,9110576.245958526,190.71428571428572,55.61784354002078
1740.0,9171141.813337054,0.012731726642672648,9110576.245958526,190.71428571428572,55.61784354002078
1745.0,9171230.337633759,0.012728362269175184,9110576.245958526,190.71428571428572,55.61784354002078
1750.0,9171353.385856759,0.012724961244517575,9110576.245958526,190.71428571428572,55.61784354002078
1755.0,9171441.688421164,0.012722908764905214,9110576.245958526,190.71428571428572,55.61784354002078
1760.0,9171543.404334228,0.012719487752106363,9110576.245958526,190.71428571428572,55.61784354002078
1765.0,9171649.7969759,0.012716963398429896,9110576.245958526,190.71428571428572,55.61784354002078
1770.0,9171749.776474604,0.012714082415507411,9110576.245958526,190.71428571428572,55.61784354002078
1775.0,9171838.241908481,0.012711653986579545,9110576.245958526,190.71428571428572,55.61784354002078
1780.0,9171942.041854015,0.012708962239407992,9110576.245958526,190.71428571428572,55.61784354002078
1785.0,9172047.725592418,0.012706241017094633,9110576.245958526,190.71428571428572,55.61784354002078
1790.0,9172145.703613563,0.012703530157412431,9110576.245958526,190.71428571428572,55.61784354002078
1795.0,9172223.01943009,0.012701435635982495,9110576.245958526,190.71428571428572,55.61784354002078
1800.0,9172347.113567356,0.01269786768406088,9110576.245958526,190.71428571428572,55.61784354002078
1805.0,9172452.85558754,0.01269544568019901,9110576.245958526,190.71428571428572,55.61784354002078
1810.0,9172533.397884617,0.012692573753338317,9110576.245958526,190.71428571428572,55.61784354002078
1815.0,9172641.548392374,0.012689211430941696,9110576.245958526,190.71428571428572,55.61784354002078
1820.0,9172760.465094153,0.012686108460997778,9110576.245958526,190.71428571428572,55.61784354002078
1825.0,9172841.564972807,0.012682669800688596,9110576.245958526,190.71428571428572,55.61784354002078
1830.0,9172937.820964972,0.012680334500272877,9110576.245958526,190.71428571428572,55.61784354002078
1835.0,9173039.60797991,0.012677744470260486,9110576.245958526,190.71428571428572,55.61784354002078
1840.0,9173144.341859208,0.012674769506235316,9110576.245958526,190.71428571428572,55.61784354002078
1845.0,9173234.91900204,0.01267209130186621,9110576.245958526,190.71428571428572,55.61784354002078
1850.0,9173322.983906742,0.012669632098054422,9110576.245958526,190.71428571428572,55.61784354002078
1855.0,9173418.891598089,0.012666749363922826,9110576.245958526,190.71428571428572,55.61784354002078
1860.0,9173529.134765625,0.012663119941382568,9110576.245958526,190.71428571428572,55.61784354002078
1865.0,9173614.598636938,0.012661502234919773,9110576.245958526,190.71428571428572,55.61784354002078
1870.0,9173707.500837054,0.012657888768820572,9110576.245958526,190.71428571428572,55.61784354002078
1875.0,9173836.36637724,0.012655281034980327,9110576.245958526,190.71428571428572,55.61784354002078
1880.0,9173913.67047991,0.01265193308559777,9110576.245958526,190.71428571428572,55.61784354002078
1885.0,9174005.456194196,0.012649197406936655,9110576.245958526,190.71428571428572,55.61784354002078
1890.0,9174097.034928266,0.01264678299479262,9110576.245958526,190.71428571428572,55.61784354002078
1895.0,9174212.72405134,0.012643637698112414,9110576.245958526,190.71428571428572,55.61784354002078
1900.0,9174268.884765625,0.012641439002492169,9110576.245958526,190.71428571428572,55.61784354002078
1905.0,9174391.076445924,0.012638387963140329,9110576.245958526,190.71428571428572,55.61784354002078
1910.0,9174494.063620042,0.01263535455065035,9110576.245958526,190.71428571428572,55.61784354002078
1915.0,9174560.813188577,0.012632449041404328,9110576.245958526,190.71428571428572,55.61784354002078
1920.0,9174665.01861638,0.012630367607619297,9110576.245958526,190.71428571428572,55.61784354002078
1925.0,9174750.947265625,0.01262752712669914,9110576.245958526,190.71428571428572,55.61784354002078
1930.0,9174832.563337054,0.012625426530964634,9110576.245958526,190.71428571428572,55.61784354002078
1935.0,9174940.223060952,0.012622270457615088,9110576.245958526,190.71428571428572,55.61784354002078
1940.0,9175046.630073514,0.01261926114918535,9110576.245958526,190.71428571428572,55.61784354002078
1945.0,9175112.590122769,0.012616712710431436,9110576.245958526,190.71428571428572,55.61784354002078
1950.0,9175227.655677775,0.012613469706555117,9110576.245958526,190.71428571428572,55.61784354002078
1955.0,9175338.760466633,0.012610489370041457,9110576.245958526,190.71428571428572,55.61784354002078
1960.0,9175400.285388578,0.012608837647699383,9110576.245958526,190.71428571428572,55.61784354002078
1965.0,9175498.983643034,0.012606050391518015,9110576.245958526,190.71428571428572,55.61784354002078
1970.0,9175605.396950033,0.012603208388072426,9110576.245958526,190.71428571428572,55.61784354002078
1975.0,9175672.074833827,0.012600469763939592,9110576.245958526,190.71428571428572,55.61784354002078
1980.0,9175770.657442674,0.012597990087024577,9110576.245958526,190.71428571428572,55.61784354002078
1985.0,9175856.491342623,0.012595139249451173,9110576.245958526,190.71428571428572,55.61784354002078
1990.0,9175965.202460298,0.01259227633126776,9110576.245958526,190.71428571428572,55.61784354002078
1995.0,9176055.873104615,0.012589961389759975,9110576.245958526,190.71428571428572,55.61784354002078
2000.0,9176145.302464128,0.01258749593706929,9110576.245958526,190.71428571428572,55.61784354002078
2005.0,9176239.374633005,0.01258435372609506,9110576.245958526,190.71428571428572,55.61784354002078
2010.0,9176334.491168827,0.012582025201265978,9110576.245958526,190.71428571428572,55.61784354002078
2015.0,9176422.102103654,0.012579106260153973,9110576.245958526,190.71428571428572,55.61784354002078
2020.0,9176496.118112145,0.01257703367017128,9110576.245958526,190.71428571428572,55.61784354002078
2025.0,9176600.172764512,0.012574068339837239,9110576.245958526,190.71428571428572,55.61784354002078
2030.0,9176678.01166797,0.012571588051193605,9110576.245958526,190.71428571428572,55.61784354002078
2035.0,9176778.086173804,0.012568846381633936,9110576.245958526,190.71428571428572,55.61784354002078
2040.0,9176870.402831528,0.01256652857776297,9110576.245958526,190.71428571428572,55.61784354002078
2045.0,9176941.276856478,0.012564420342700246,9110576.245958526,190.71428571428572,55.61784354002078
2050.0,9177046.500022035,0.012561590050767981,9110576.245958526,190.71428571428572,55.61784354002078
2055.0,9177137.9762172,0.012558925095256425,9110576.245958526,190.71428571428572,55.61784354002078
2060.0,9177207.49958811,0.012557120767202525,9110576.245958526,190.71428571428572,55.61784354002078
2065.0,9177299.328277895,0.012554619758307505,9110576.245958526,190.71428571428572,55.61784354002078
2070.0,9177367.588342067,0.012552802139602536,9110576.245958526,190.71428571428572,55.61784354002078
2075.0,9177467.395555768,0.012550368650556589,9110576.245958526,190.71428571428572,55.61784354002078
2080.0,9177549.637936797,0.012548023952663048,9110576.245958526,190.71428571428572,55.61784354002078
2085.0,9177635.189370696,0.012545873844508464,9110576.245958526,190.71428571428572,55.61784354002078
2090.0,9177727.250837054,0.012543626099359396,9110576.245958526,190.71428571428572,55.61784354002078
2095.0,9177794.491908481,0.01254160382332743,9110576.245958526,190.71428571428572,55.61784354002078
2100.0,9177874.447572595,0.012539353816236387,9110576.245958526,190.71428571428572,55.61784354002078
2105.0,9177979.141225213,0.012536613690732447,9110576.245958526,190.71428571428572,55.61784354002078
2110.0,9178077.215461139,0.012533523980948027,9110576.245958526,190.71428571428572,55.61784354002078
2115.0,9178135.09905134,0.012531387825962739,9110576.245958526,190.71428571428572,55.61784354002078
2120.0,9178229.118181895,0.012529332820691044,9110576.245958526,190.71428571428572,55.61784354002078
2125.0,9178320.056602402,0.012527327049626738,9110576.245958526,190.71428571428572,55.61784354002078
2130.0,9178373.765143579,0.012525258610013853,9110576.245958526,190.71428571428572,55.61784354002078
2135.0,9178484.961545793,0.012522981729579621,9110576.245958526,190.71428571428572,55.61784354002078
2140.0,9178570.824789355,0.012520649304267722,9110576.245958526,190.71428571428572,55.61784354002078
2145.0,9178632.225391952,0.012518804573692048,9110576.245958526,190.71428571428572,55.61784354002078
2150.0,9178729.066649254,0.012516498279366904,9110576.245958526,190.71428571428572,55.61784354002078
2155.0,9178832.57407668,0.012514356291880972,9110576.245958526,190.71428571428572,55.61784354002078
2160.0,9178882.599936182,0.012512593137720967,9110576.245958526,190.71428571428572,55.61784354002078
2165.0,9178979.08982897,0.0125102861912395,9110576.245958526,190.71428571428572,55.61784354002078
2170.0,9179055.73033871,0.012508429835234985,9110576.245958526,190.71428571428572,55.61784354002078
2175.0,9179130.402622769,0.012506621148177544,9110576.245958526,190.71428571428572,55.61784354002078
2180.0,9179216.165261583,0.01250455020303244,9110576.245958526,190.71428571428572,55.61784354002078
2185.0,9179293.583642185,0.012502077973519552,9110576.245958526,190.71428571428572,55.61784354002078
2190.0,9179376.527622769,0.012499853150707143,9110576.245958526,190.71428571428572,55.61784354002078
2195.0,9179468.700369714,0.012497869141815904,9110576.245958526,190.71428571428572,55.61784354002078
2200.0,9179526.98297991,0.012495997942266858,9110576.245958526,190.71428571428572,55.61784354002078
2205.0,9179619.292133734,0.012493533625339451,9110576.245958526,190.71428571428572,55.61784354002078
2210.0,9179716.663330605,0.012490993581895512,9110576.245958526,190.71428571428572,55.61784354002078
2215.0,9179767.293776546,0.012489151327188435,9110576.245958526,190.71428571428572,55.61784354002078
2220.0,9179866.727580968,0.012486878141101986,9110576.245958526,190.71428571428572,55.61784354002078
2225.0,9179960.492746029,0.012484503728342358,9110576.245958526,190.71428571428572,55.61784354002078
2230.0,9180027.03655134,0.01248211515306665,9110576.245958526,190.71428571428572,55.61784354002078
2235.0,9180097.88045197,0.012480205436495988,9110576.245958526,190.71428571428572,55.61784354002078
2240.0,9180196.581891704,0.012477880946149229,9110576.245958526,190.71428571428572,55.61784354002078
2245.0,9180275.47818836,0.012476272443469142,9110576.245958526,190.71428571428572,55.61784354002078
2250.0,9180351.845424904,0.012473940869800557,9110576.245958526,190.71428571428572,55.61784354002078
2255.0,9180418.375553042,0.012472411499617487,9110576.245958526,190.71428571428572,55.61784354002078
2260.0,9180513.91846058,0.012470185439031589,9110576.245958526,190.71428571428572,55.61784354002078
2265.0,9180576.876512663,0.01246818248174116,9110576.245958526,190.71428571428572,55.61784354002078
2270.0,9180663.999493336,0.012466223336053194,9110576.245958526,190.71428571428572,55.61784354002078
2275.0,9180753.491908481,0.01246408240770133,9110576.245958526,190.71428571428572,55.61784354002078
2280.0,9180818.625837054,0.01246190953481339,9110576.245958526,190.71428571428572,55.61784354002078
2285.0,9180906.61903133,0.01245962057737526,9110576.245958526,190.71428571428572,55.61784354002078
2290.0,9180969.8965395,0.012458253024512117,9110576.245958526,190.71428571428572,55.61784354002078
2295.0,9181064.081194196,0.012456045061401357,9110576.245958526,190.71428571428572,55.61784354002078
2300.0,9181126.276103843,0.012454372911459973,9110576.245958526,190.71428571428572,55.61784354002078
2305.0,9181205.511469292,0.012452511003941348,9110576.245958526,190.71428571428572,55.61784354002078
2310.0,9181304.509850385,0.012449653741946409,9110576.245958526,190.71428571428572,55.61784354002078
2315.0,9181351.616908481,0.012448330979088271,9110576.245958526,190.71428571428572,55.61784354002078
2320.0,9181445.10797991,0.01244654925888632,9110576.245958526,190.71428571428572,55.61784354002078
2325.0,9181521.487860052,0.012444046299350846,9110576.245958526,190.71428571428572,55.61784354002078
2330.0,9181580.417379526,0.012442486617013198,9110576.245958526,190.71428571428572,55.61784354002078
2335.0,9181676.277438292,0.012440465961252612,9110576.245958526,190.71428571428572,55.61784354002078
2340.0,9181769.12953865,0.012437229869798552,9110576.245958526,190.71428571428572,55.61784354002078
2345.0,9181825.10797991,0.012435150232126855,9110576.245958526,190.71428571428572,55.61784354002078
2350.0,9181931.748592945,0.012433075202410613,9110576.245958526,190.71428571428572,55.61784354002078
2355.0,9181979.296899626,0.01243119615535598,9110576.245958526,190.71428571428572,55.61784354002078
2360.0,9182069.777622769,0.012429005383939052,9110576.245958526,190.71428571428572,55.61784354002078
2365.0,9182131.89108448,0.012426166414772852,9110576.245958526,190.71428571428572,55.61784354002078
2370.0,9182226.589785937,0.012424284550946312,9110576.245958526,190.71428571428572,55.61784354002078
2375.0,9182303.551815275,0.012422227804946524,9110576.245958526,190.71428571428572,55.61784354002078
2380.0,9182372.835902583,0.012419464603243113,9110576.245958526,190.71428571428572,55.61784354002078
2385.0,9182456.320544673,0.012417611282314459,9110576.245958526,190.71428571428572,55.61784354002078
2390.0,9182545.30467175,0.012415436101485546,9110576.245958526,190.71428571428572,55.61784354002078
2395.0,9182596.2447907,0.012413783852965316,9110576.245958526,190.71428571428572,55.61784354002078
2400.0,9182679.473085208,0.012411755231602964,9110576.245958526,190.71428571428572,55.61784354002078
2405.0,9182776.465122769,0.01240908514070563,9110576.245958526,190.71428571428572,55.61784354002078
2410.0,9182820.543640472,0.01240701852429695,9110576.245958526,190.71428571428572,55.61784354002078
2415.0,9182904.541499823,0.01240507509030336,9110576.245958526,190.71428571428572,55.61784354002078
2420.0,9182993.465122769,0.012402364291862002,9110576.245958526,190.71428571428572,55.61784354002078
2425.0,9183052.78655134,0.012401052487634404,9110576.245958526,190.71428571428572,55.61784354002078
2430.0,9183131.953342106,0.012398237582546757,9110576.245958526,190.71428571428572,55.61784354002078
2435.0,9183215.404944656,0.01239619019388287,9110576.245958526,190.71428571428572,55.61784354002078
2440.0,9183275.866908481,0.012394787596585724,9110576.245958526,190.71428571428572,55.61784354002078
2445.0,9183340.664959509,0.012393059698557559,9110576.245958526,190.71428571428572,55.61784354002078
2450.0,9183416.947265625,0.012391379428961983,9110576.245958526,190.71428571428572,55.61784354002078
2455.0,9183498.79774427,0.012389103396541477,9110576.245958526,190.71428571428572,55.61784354002078
2460.0,9183565.07847563,0.012387394122476442,9110576.245958526,190.71428571428572,55.61784354002078
2465.0,9183643.511720426,0.012385121652569208,9110576.245958526,190.71428571428572,55.61784354002078
2470.0,9183725.581194196,0.012383270646686631,9110576.245958526,190.71428571428572,55.61784354002078
2475.0,9183787.47405134,0.0123810586283291,9110576.245958526,190.71428571428572,55.61784354002078
2480.0,9183877.29547991,0.01237882484447105,9110576.245958526,190.71428571428572,55.61784354002078
2485.0,9183940.03256682,0.012377520022833424,9110576.245958526,190.71428571428572,55.61784354002078
2490.0,9184016.72405134,0.012375173064578773,9110576.245958526,190.71428571428572,55.61784354002078
2495.0,9184084.328777425,0.012373471750205981,9110576.245958526,190.71428571428572,55.61784354002078
2500.0,9184150.603345033,0.01237155199621113,9110576.245958526,190.71428571428572,55.61784354002078
2505.0,9184233.815375488,0.012369268230810767,9110576.245958526,190.71428571428572,55.61784354002078
2510.0,9184299.804293262,0.012367241577837819,9110576.245958526,190.71428571428572,55.61784354002078
2515.0,9184330.261582693,0.012366764380320158,9110576.245958526,190.71428571428572,55.61784354002078
2520.0,9184342.54547991,0.012364937904058753,9110576.245958526,190.71428571428572,55.61784354002078
2525.0,9184349.29547991,0.012363934255579261,9110576.245958526,190.71428571428572,55.61784354002078
2530.0,9184356.705986466,0.012362832397262805,9110576.245958526,190.71428571428572,55.61784354002078
2535.0,9184364.750632543,0.01236163624958805,9110576.245958526,190.71428571428572,55.61784354002078
2540.0,9184371.903293166,0.012360572730038686,9110576.245958526,190.71428571428572,55.61784354002078
2545.0,9184384.688337054,0.012358671738948683,9110576.245958526,190.71428571428572,55.61784354002078
2550.0,9184391.29547991,0.01235768933170685,9110576.245958526,190.71428571428572,55.61784354002078
2555.0,9184397.759765625,0.012356728165702682,9110576.245958526,190.71428571428572,55.61784354002078
2560.0,9184411.54547991,0.01235467838626837,9110576.245958526,190.71428571428572,55.61784354002078
2565.0,9184417.652622769,0.01235377032335835,9110576.245958526,190.71428571428572,55.61784354002078
2570.0,9184430.29547991,0.012351890473825329,9110576.245958526,190.71428571428572,55.61784354002078
2575.0,9184432.72405134,0.01235152937278509,9110576.245958526,190.71428571428572,55.61784354002078
2580.0,9184447.331194196,0.012349357456234222,9110576.245958526,190.71428571428572,55.61784354002078
2585.0,9184452.902622769,0.012348529047965434,9110576.245958526,190.71428571428572,55.61784354002078
2590.0,9184462.866908481,0.012347047471638561,9110576.245958526,190.71428571428572,55.61784354002078
2595.0,9184472.688337054,0.01234558713654935,9110576.245958526,190.71428571428572,55.61784354002078
2600.0,9184478.286698293,0.012344754723698245,9110576.245958526,190.71428571428572,55.61784354002078
2605.0,9184487.152622769,0.01234343646123615,9110576.245958526,190.71428571428572,55.61784354002078
2610.0,9184496.04547991,0.012342114194191737,9110576.245958526,190.71428571428572,55.61784354002078
2615.0,9184509.759765625,0.012340075035376255,9110576.245958526,190.71428571428572,55.61784354002078
2620.0,9184516.23074069,0.012339112874741468,9110576.245958526,190.71428571428572,55.61784354002078
2625.0,9184520.393000618,0.012338493993875143,9110576.245958526,190.71428571428572,55.61784354002078
2630.0,9184531.091558684,0.012336903239573399,9110576.245958526,190.71428571428572,55.61784354002078
2635.0,9184537.79547991,0.012335906442485235,9110576.245958526,190.71428571428572,55.61784354002078
2640.0,9184548.509765625,0.012334313349660639,9110576.245958526,190.71428571428572,55.61784354002078
2645.0,9184556.259765625,0.012333161012517515,9110576.245958526,190.71428571428572,55.61784354002078
2650.0,9184566.116908481,0.012331695367118891,9110576.245958526,190.71428571428572,55.61784354002078
2655.0,9184570.652622769,0.012331020957823149,9110576.245958526,190.71428571428572,55.61784354002078
2660.0,9184578.05705859,0.012329920002155785,9110576.245958526,190.71428571428572,55.61784354002078
2665.0,9184581.902622769,0.01232934821035732,9110576.245958526,190.71428571428572,55.61784354002078
2670.0,9184592.152622769,0.012327824151555129,9110576.245958526,190.71428571428572,55.61784354002078
2675.0,9184597.04547991,0.01232709663916523,9110576.245958526,190.71428571428572,55.61784354002078
2680.0,9184610.116872307,0.01232515307129818,9110576.245958526,190.71428571428572,55.61784354002078
2685.0,9184615.739329966,0.012324317075582335,9110576.245958526,190.71428571428572,55.61784354002078
2690.0,9184623.04547991,0.012323230733910883,9110576.245958526,190.71428571428572,55.61784354002078
2695.0,9184632.754792118,0.012321787069254048,9110576.245958526,190.71428571428572,55.61784354002078
2700.0,9184641.331194196,0.01232051185549024,9110576.245958526,190.71428571428572,55.61784354002078
2705.0,9184649.49248464,0.012319298364120709,9110576.245958526,190.71428571428572,55.61784354002078
2710.0,9184661.152622769,0.012317564633764742,9110576.245958526,190.71428571428572,55.61784354002078
2715.0,9184665.710515294,0.012316886926816104,9110576.245958526,190.71428571428572,55.61784354002078
2720.0,9184677.402622769,0.012315148442980773,9110576.245958526,190.71428571428572,55.61784354002078
2725.0,9184683.116908481,0.012314298793474324,9110576.245958526,190.71428571428572,55.61784354002078
2730.0,9184687.691299135,0.012313618633441267,9110576.245958526,190.71428571428572,55.61784354002078
2735.0,9184695.2980665,0.0123124875933672,9110576.245958526,190.71428571428572,55.61784354002078
2740.0,9184701.79547991,0.012311521501650114,9110576.245958526,190.71428571428572,55.61784354002078
2745.0,9184709.152622769,0.012310427577910562,9110576.245958526,190.71428571428572,55.61784354002078
2750.0,9184715.081194196,0.012309546066547617,9110576.245958526,190.71428571428572,55.61784354002078
2755.0,9184726.831194196,0.01230779897474998,9110576.245958526,190.71428571428572,55.61784354002078
2760.0,9184731.009765625,0.01230717766854839,9110576.245958526,190.71428571428572,55.61784354002078
2765.0,9184736.890295682,0.012306303300392686,9110576.245958526,190.71428571428572,55.61784354002078
2770.0,9184747.509765625,0.012304724305598511,9110576.245958526,190.71428571428572,55.61784354002078
2775.0,9184749.759765625,0.012304389756105347,9110576.245958526,190.71428571428572,55.61784354002078
2780.0,9184755.79547991,0.01230349231381416,9110576.245958526,190.71428571428572,55.61784354002078
2785.0,9184769.581194196,0.01230144253437985,9110576.245958526,190.71428571428572,55.61784354002078
2790.0,9184770.688337054,0.012301277914787976,9110576.245958526,190.71428571428572,55.61784354002078


==> figures/logs/qaplib_small/lower_bounds_non_learned_9296407.csv <==
5.0,3404275.99579366,0.36387278433087045
10.0,3438677.9396684584,0.36152240096652244
15.0,3452867.3577967514,0.36049336632103457
20.0,3466357.2215175065,0.359518627863976
25.0,3477970.1223686463,0.3590668831435011
30.0,3491417.9840439768,0.35864294109822925
35.0,3503852.776638573,0.3581155414274747
40.0,3513558.3378314646,0.3578500629813783
45.0,3525863.538471852,0.35761519645739737
50.0,3537042.1614937433,0.35738523217284557
55.0,3550405.076332757,0.3570973350026791
60.0,3566582.3356891666,0.3568163589366202
65.0,3578792.445171006,0.3565167973873989
70.0,3586643.15821035,0.3563258453774118
75.0,3591852.6651283028,0.356168049081005
80.0,3596474.5765629243,0.3560288042688564
85.0,3602698.3071944024,0.3558833147757881
90.0,3609888.3665294964,0.3557489029104763
95.0,3616752.308139522,0.35563176566502114
100.0,3621540.4905881374,0.35552765965810784
105.0,3630592.9407928404,0.3553636319227043
110.0,3644876.2855058243,0.3550896662462932
115.0,3659292.7421154603,0.35488930905159466
120.0,3671215.21921403,0.3547110100843878
125.0,3684443.070514621,0.3544907146955853
130.0,3694986.7620528657,0.3542941631754222
135.0,3701416.266113542,0.35408001574748765
140.0,3706860.03379674,0.3539016762928361
145.0,3707728.194580416,0.35374896787973586
150.0,3707739.8803511662,0.3536092958576562
155.0,3707753.235988049,0.35339112645691256
160.0,3707766.305190505,0.3532062082535912
165.0,3707781.4379673465,0.35306128251789987
170.0,3707795.30127242,0.3529336798269399
175.0,3707805.9721468086,0.3527851717456714
180.0,3707818.4951630803,0.3525601887776011
185.0,3707835.8176687807,0.35229450823843855
190.0,3707851.0021106596,0.3520431331749991
195.0,3707868.295265504,0.35178148211322935
200.0,3707889.121802305,0.35151071174853243
205.0,3707913.3012569332,0.3512264518208376
210.0,3707920.8587402343,0.3510064092449171


==> figures/logs/qaplib_small_all/gurobi_dual-simplex_log.csv <==
0.0,-inf,1.0,949549.9797787875,3472.030303030303,2618.595468320832
5.0,-inf,0.9462195884766356,949549.9797787875,3472.030303030303,2618.595468320832
10.0,-inf,0.9323023088231001,949549.9797787875,3472.030303030303,2618.595468320832
15.0,-inf,0.9269146677353886,949549.9797787875,3472.030303030303,2618.595468320832
20.0,-inf,0.9216575903638067,949549.9797787875,3472.030303030303,2618.595468320832
25.0,-inf,0.9163526280839674,949549.9797787875,3472.030303030303,2618.595468320832
30.0,-inf,0.9111197890562011,949549.9797787875,3472.030303030303,2618.595468320832
35.0,-inf,0.9045571353450874,949549.9797787875,3472.030303030303,2618.595468320832
40.0,-inf,0.897937467116622,949549.9797787875,3472.030303030303,2618.595468320832
45.0,-inf,0.889529589176074,949549.9797787875,3472.030303030303,2618.595468320832
50.0,-inf,0.8868944305790003,949549.9797787875,3472.030303030303,2618.595468320832
55.0,-inf,0.88455397365733,949549.9797787875,3472.030303030303,2618.595468320832
60.0,-inf,0.8824093463147481,949549.9797787875,3472.030303030303,2618.595468320832
65.0,-inf,0.8801930137342633,949549.9797787875,3472.030303030303,2618.595468320832
70.0,-inf,0.8756952620280931,949549.9797787875,3472.030303030303,2618.595468320832
75.0,-inf,0.8733199571925648,949549.9797787875,3472.030303030303,2618.595468320832
80.0,-inf,0.871210600299035,949549.9797787875,3472.030303030303,2618.595468320832
85.0,-inf,0.8693218193140672,949549.9797787875,3472.030303030303,2618.595468320832
90.0,-inf,0.8676153219384523,949549.9797787875,3472.030303030303,2618.595468320832
95.0,-inf,0.8659132999000249,949549.9797787875,3472.030303030303,2618.595468320832
100.0,-inf,0.8642754921221371,949549.9797787875,3472.030303030303,2618.595468320832
105.0,-inf,0.8626125028432361,949549.9797787875,3472.030303030303,2618.595468320832
110.0,212922.51609975437,0.8608543517921687,949549.9797787875,3472.030303030303,2618.595468320832
115.0,214679.47355410282,0.8593202976791383,949549.9797787875,3472.030303030303,2618.595468320832
120.0,219347.730730723,0.857326892914354,949549.9797787875,3472.030303030303,2618.595468320832
125.0,222008.21641266346,0.8559423919457374,949549.9797787875,3472.030303030303,2618.595468320832
130.0,225884.7379545807,0.8542547829851437,949549.9797787875,3472.030303030303,2618.595468320832
135.0,228166.10534673225,0.8527558235940649,949549.9797787875,3472.030303030303,2618.595468320832
140.0,229596.03082429996,0.8515053492584226,949549.9797787875,3472.030303030303,2618.595468320832
145.0,235073.25788958723,0.8499075379480814,949549.9797787875,3472.030303030303,2618.595468320832
150.0,251433.2083559553,0.8470364663075755,949549.9797787875,3472.030303030303,2618.595468320832
155.0,254328.11058028296,0.8457632671082403,949549.9797787875,3472.030303030303,2618.595468320832
160.0,259796.15604790312,0.8446938619431742,949549.9797787875,3472.030303030303,2618.595468320832
165.0,266925.96808325883,0.8432837471529866,949549.9797787875,3472.030303030303,2618.595468320832
170.0,270818.93299061543,0.8420216606248089,949549.9797787875,3472.030303030303,2618.595468320832
175.0,279271.63779917534,0.8401556994254475,949549.9797787875,3472.030303030303,2618.595468320832
180.0,284965.39527800906,0.8385234229279886,949549.9797787875,3472.030303030303,2618.595468320832
185.0,286533.28369237855,0.8374961641961,949549.9797787875,3472.030303030303,2618.595468320832
190.0,287244.0878069019,0.8365720150113085,949549.9797787875,3472.030303030303,2618.595468320832
195.0,288316.53000532906,0.8354399393063393,949549.9797787875,3472.030303030303,2618.595468320832
200.0,324798.0401101213,0.8308096233703213,949549.9797787875,3472.030303030303,2618.595468320832
205.0,329482.1593667689,0.8298440268596247,949549.9797787875,3472.030303030303,2618.595468320832
210.0,332690.54437955783,0.8289125868763055,949549.9797787875,3472.030303030303,2618.595468320832
215.0,348235.13263255433,0.8268924283125535,949549.9797787875,3472.030303030303,2618.595468320832
220.0,360933.1705144895,0.8247437776504506,949549.9797787875,3472.030303030303,2618.595468320832
225.0,362859.1864812772,0.8238565328509669,949549.9797787875,3472.030303030303,2618.595468320832
230.0,365090.975341036,0.8228735471623031,949549.9797787875,3472.030303030303,2618.595468320832
235.0,368276.84086794435,0.8219688171200216,949549.9797787875,3472.030303030303,2618.595468320832
240.0,380690.4582702236,0.8198952899998959,949549.9797787875,3472.030303030303,2618.595468320832
245.0,390207.26574921416,0.8178128971762642,949549.9797787875,3472.030303030303,2618.595468320832
250.0,398740.79124175286,0.8160533876658445,949549.9797787875,3472.030303030303,2618.595468320832
255.0,402115.91891739046,0.8151224445614761,949549.9797787875,3472.030303030303,2618.595468320832
260.0,419940.19035708497,0.8129456671815887,949549.9797787875,3472.030303030303,2618.595468320832
265.0,424407.6919305226,0.8120504131801976,949549.9797787875,3472.030303030303,2618.595468320832
270.0,436306.51416285074,0.8101268930067009,949549.9797787875,3472.030303030303,2618.595468320832
275.0,438183.0121562821,0.8090861300428499,949549.9797787875,3472.030303030303,2618.595468320832
280.0,439826.2126775967,0.8083010763806389,949549.9797787875,3472.030303030303,2618.595468320832
285.0,441272.54955366027,0.8076031763314179,949549.9797787875,3472.030303030303,2618.595468320832
290.0,454838.1981788654,0.8054078316339572,949549.9797787875,3472.030303030303,2618.595468320832
295.0,462811.0029646288,0.8044592426963801,949549.9797787875,3472.030303030303,2618.595468320832
300.0,466430.93532797974,0.8034994238268071,949549.9797787875,3472.030303030303,2618.595468320832
305.0,467533.3780582426,0.8026255576157041,949549.9797787875,3472.030303030303,2618.595468320832
310.0,469689.94013074134,0.8019958887056101,949549.9797787875,3472.030303030303,2618.595468320832
315.0,473839.74002296693,0.8013655474634306,949549.9797787875,3472.030303030303,2618.595468320832
320.0,474981.74661998026,0.8006772416149545,949549.9797787875,3472.030303030303,2618.595468320832
325.0,479737.7219270357,0.799396459311097,949549.9797787875,3472.030303030303,2618.595468320832
330.0,480194.7616942448,0.7986856891451448,949549.9797787875,3472.030303030303,2618.595468320832
335.0,480727.6796752639,0.7980253566141444,949549.9797787875,3472.030303030303,2618.595468320832
340.0,481468.4696309439,0.7973496199403876,949549.9797787875,3472.030303030303,2618.595468320832
345.0,483282.4131246736,0.7966980441067391,949549.9797787875,3472.030303030303,2618.595468320832
350.0,488634.6573453516,0.7960324003362891,949549.9797787875,3472.030303030303,2618.595468320832
355.0,493187.7351789634,0.7950745596397252,949549.9797787875,3472.030303030303,2618.595468320832
360.0,493446.0747011972,0.7944623954077858,949549.9797787875,3472.030303030303,2618.595468320832
365.0,493695.18085403135,0.7938515366855502,949549.9797787875,3472.030303030303,2618.595468320832
370.0,493961.3371868456,0.7932296007157619,949549.9797787875,3472.030303030303,2618.595468320832
375.0,494383.84764428495,0.7926666961664971,949549.9797787875,3472.030303030303,2618.595468320832
380.0,499802.167860487,0.7913239272855525,949549.9797787875,3472.030303030303,2618.595468320832
385.0,528165.0516454668,0.7879548090591534,949549.9797787875,3472.030303030303,2618.595468320832
390.0,530653.5582405847,0.7873666563108962,949549.9797787875,3472.030303030303,2618.595468320832
395.0,536928.1450059065,0.7865714626755583,949549.9797787875,3472.030303030303,2618.595468320832
400.0,547869.9800683322,0.7850412865169092,949549.9797787875,3472.030303030303,2618.595468320832
405.0,550318.8931140408,0.7844678029315079,949549.9797787875,3472.030303030303,2618.595468320832
410.0,554696.6263085506,0.7834906645933464,949549.9797787875,3472.030303030303,2618.595468320832
415.0,555065.077112088,0.7830304300843149,949549.9797787875,3472.030303030303,2618.595468320832
420.0,555315.9390526473,0.7825562664128142,949549.9797787875,3472.030303030303,2618.595468320832
425.0,555528.8919777044,0.7820942456235702,949549.9797787875,3472.030303030303,2618.595468320832
430.0,555706.7665225457,0.7816419662543069,949549.9797787875,3472.030303030303,2618.595468320832
435.0,556052.848071257,0.7810672495622565,949549.9797787875,3472.030303030303,2618.595468320832
440.0,567806.4226140279,0.7788165119523429,949549.9797787875,3472.030303030303,2618.595468320832
445.0,568160.8652171026,0.7783333416613804,949549.9797787875,3472.030303030303,2618.595468320832
450.0,568517.4097791159,0.7778776522422459,949549.9797787875,3472.030303030303,2618.595468320832
455.0,568731.83204423,0.7774649542471939,949549.9797787875,3472.030303030303,2618.595468320832
460.0,569063.9751600707,0.7769947438550048,949549.9797787875,3472.030303030303,2618.595468320832
465.0,569267.4241553611,0.7765643421915661,949549.9797787875,3472.030303030303,2618.595468320832
470.0,569656.8428037042,0.77614258619153,949549.9797787875,3472.030303030303,2618.595468320832
475.0,570514.0770219349,0.7756477871597485,949549.9797787875,3472.030303030303,2618.595468320832
480.0,570764.3426411231,0.7752185480541625,949549.9797787875,3472.030303030303,2618.595468320832
485.0,571844.5740206152,0.7747080635429385,949549.9797787875,3472.030303030303,2618.595468320832
490.0,572634.1460137975,0.7742557883622586,949549.9797787875,3472.030303030303,2618.595468320832
495.0,575329.0881282131,0.7735312973029683,949549.9797787875,3472.030303030303,2618.595468320832
500.0,575785.6611490801,0.7731426661076379,949549.9797787875,3472.030303030303,2618.595468320832
505.0,576146.1834516828,0.7727645952734151,949549.9797787875,3472.030303030303,2618.595468320832
510.0,578936.6205576966,0.7722849889911622,949549.9797787875,3472.030303030303,2618.595468320832
515.0,580647.283084,0.7718393770457388,949549.9797787875,3472.030303030303,2618.595468320832
520.0,581569.3582224025,0.7714649046766235,949549.9797787875,3472.030303030303,2618.595468320832
525.0,583178.9876447174,0.7711031971537001,949549.9797787875,3472.030303030303,2618.595468320832
530.0,585091.4743947989,0.7706968960065366,949549.9797787875,3472.030303030303,2618.595468320832
535.0,588386.3140027748,0.7700203509940047,949549.9797787875,3472.030303030303,2618.595468320832
540.0,591388.1708162441,0.7693738720954956,949549.9797787875,3472.030303030303,2618.595468320832
545.0,591803.0588426836,0.7690154156271601,949549.9797787875,3472.030303030303,2618.595468320832
550.0,591966.6435509454,0.7686730655939922,949549.9797787875,3472.030303030303,2618.595468320832
555.0,592127.3239399712,0.7683385290499652,949549.9797787875,3472.030303030303,2618.595468320832
560.0,592282.8729088032,0.7679966386002324,949549.9797787875,3472.030303030303,2618.595468320832
565.0,592453.1786989059,0.7676265003571235,949549.9797787875,3472.030303030303,2618.595468320832
570.0,592630.2515214697,0.7672852968284116,949549.9797787875,3472.030303030303,2618.595468320832
575.0,592897.5636392292,0.7669077882472227,949549.9797787875,3472.030303030303,2618.595468320832
580.0,593447.4657044086,0.766541603209714,949549.9797787875,3472.030303030303,2618.595468320832
585.0,593929.5865973363,0.7661784799273335,949549.9797787875,3472.030303030303,2618.595468320832
590.0,603092.1977487159,0.7646557333685977,949549.9797787875,3472.030303030303,2618.595468320832
595.0,609969.4295805712,0.7636352440646867,949549.9797787875,3472.030303030303,2618.595468320832
600.0,611406.4488873014,0.7631939478096191,949549.9797787875,3472.030303030303,2618.595468320832
605.0,613721.2581669023,0.7627327467918232,949549.9797787875,3472.030303030303,2618.595468320832
610.0,616472.9729395368,0.7623633874006774,949549.9797787875,3472.030303030303,2618.595468320832
615.0,617882.2686596495,0.7619529634588943,949549.9797787875,3472.030303030303,2618.595468320832
620.0,620679.4559592102,0.761588423660328,949549.9797787875,3472.030303030303,2618.595468320832
625.0,622668.6238844715,0.7607534552170213,949549.9797787875,3472.030303030303,2618.595468320832
630.0,625088.1040887879,0.7602869903339068,949549.9797787875,3472.030303030303,2618.595468320832
635.0,627175.2074501073,0.7599092868707941,949549.9797787875,3472.030303030303,2618.595468320832
640.0,631770.9757344963,0.7595292244661961,949549.9797787875,3472.030303030303,2618.595468320832
645.0,633063.9272790962,0.7592176178908573,949549.9797787875,3472.030303030303,2618.595468320832
650.0,634546.8518921038,0.7588748260930607,949549.9797787875,3472.030303030303,2618.595468320832
655.0,635929.1319472543,0.7585417751338835,949549.9797787875,3472.030303030303,2618.595468320832
660.0,636741.1738718138,0.7582739548334546,949549.9797787875,3472.030303030303,2618.595468320832
665.0,637163.7708102878,0.7579556361273121,949549.9797787875,3472.030303030303,2618.595468320832
670.0,637584.1222756738,0.7576726108602203,949549.9797787875,3472.030303030303,2618.595468320832
675.0,638039.6478543065,0.7573530005453112,949549.9797787875,3472.030303030303,2618.595468320832
680.0,638576.7214121278,0.7570557506593489,949549.9797787875,3472.030303030303,2618.595468320832
685.0,641116.6738496362,0.7567339850837217,949549.9797787875,3472.030303030303,2618.595468320832
690.0,643803.329251736,0.7564144819647814,949549.9797787875,3472.030303030303,2618.595468320832
695.0,645846.5194915958,0.7560812050113653,949549.9797787875,3472.030303030303,2618.595468320832
700.0,647239.5274629395,0.7558039429556894,949549.9797787875,3472.030303030303,2618.595468320832
705.0,647941.179013293,0.7555360687703478,949549.9797787875,3472.030303030303,2618.595468320832
710.0,648210.4043788556,0.7552419449790071,949549.9797787875,3472.030303030303,2618.595468320832
715.0,648647.8725606414,0.7549790079497033,949549.9797787875,3472.030303030303,2618.595468320832
720.0,648901.1256908556,0.75470070161099,949549.9797787875,3472.030303030303,2618.595468320832
725.0,649299.7451848948,0.7544151434996871,949549.9797787875,3472.030303030303,2618.595468320832
730.0,649537.8195023583,0.7541425659758918,949549.9797787875,3472.030303030303,2618.595468320832
735.0,649806.4911015383,0.7538714284018263,949549.9797787875,3472.030303030303,2618.595468320832
740.0,650277.5674711292,0.7535967179852857,949549.9797787875,3472.030303030303,2618.595468320832
745.0,650709.177657272,0.7533234353694491,949549.9797787875,3472.030303030303,2618.595468320832
750.0,654115.7885436224,0.7530421378504008,949549.9797787875,3472.030303030303,2618.595468320832
755.0,654928.6042116479,0.7527169698736645,949549.9797787875,3472.030303030303,2618.595468320832
760.0,656214.1931483838,0.7523590138041281,949549.9797787875,3472.030303030303,2618.595468320832
765.0,656765.6368301201,0.7520736998384212,949549.9797787875,3472.030303030303,2618.595468320832
770.0,656978.3242725345,0.7518230182376108,949549.9797787875,3472.030303030303,2618.595468320832
775.0,657383.846458863,0.7515531778143746,949549.9797787875,3472.030303030303,2618.595468320832
780.0,658173.1783311982,0.7512132720618733,949549.9797787875,3472.030303030303,2618.595468320832
785.0,667577.0551895299,0.7495050836526977,949549.9797787875,3472.030303030303,2618.595468320832
790.0,667874.3041382681,0.7492131212425999,949549.9797787875,3472.030303030303,2618.595468320832
795.0,668415.0069406797,0.7489033486183135,949549.9797787875,3472.030303030303,2618.595468320832
800.0,668645.1773925246,0.7486913993204388,949549.9797787875,3472.030303030303,2618.595468320832
805.0,669420.1577988624,0.7484020214887588,949549.9797787875,3472.030303030303,2618.595468320832
810.0,669855.4884356813,0.7481332547791965,949549.9797787875,3472.030303030303,2618.595468320832
815.0,670277.4535438702,0.7479085384365567,949549.9797787875,3472.030303030303,2618.595468320832
820.0,671335.6836771813,0.7475857818916222,949549.9797787875,3472.030303030303,2618.595468320832
825.0,702125.516582349,0.7439162491079613,949549.9797787875,3472.030303030303,2618.595468320832
830.0,717925.0801691646,0.7420007743735421,949549.9797787875,3472.030303030303,2618.595468320832
835.0,719282.4794666962,0.7416057707542077,949549.9797787875,3472.030303030303,2618.595468320832
840.0,721063.1529812503,0.7411667010484475,949549.9797787875,3472.030303030303,2618.595468320832
845.0,721536.9999104041,0.7409225424655456,949549.9797787875,3472.030303030303,2618.595468320832
850.0,722109.0485285035,0.740658475466791,949549.9797787875,3472.030303030303,2618.595468320832
855.0,723722.7108326188,0.7404213200395838,949549.9797787875,3472.030303030303,2618.595468320832
860.0,726301.2514314973,0.7402009387473463,949549.9797787875,3472.030303030303,2618.595468320832
865.0,730062.6598553702,0.7399075069490155,949549.9797787875,3472.030303030303,2618.595468320832
870.0,730238.8024689255,0.7397296192810896,949549.9797787875,3472.030303030303,2618.595468320832
875.0,730811.2688556734,0.7395101264829763,949549.9797787875,3472.030303030303,2618.595468320832
880.0,731392.3850238977,0.7392469450228486,949549.9797787875,3472.030303030303,2618.595468320832
885.0,731858.9652948978,0.7390251878053747,949549.9797787875,3472.030303030303,2618.595468320832
890.0,734155.8202195058,0.7386610838316506,949549.9797787875,3472.030303030303,2618.595468320832
895.0,735453.540797025,0.73829541371917,949549.9797787875,3472.030303030303,2618.595468320832
900.0,735631.728020047,0.7380875074055666,949549.9797787875,3472.030303030303,2618.595468320832
905.0,736600.0120491518,0.7378207018872841,949549.9797787875,3472.030303030303,2618.595468320832
910.0,740061.5919751095,0.7375686151643327,949549.9797787875,3472.030303030303,2618.595468320832
915.0,744247.0137973446,0.7373466544034734,949549.9797787875,3472.030303030303,2618.595468320832
920.0,746894.4008754359,0.7370995740212786,949549.9797787875,3472.030303030303,2618.595468320832
925.0,749745.508452928,0.7366079210954922,949549.9797787875,3472.030303030303,2618.595468320832
930.0,750854.7672985375,0.736317575651084,949549.9797787875,3472.030303030303,2618.595468320832
935.0,751203.93259798,0.7361020791322253,949549.9797787875,3472.030303030303,2618.595468320832
940.0,751992.0234649052,0.7359107879036473,949549.9797787875,3472.030303030303,2618.595468320832
945.0,752285.4307762955,0.735682795824178,949549.9797787875,3472.030303030303,2618.595468320832
950.0,752510.9165777944,0.735481284575001,949549.9797787875,3472.030303030303,2618.595468320832
955.0,753560.6143148637,0.735280643753753,949549.9797787875,3472.030303030303,2618.595468320832
960.0,754700.3328758576,0.7351075046544716,949549.9797787875,3472.030303030303,2618.595468320832
965.0,754955.1446923026,0.7349144077977459,949549.9797787875,3472.030303030303,2618.595468320832
970.0,756478.5638309051,0.7345229736018103,949549.9797787875,3472.030303030303,2618.595468320832
975.0,757703.0543024426,0.7341968507803698,949549.9797787875,3472.030303030303,2618.595468320832
980.0,758567.9114056131,0.7339205624231212,949549.9797787875,3472.030303030303,2618.595468320832
985.0,758704.8735068236,0.7337493740443392,949549.9797787875,3472.030303030303,2618.595468320832
990.0,759820.1496770766,0.7334609549713704,949549.9797787875,3472.030303030303,2618.595468320832
995.0,771559.1346489919,0.7316123971977527,949549.9797787875,3472.030303030303,2618.595468320832
1000.0,772668.3247752382,0.731333492330103,949549.9797787875,3472.030303030303,2618.595468320832
1005.0,773039.0504698098,0.7311436623197136,949549.9797787875,3472.030303030303,2618.595468320832
1010.0,773336.1322760211,0.7309713782556265,949549.9797787875,3472.030303030303,2618.595468320832
1015.0,773723.6456388698,0.7307745061800817,949549.9797787875,3472.030303030303,2618.595468320832
1020.0,774100.2058019992,0.7305874914190796,949549.9797787875,3472.030303030303,2618.595468320832
1025.0,774681.4621757783,0.7303903972239898,949549.9797787875,3472.030303030303,2618.595468320832
1030.0,775121.1863961956,0.7301930646507945,949549.9797787875,3472.030303030303,2618.595468320832
1035.0,775219.2958008569,0.7300250804894826,949549.9797787875,3472.030303030303,2618.595468320832
1040.0,775306.8891163218,0.7298828975785076,949549.9797787875,3472.030303030303,2618.595468320832
1045.0,775392.1013258224,0.729729534670924,949549.9797787875,3472.030303030303,2618.595468320832
1050.0,775514.1310244354,0.7295561259725121,949549.9797787875,3472.030303030303,2618.595468320832
1055.0,775590.8586389686,0.729395958484322,949549.9797787875,3472.030303030303,2618.595468320832
1060.0,775722.1576582774,0.7292347555314412,949549.9797787875,3472.030303030303,2618.595468320832
1065.0,775886.7790018221,0.7290763663363655,949549.9797787875,3472.030303030303,2618.595468320832
1070.0,778457.7311116795,0.7285778976207081,949549.9797787875,3472.030303030303,2618.595468320832
1075.0,778706.8783207965,0.7284155784491759,949549.9797787875,3472.030303030303,2618.595468320832
1080.0,779696.6457339419,0.7281778859382368,949549.9797787875,3472.030303030303,2618.595468320832
1085.0,780128.7537245322,0.7279756173001065,949549.9797787875,3472.030303030303,2618.595468320832
1090.0,781979.7775591888,0.7276187224782713,949549.9797787875,3472.030303030303,2618.595468320832
1095.0,783769.0123660362,0.7272971488325376,949549.9797787875,3472.030303030303,2618.595468320832
1100.0,784179.5398470088,0.7271248818125913,949549.9797787875,3472.030303030303,2618.595468320832
1105.0,784468.0257616894,0.7269718084925484,949549.9797787875,3472.030303030303,2618.595468320832
1110.0,784885.1729236721,0.7268073342148532,949549.9797787875,3472.030303030303,2618.595468320832
1115.0,785162.126797242,0.7266544044395196,949549.9797787875,3472.030303030303,2618.595468320832
1120.0,785283.9335489484,0.7264924981599502,949549.9797787875,3472.030303030303,2618.595468320832
1125.0,785345.6226183726,0.7263422560011623,949549.9797787875,3472.030303030303,2618.595468320832
1130.0,785604.4017156496,0.7261705200955593,949549.9797787875,3472.030303030303,2618.595468320832
1135.0,785848.730965554,0.7260087069905199,949549.9797787875,3472.030303030303,2618.595468320832
1140.0,786080.8460643981,0.7258337364335516,949549.9797787875,3472.030303030303,2618.595468320832
1145.0,786162.949854008,0.7256872336125018,949549.9797787875,3472.030303030303,2618.595468320832
1150.0,786366.8363663002,0.7255324572911498,949549.9797787875,3472.030303030303,2618.595468320832
1155.0,786708.5355663517,0.7253856383147014,949549.9797787875,3472.030303030303,2618.595468320832
1160.0,787197.9664517937,0.725233430697125,949549.9797787875,3472.030303030303,2618.595468320832
1165.0,794218.6773208976,0.7250489969100823,949549.9797787875,3472.030303030303,2618.595468320832
1170.0,796179.4600066644,0.7248998754468714,949549.9797787875,3472.030303030303,2618.595468320832
1175.0,797214.929813549,0.7247539988767369,949549.9797787875,3472.030303030303,2618.595468320832
1180.0,799977.6878140431,0.7246066661191071,949549.9797787875,3472.030303030303,2618.595468320832
1185.0,804292.0777073739,0.724446457498175,949549.9797787875,3472.030303030303,2618.595468320832
1190.0,806038.5773921845,0.7243038308753089,949549.9797787875,3472.030303030303,2618.595468320832
1195.0,806191.3888358398,0.7241870836823947,949549.9797787875,3472.030303030303,2618.595468320832
1200.0,806253.4584120834,0.7240624320558285,949549.9797787875,3472.030303030303,2618.595468320832
1205.0,807959.2071420521,0.7239115355594279,949549.9797787875,3472.030303030303,2618.595468320832
1210.0,809334.2953837301,0.723779030746716,949549.9797787875,3472.030303030303,2618.595468320832
1215.0,809524.842693219,0.7236404040956115,949549.9797787875,3472.030303030303,2618.595468320832
1220.0,810088.2745642448,0.7234908796280413,949549.9797787875,3472.030303030303,2618.595468320832
1225.0,810630.9241111842,0.723351212528438,949549.9797787875,3472.030303030303,2618.595468320832
1230.0,810788.9006414169,0.7232176694903696,949549.9797787875,3472.030303030303,2618.595468320832
1235.0,811422.689339525,0.7230703138189625,949549.9797787875,3472.030303030303,2618.595468320832
1240.0,815145.0895625221,0.7224298089560686,949549.9797787875,3472.030303030303,2618.595468320832
1245.0,815834.9413975612,0.7222197308891652,949549.9797787875,3472.030303030303,2618.595468320832
1250.0,816178.9278281167,0.7220955230780481,949549.9797787875,3472.030303030303,2618.595468320832
1255.0,816372.2000031114,0.7219616285404914,949549.9797787875,3472.030303030303,2618.595468320832
1260.0,816648.745647071,0.7218220758016027,949549.9797787875,3472.030303030303,2618.595468320832
1265.0,816940.7708256647,0.7216986522541535,949549.9797787875,3472.030303030303,2618.595468320832
1270.0,817005.8178593329,0.7215604139283658,949549.9797787875,3472.030303030303,2618.595468320832
1275.0,817106.0068771476,0.7214359434038234,949549.9797787875,3472.030303030303,2618.595468320832
1280.0,817346.8451419863,0.7213070658723065,949549.9797787875,3472.030303030303,2618.595468320832
1285.0,817507.6940499084,0.721156997876866,949549.9797787875,3472.030303030303,2618.595468320832
1290.0,817986.533189799,0.7210148020108086,949549.9797787875,3472.030303030303,2618.595468320832
1295.0,819115.1728306913,0.7208638616885146,949549.9797787875,3472.030303030303,2618.595468320832
1300.0,819782.4653662014,0.7207382983979784,949549.9797787875,3472.030303030303,2618.595468320832
1305.0,820194.1022253868,0.7206279816495272,949549.9797787875,3472.030303030303,2618.595468320832
1310.0,820453.4793419789,0.7205071289187829,949549.9797787875,3472.030303030303,2618.595468320832
1315.0,820931.9514152829,0.7203679542676915,949549.9797787875,3472.030303030303,2618.595468320832
1320.0,821238.4373003896,0.7202527153857495,949549.9797787875,3472.030303030303,2618.595468320832
1325.0,821410.6861662568,0.7201243181564644,949549.9797787875,3472.030303030303,2618.595468320832
1330.0,821511.0618490719,0.720002577007362,949549.9797787875,3472.030303030303,2618.595468320832
1335.0,821584.0535910791,0.7198810424677085,949549.9797787875,3472.030303030303,2618.595468320832
1340.0,821646.0057676036,0.719743354474703,949549.9797787875,3472.030303030303,2618.595468320832
1345.0,821762.7806693856,0.7196294347861408,949549.9797787875,3472.030303030303,2618.595468320832
1350.0,821999.1706181444,0.7195178236272664,949549.9797787875,3472.030303030303,2618.595468320832
1355.0,822046.0195744634,0.7194028405188004,949549.9797787875,3472.030303030303,2618.595468320832
1360.0,822087.2635369614,0.7192851883442066,949549.9797787875,3472.030303030303,2618.595468320832
1365.0,822146.2150571041,0.7191636919385427,949549.9797787875,3472.030303030303,2618.595468320832
1370.0,822402.6248279503,0.7190308107549688,949549.9797787875,3472.030303030303,2618.595468320832
1375.0,822508.8950483095,0.7189086052025201,949549.9797787875,3472.030303030303,2618.595468320832
1380.0,822614.61705351,0.7187633573397791,949549.9797787875,3472.030303030303,2618.595468320832
1385.0,822870.7024669065,0.7186324308881861,949549.9797787875,3472.030303030303,2618.595468320832
1390.0,823106.4176477815,0.7184950642346287,949549.9797787875,3472.030303030303,2618.595468320832
1395.0,823190.501089414,0.7183711232299973,949549.9797787875,3472.030303030303,2618.595468320832
1400.0,823274.5088567102,0.7182435772772012,949549.9797787875,3472.030303030303,2618.595468320832
1405.0,823324.3341625022,0.7181047258143944,949549.9797787875,3472.030303030303,2618.595468320832
1410.0,823405.5610058228,0.7179877988143236,949549.9797787875,3472.030303030303,2618.595468320832
1415.0,823523.1264681519,0.7178646287226272,949549.9797787875,3472.030303030303,2618.595468320832
1420.0,823861.7313152088,0.7177332160570111,949549.9797787875,3472.030303030303,2618.595468320832
1425.0,824453.4441733207,0.7176130269280724,949549.9797787875,3472.030303030303,2618.595468320832
1430.0,824763.7548884172,0.7174923345687454,949549.9797787875,3472.030303030303,2618.595468320832
1435.0,824862.6038819292,0.7173716040598723,949549.9797787875,3472.030303030303,2618.595468320832
1440.0,825030.282188562,0.7172432842847355,949549.9797787875,3472.030303030303,2618.595468320832
1445.0,825088.178386724,0.7171299930674997,949549.9797787875,3472.030303030303,2618.595468320832
1450.0,825158.5579716415,0.7170087210684435,949549.9797787875,3472.030303030303,2618.595468320832
1455.0,825225.5701586087,0.7169051788589492,949549.9797787875,3472.030303030303,2618.595468320832
1460.0,825346.5354027256,0.7167955341937937,949549.9797787875,3472.030303030303,2618.595468320832
1465.0,825401.9734791234,0.7166942310419524,949549.9797787875,3472.030303030303,2618.595468320832
1470.0,825473.7031893332,0.7165989840152005,949549.9797787875,3472.030303030303,2618.595468320832
1475.0,825538.259526971,0.7164912154093197,949549.9797787875,3472.030303030303,2618.595468320832
1480.0,825617.2515955311,0.7163690143552582,949549.9797787875,3472.030303030303,2618.595468320832
1485.0,825714.3569513531,0.7162632981807592,949549.9797787875,3472.030303030303,2618.595468320832
1490.0,825809.3734401612,0.7161721458528287,949549.9797787875,3472.030303030303,2618.595468320832
1495.0,825994.7077765596,0.7160882069923955,949549.9797787875,3472.030303030303,2618.595468320832
1500.0,826359.663349279,0.7159705223302033,949549.9797787875,3472.030303030303,2618.595468320832
1505.0,826497.2627407442,0.7158521813847541,949549.9797787875,3472.030303030303,2618.595468320832
1510.0,826548.7759562009,0.7157577968401884,949549.9797787875,3472.030303030303,2618.595468320832
1515.0,826778.0671101996,0.7156519009800669,949549.9797787875,3472.030303030303,2618.595468320832
1520.0,826916.9424957494,0.7155540581422324,949549.9797787875,3472.030303030303,2618.595468320832
1525.0,827009.1361257461,0.715445108784425,949549.9797787875,3472.030303030303,2618.595468320832
1530.0,827068.1402709458,0.7153458434638811,949549.9797787875,3472.030303030303,2618.595468320832
1535.0,827246.8202596775,0.7152491088277394,949549.9797787875,3472.030303030303,2618.595468320832
1540.0,827489.7646147048,0.7151554848687486,949549.9797787875,3472.030303030303,2618.595468320832
1545.0,827723.7685388563,0.7150463594016951,949549.9797787875,3472.030303030303,2618.595468320832
1550.0,828138.6248523397,0.7149572236511021,949549.9797787875,3472.030303030303,2618.595468320832
1555.0,828905.9887016393,0.7148603445408295,949549.9797787875,3472.030303030303,2618.595468320832
1560.0,829672.8406473676,0.7147601837948254,949549.9797787875,3472.030303030303,2618.595468320832
1565.0,829944.9911233477,0.7146450138286847,949549.9797787875,3472.030303030303,2618.595468320832
1570.0,830098.5908732451,0.7145298744401896,949549.9797787875,3472.030303030303,2618.595468320832
1575.0,830312.4173250789,0.7144345519750686,949549.9797787875,3472.030303030303,2618.595468320832
1580.0,830509.4772087532,0.7143393032215215,949549.9797787875,3472.030303030303,2618.595468320832
1585.0,830620.2555152314,0.7142356725843639,949549.9797787875,3472.030303030303,2618.595468320832
1590.0,830805.5025810497,0.7141338454710782,949549.9797787875,3472.030303030303,2618.595468320832
1595.0,831202.0189642985,0.7140293087691295,949549.9797787875,3472.030303030303,2618.595468320832
1600.0,831823.871128963,0.7139316425335734,949549.9797787875,3472.030303030303,2618.595468320832
1605.0,832936.1621081542,0.7138242735058898,949549.9797787875,3472.030303030303,2618.595468320832
1610.0,832982.0736888337,0.7137282712960007,949549.9797787875,3472.030303030303,2618.595468320832
1615.0,833078.0618868017,0.7136296403744863,949549.9797787875,3472.030303030303,2618.595468320832
1620.0,833325.741351309,0.7135183487609952,949549.9797787875,3472.030303030303,2618.595468320832
1625.0,833518.3779491711,0.7134166994476644,949549.9797787875,3472.030303030303,2618.595468320832
1630.0,834795.2207830048,0.7132571818048052,949549.9797787875,3472.030303030303,2618.595468320832
1635.0,836969.3981396572,0.7131324998273656,949549.9797787875,3472.030303030303,2618.595468320832
1640.0,839838.4918076437,0.7130143250371553,949549.9797787875,3472.030303030303,2618.595468320832
1645.0,841386.0182579774,0.7128872167067198,949549.9797787875,3472.030303030303,2618.595468320832
1650.0,841992.9878462675,0.7127841071485346,949549.9797787875,3472.030303030303,2618.595468320832
1655.0,843487.1145851467,0.712681531336452,949549.9797787875,3472.030303030303,2618.595468320832
1660.0,843594.8838260324,0.7125828366552803,949549.9797787875,3472.030303030303,2618.595468320832
1665.0,843782.3253710605,0.7124772336115767,949549.9797787875,3472.030303030303,2618.595468320832
1670.0,843917.6921303105,0.7123873797350893,949549.9797787875,3472.030303030303,2618.595468320832
1675.0,844006.6789219404,0.7123117806414246,949549.9797787875,3472.030303030303,2618.595468320832
1680.0,844180.8380447106,0.7122220323105617,949549.9797787875,3472.030303030303,2618.595468320832
1685.0,844248.5460827856,0.7121315389740294,949549.9797787875,3472.030303030303,2618.595468320832
1690.0,844352.2820667429,0.7120355574661585,949549.9797787875,3472.030303030303,2618.595468320832
1695.0,844449.24543833,0.7119423809829702,949549.9797787875,3472.030303030303,2618.595468320832
1700.0,844518.7718060995,0.7118580815837341,949549.9797787875,3472.030303030303,2618.595468320832
1705.0,844607.7704985429,0.7117677159145687,949549.9797787875,3472.030303030303,2618.595468320832
1710.0,844692.4643633163,0.7116816350028243,949549.9797787875,3472.030303030303,2618.595468320832
1715.0,844819.5643262331,0.7115896725642769,949549.9797787875,3472.030303030303,2618.595468320832
1720.0,844967.6753426209,0.7115028737088823,949549.9797787875,3472.030303030303,2618.595468320832
1725.0,845103.2739662356,0.7114137476457518,949549.9797787875,3472.030303030303,2618.595468320832
1730.0,845303.8212300559,0.7113313685688957,949549.9797787875,3472.030303030303,2618.595468320832
1735.0,845555.2519331339,0.7112463963035605,949549.9797787875,3472.030303030303,2618.595468320832
1740.0,845653.5588214537,0.7111681491011076,949549.9797787875,3472.030303030303,2618.595468320832
1745.0,845759.3853448066,0.7110937504986646,949549.9797787875,3472.030303030303,2618.595468320832
1750.0,845824.3370268998,0.7110189250819172,949549.9797787875,3472.030303030303,2618.595468320832
1755.0,845892.873772699,0.7109385005430839,949549.9797787875,3472.030303030303,2618.595468320832
1760.0,846203.2899858217,0.7108500529236346,949549.9797787875,3472.030303030303,2618.595468320832
1765.0,847415.0423976091,0.7107644435733185,949549.9797787875,3472.030303030303,2618.595468320832
1770.0,848341.1718496901,0.7105603338730954,949549.9797787875,3472.030303030303,2618.595468320832
1775.0,849069.8009022663,0.7104135853535056,949549.9797787875,3472.030303030303,2618.595468320832
1780.0,849871.4618363064,0.7102668523782908,949549.9797787875,3472.030303030303,2618.595468320832
1785.0,850042.7503637642,0.7101745838913994,949549.9797787875,3472.030303030303,2618.595468320832
1790.0,850459.9893605092,0.7100677527103566,949549.9797787875,3472.030303030303,2618.595468320832
1795.0,851022.9303451581,0.7099218302998996,949549.9797787875,3472.030303030303,2618.595468320832
1800.0,851542.581959162,0.7098328199163724,949549.9797787875,3472.030303030303,2618.595468320832
1805.0,851917.4645263318,0.7097532261308381,949549.9797787875,3472.030303030303,2618.595468320832
1810.0,852456.4740886334,0.7096493572025063,949549.9797787875,3472.030303030303,2618.595468320832
1815.0,852527.82083183,0.7095668267196501,949549.9797787875,3472.030303030303,2618.595468320832
1820.0,852579.1378494956,0.7094902460856688,949549.9797787875,3472.030303030303,2618.595468320832
1825.0,852671.788071706,0.7094102273582181,949549.9797787875,3472.030303030303,2618.595468320832
1830.0,853180.3837431875,0.7093162546302842,949549.9797787875,3472.030303030303,2618.595468320832
1835.0,855942.2569704594,0.7089407852906303,949549.9797787875,3472.030303030303,2618.595468320832
1840.0,856885.5223868767,0.7088288036226171,949549.9797787875,3472.030303030303,2618.595468320832
1845.0,857836.8490230849,0.7086744914642416,949549.9797787875,3472.030303030303,2618.595468320832
1850.0,858479.4366135475,0.7085865996138754,949549.9797787875,3472.030303030303,2618.595468320832
1855.0,858973.432015597,0.7085081471107667,949549.9797787875,3472.030303030303,2618.595468320832
1860.0,859572.2565621805,0.7084269428138341,949549.9797787875,3472.030303030303,2618.595468320832
1865.0,859887.4215197258,0.7083392791743339,949549.9797787875,3472.030303030303,2618.595468320832
1870.0,860312.9561147674,0.7082564390023551,949549.9797787875,3472.030303030303,2618.595468320832
1875.0,860572.6342790154,0.7081847531253355,949549.9797787875,3472.030303030303,2618.595468320832
1880.0,860828.0565250982,0.7081150782711672,949549.9797787875,3472.030303030303,2618.595468320832
1885.0,860965.5035490155,0.7080434282568143,949549.9797787875,3472.030303030303,2618.595468320832
1890.0,861056.3687592556,0.7079637217989124,949549.9797787875,3472.030303030303,2618.595468320832
1895.0,861147.9165366135,0.7078968352469392,949549.9797787875,3472.030303030303,2618.595468320832
1900.0,861585.3811751145,0.7078230105578218,949549.9797787875,3472.030303030303,2618.595468320832
1905.0,861921.1507037288,0.7077464185884218,949549.9797787875,3472.030303030303,2618.595468320832
1910.0,862232.8179390351,0.7076750548201303,949549.9797787875,3472.030303030303,2618.595468320832
1915.0,862568.843823259,0.7075477349584063,949549.9797787875,3472.030303030303,2618.595468320832
1920.0,862970.793085658,0.7074014495111814,949549.9797787875,3472.030303030303,2618.595468320832
1925.0,863100.7206095256,0.7071347979631449,949549.9797787875,3472.030303030303,2618.595468320832
1930.0,863400.7322601756,0.7069805888645341,949549.9797787875,3472.030303030303,2618.595468320832
1935.0,864084.6180632237,0.7068699794670241,949549.9797787875,3472.030303030303,2618.595468320832
1940.0,864409.2464419869,0.7067889136136767,949549.9797787875,3472.030303030303,2618.595468320832
1945.0,864647.6529071569,0.7067111774232482,949549.9797787875,3472.030303030303,2618.595468320832
1950.0,864864.2569151517,0.7066233510241103,949549.9797787875,3472.030303030303,2618.595468320832
1955.0,865145.7314789455,0.7065454157102662,949549.9797787875,3472.030303030303,2618.595468320832
1960.0,865494.79792315,0.7064621124661568,949549.9797787875,3472.030303030303,2618.595468320832
1965.0,865844.1673226103,0.7063722074227777,949549.9797787875,3472.030303030303,2618.595468320832
1970.0,866100.7471756643,0.7062934917268678,949549.9797787875,3472.030303030303,2618.595468320832
1975.0,866542.8983816659,0.7062246531043154,949549.9797787875,3472.030303030303,2618.595468320832
1980.0,867263.3498092184,0.7061453177020488,949549.9797787875,3472.030303030303,2618.595468320832
1985.0,867634.1762633111,0.7060714761839183,949549.9797787875,3472.030303030303,2618.595468320832
1990.0,868190.0783817233,0.7059947629937133,949549.9797787875,3472.030303030303,2618.595468320832
1995.0,868643.5919515935,0.7059253026522644,949549.9797787875,3472.030303030303,2618.595468320832
2000.0,869040.3950356157,0.7058465175387572,949549.9797787875,3472.030303030303,2618.595468320832
2005.0,870079.7912051441,0.7057554807579086,949549.9797787875,3472.030303030303,2618.595468320832
2010.0,870273.9947501038,0.7056804914480582,949549.9797787875,3472.030303030303,2618.595468320832
2015.0,870368.2357594734,0.7056004932440526,949549.9797787875,3472.030303030303,2618.595468320832
2020.0,870401.0731486134,0.7055328885481675,949549.9797787875,3472.030303030303,2618.595468320832
2025.0,870598.9242508026,0.7054529527333727,949549.9797787875,3472.030303030303,2618.595468320832
2030.0,870831.5552592042,0.705384590154709,949549.9797787875,3472.030303030303,2618.595468320832
2035.0,870938.2393717541,0.7053176367487917,949549.9797787875,3472.030303030303,2618.595468320832
2040.0,871048.5355888808,0.7052338075461909,949549.9797787875,3472.030303030303,2618.595468320832
2045.0,871134.12885494,0.7051687983086737,949549.9797787875,3472.030303030303,2618.595468320832
2050.0,871377.733013921,0.705099479440345,949549.9797787875,3472.030303030303,2618.595468320832
2055.0,871726.5310735875,0.7050335830279327,949549.9797787875,3472.030303030303,2618.595468320832
2060.0,871911.1537280014,0.7049591068898222,949549.9797787875,3472.030303030303,2618.595468320832
2065.0,872051.8256544202,0.7048938898054312,949549.9797787875,3472.030303030303,2618.595468320832
2070.0,872285.8282176788,0.7048288494172321,949549.9797787875,3472.030303030303,2618.595468320832
2075.0,872574.2574126017,0.7047608014717901,949549.9797787875,3472.030303030303,2618.595468320832
2080.0,873059.0443297047,0.7046963811211744,949549.9797787875,3472.030303030303,2618.595468320832
2085.0,873532.0883833488,0.7046155575640267,949549.9797787875,3472.030303030303,2618.595468320832
2090.0,873924.721420119,0.7045116222968897,949549.9797787875,3472.030303030303,2618.595468320832
2095.0,874117.7790142805,0.7044423368686906,949549.9797787875,3472.030303030303,2618.595468320832
2100.0,874291.4169546005,0.7043822105564376,949549.9797787875,3472.030303030303,2618.595468320832
2105.0,874622.7214865943,0.7043183278040477,949549.9797787875,3472.030303030303,2618.595468320832
2110.0,875106.5209041756,0.7042542796489984,949549.9797787875,3472.030303030303,2618.595468320832
2115.0,875886.7060108978,0.7041919497535462,949549.9797787875,3472.030303030303,2618.595468320832
2120.0,876555.6440312347,0.7041299984673298,949549.9797787875,3472.030303030303,2618.595468320832
2125.0,877024.2731569683,0.7040640909889138,949549.9797787875,3472.030303030303,2618.595468320832
2130.0,877422.7634243044,0.7039981429995807,949549.9797787875,3472.030303030303,2618.595468320832
2135.0,878151.8674052273,0.7039370951498509,949549.9797787875,3472.030303030303,2618.595468320832
2140.0,878286.069425698,0.703879076716283,949549.9797787875,3472.030303030303,2618.595468320832
2145.0,878334.6907581358,0.7038207106724464,949549.9797787875,3472.030303030303,2618.595468320832
2150.0,878390.9343770518,0.7037643906168886,949549.9797787875,3472.030303030303,2618.595468320832
2155.0,878614.6901324891,0.7036992299817756,949549.9797787875,3472.030303030303,2618.595468320832
2160.0,878992.3052116369,0.7036340287069449,949549.9797787875,3472.030303030303,2618.595468320832
2165.0,879310.7514838956,0.7035777501529797,949549.9797787875,3472.030303030303,2618.595468320832
2170.0,879820.2921843758,0.7035120473580863,949549.9797787875,3472.030303030303,2618.595468320832
2175.0,880149.4413925178,0.7034499049724037,949549.9797787875,3472.030303030303,2618.595468320832
2180.0,880633.405616497,0.7033857026826291,949549.9797787875,3472.030303030303,2618.595468320832
2185.0,880813.8365732413,0.703320273144861,949549.9797787875,3472.030303030303,2618.595468320832
2190.0,880962.6715663563,0.7032532294403234,949549.9797787875,3472.030303030303,2618.595468320832
2195.0,881097.2665024077,0.7031885701134415,949549.9797787875,3472.030303030303,2618.595468320832
2200.0,881239.3198254759,0.7031241226302931,949549.9797787875,3472.030303030303,2618.595468320832
2205.0,881365.441033548,0.70304889835385,949549.9797787875,3472.030303030303,2618.595468320832
2210.0,881537.0366873089,0.702989611375115,949549.9797787875,3472.030303030303,2618.595468320832
2215.0,881725.4799210881,0.7029275030604539,949549.9797787875,3472.030303030303,2618.595468320832
2220.0,882143.0358225391,0.7028508351353777,949549.9797787875,3472.030303030303,2618.595468320832
2225.0,882883.0397012008,0.702777814898772,949549.9797787875,3472.030303030303,2618.595468320832
2230.0,883666.2653062561,0.7027048900625881,949549.9797787875,3472.030303030303,2618.595468320832
2235.0,884484.132947755,0.7026240383275482,949549.9797787875,3472.030303030303,2618.595468320832
2240.0,885344.4071962999,0.7025544874426873,949549.9797787875,3472.030303030303,2618.595468320832
2245.0,885886.993352564,0.7024886366952737,949549.9797787875,3472.030303030303,2618.595468320832
2250.0,886476.0073016508,0.7024059984560622,949549.9797787875,3472.030303030303,2618.595468320832
2255.0,887812.503017627,0.7023281389265443,949549.9797787875,3472.030303030303,2618.595468320832
2260.0,888607.3892149933,0.7022586198307578,949549.9797787875,3472.030303030303,2618.595468320832
2265.0,889267.8206290362,0.7021976569440214,949549.9797787875,3472.030303030303,2618.595468320832
2270.0,889683.484920633,0.7021402829194677,949549.9797787875,3472.030303030303,2618.595468320832
2275.0,890506.0293764649,0.7020743246549781,949549.9797787875,3472.030303030303,2618.595468320832
2280.0,891558.8630026573,0.7020070109741727,949549.9797787875,3472.030303030303,2618.595468320832
2285.0,892358.9776002878,0.7019373000436314,949549.9797787875,3472.030303030303,2618.595468320832
2290.0,893041.3079991632,0.7018732792372298,949549.9797787875,3472.030303030303,2618.595468320832
2295.0,893964.8109514293,0.7018020972012323,949549.9797787875,3472.030303030303,2618.595468320832
2300.0,895381.8742863022,0.7017318789528459,949549.9797787875,3472.030303030303,2618.595468320832
2305.0,897013.892166776,0.7016583753305361,949549.9797787875,3472.030303030303,2618.595468320832
2310.0,897324.779573924,0.7015963243632829,949549.9797787875,3472.030303030303,2618.595468320832
2315.0,897561.4692100456,0.701527633212254,949549.9797787875,3472.030303030303,2618.595468320832
2320.0,897650.7429130982,0.701460888071869,949549.9797787875,3472.030303030303,2618.595468320832
2325.0,897676.1048324872,0.7014021683562093,949549.9797787875,3472.030303030303,2618.595468320832
2330.0,897704.6999249867,0.7013546533485787,949549.9797787875,3472.030303030303,2618.595468320832
2335.0,897731.7805398252,0.7013067177540617,949549.9797787875,3472.030303030303,2618.595468320832
2340.0,897784.3030996713,0.7012520103414768,949549.9797787875,3472.030303030303,2618.595468320832
2345.0,897858.3206788754,0.7011924310931454,949549.9797787875,3472.030303030303,2618.595468320832
2350.0,897897.0669473793,0.7011412740353201,949549.9797787875,3472.030303030303,2618.595468320832
2355.0,897963.1763632281,0.7010765566199316,949549.9797787875,3472.030303030303,2618.595468320832
2360.0,898244.6374233504,0.7010071784394598,949549.9797787875,3472.030303030303,2618.595468320832
2365.0,898817.7944593453,0.7009488823790836,949549.9797787875,3472.030303030303,2618.595468320832
2370.0,899440.6699207883,0.7008842516298504,949549.9797787875,3472.030303030303,2618.595468320832
2375.0,899794.4507962993,0.7008235717457298,949549.9797787875,3472.030303030303,2618.595468320832
2380.0,900252.2488584102,0.7007656271499718,949549.9797787875,3472.030303030303,2618.595468320832
2385.0,900651.5293171735,0.700707913209526,949549.9797787875,3472.030303030303,2618.595468320832
2390.0,901370.833857173,0.700649084609682,949549.9797787875,3472.030303030303,2618.595468320832
2395.0,901618.8718089592,0.7005955274415342,949549.9797787875,3472.030303030303,2618.595468320832
2400.0,902132.717751477,0.700535578770493,949549.9797787875,3472.030303030303,2618.595468320832
2405.0,902746.4101640258,0.7004777092026186,949549.9797787875,3472.030303030303,2618.595468320832
2410.0,903297.2944151029,0.70041837209546,949549.9797787875,3472.030303030303,2618.595468320832
2415.0,904013.6394912453,0.7003611614117505,949549.9797787875,3472.030303030303,2618.595468320832
2420.0,904355.455933907,0.7003122588836243,949549.9797787875,3472.030303030303,2618.595468320832
2425.0,904482.9041076852,0.7002621747300903,949549.9797787875,3472.030303030303,2618.595468320832
2430.0,904666.9749615977,0.7002026520648891,949549.9797787875,3472.030303030303,2618.595468320832
2435.0,904866.985946061,0.700146622501272,949549.9797787875,3472.030303030303,2618.595468320832
2440.0,904958.3554713548,0.7000969970011179,949549.9797787875,3472.030303030303,2618.595468320832
2445.0,905026.9846830047,0.7000417866411761,949549.9797787875,3472.030303030303,2618.595468320832
2450.0,905089.896416376,0.6999925818121743,949549.9797787875,3472.030303030303,2618.595468320832
2455.0,905131.9299592226,0.6999357104225012,949549.9797787875,3472.030303030303,2618.595468320832
2460.0,905152.5280406093,0.699881849914961,949549.9797787875,3472.030303030303,2618.595468320832
2465.0,905172.5488937144,0.6998354336104362,949549.9797787875,3472.030303030303,2618.595468320832
2470.0,905196.20082009,0.6997880149519347,949549.9797787875,3472.030303030303,2618.595468320832
2475.0,905217.83542371,0.6997415482330862,949549.9797787875,3472.030303030303,2618.595468320832
2480.0,905238.5520418664,0.6996980547209842,949549.9797787875,3472.030303030303,2618.595468320832
2485.0,905274.1864296809,0.6996497524867068,949549.9797787875,3472.030303030303,2618.595468320832
2490.0,905297.589729197,0.6995993832700248,949549.9797787875,3472.030303030303,2618.595468320832
2495.0,905332.0620114089,0.6995563187426829,949549.9797787875,3472.030303030303,2618.595468320832
2500.0,905399.7867167259,0.6995143587362518,949549.9797787875,3472.030303030303,2618.595468320832
2505.0,905479.080760131,0.6994728283139691,949549.9797787875,3472.030303030303,2618.595468320832
2510.0,905625.1177104849,0.6994305232554417,949549.9797787875,3472.030303030303,2618.595468320832
2515.0,905854.3150845306,0.699387529341043,949549.9797787875,3472.030303030303,2618.595468320832
2520.0,906258.1255173051,0.6993332642613126,949549.9797787875,3472.030303030303,2618.595468320832
2525.0,906477.4711052311,0.6992849445400912,949549.9797787875,3472.030303030303,2618.595468320832
2530.0,906501.4220954987,0.6992349981136112,949549.9797787875,3472.030303030303,2618.595468320832
2535.0,906551.3254520748,0.6991875161142506,949549.9797787875,3472.030303030303,2618.595468320832
2540.0,906571.6272467588,0.6991418231263281,949549.9797787875,3472.030303030303,2618.595468320832
2545.0,906590.2731555076,0.6990970328401227,949549.9797787875,3472.030303030303,2618.595468320832
2550.0,906677.4468166396,0.6990434681979191,949549.9797787875,3472.030303030303,2618.595468320832
2555.0,906720.807587165,0.6989896045702236,949549.9797787875,3472.030303030303,2618.595468320832
2560.0,906804.8995445046,0.6989360955445637,949549.9797787875,3472.030303030303,2618.595468320832
2565.0,906890.0523871292,0.6988848127472375,949549.9797787875,3472.030303030303,2618.595468320832
2570.0,907031.3375902058,0.6988364521466353,949549.9797787875,3472.030303030303,2618.595468320832
2575.0,907055.6553223374,0.6987927267321106,949549.9797787875,3472.030303030303,2618.595468320832
2580.0,907078.2955755373,0.698742201333664,949549.9797787875,3472.030303030303,2618.595468320832
2585.0,907099.3707516084,0.6986920745393476,949549.9797787875,3472.030303030303,2618.595468320832
2590.0,907117.7205427728,0.6986465646346057,949549.9797787875,3472.030303030303,2618.595468320832
2595.0,907135.1501904385,0.6986016497431754,949549.9797787875,3472.030303030303,2618.595468320832
2600.0,907156.2622840967,0.6985508916923789,949549.9797787875,3472.030303030303,2618.595468320832
2605.0,907203.264797547,0.6985061765226741,949549.9797787875,3472.030303030303,2618.595468320832
2610.0,907258.9255046303,0.6984612376028053,949549.9797787875,3472.030303030303,2618.595468320832
2615.0,907301.6186252405,0.6984136750000516,949549.9797787875,3472.030303030303,2618.595468320832
2620.0,907347.0344998278,0.6983618005217114,949549.9797787875,3472.030303030303,2618.595468320832
2625.0,907418.0013186013,0.6983089578426248,949549.9797787875,3472.030303030303,2618.595468320832
2630.0,907487.6066008596,0.698262571773073,949549.9797787875,3472.030303030303,2618.595468320832
2635.0,907664.3902017891,0.6982151006806486,949549.9797787875,3472.030303030303,2618.595468320832
2640.0,908701.1710425174,0.698152652021126,949549.9797787875,3472.030303030303,2618.595468320832
2645.0,909181.3098483145,0.6980947033729743,949549.9797787875,3472.030303030303,2618.595468320832
2650.0,910349.4864475228,0.6980407316505767,949549.9797787875,3472.030303030303,2618.595468320832
2655.0,911040.6283115039,0.6979905642587974,949549.9797787875,3472.030303030303,2618.595468320832
2660.0,911604.0078377245,0.6979428756665769,949549.9797787875,3472.030303030303,2618.595468320832
2665.0,912260.4957556211,0.6978918706165003,949549.9797787875,3472.030303030303,2618.595468320832
2670.0,913120.7052389045,0.6978331711382482,949549.9797787875,3472.030303030303,2618.595468320832
2675.0,913903.6512569231,0.6977822969001222,949549.9797787875,3472.030303030303,2618.595468320832
2680.0,914681.2436359416,0.6977285099400746,949549.9797787875,3472.030303030303,2618.595468320832
2685.0,915500.2886565318,0.6976726239567816,949549.9797787875,3472.030303030303,2618.595468320832
2690.0,917136.488345785,0.6976064714911616,949549.9797787875,3472.030303030303,2618.595468320832
2695.0,918603.2606139393,0.6975443963028186,949549.9797787875,3472.030303030303,2618.595468320832
2700.0,919001.9637004358,0.6975015802308803,949549.9797787875,3472.030303030303,2618.595468320832
2705.0,919264.3953941439,0.6974602810836666,949549.9797787875,3472.030303030303,2618.595468320832
2710.0,919328.7832092482,0.6974196844097028,949549.9797787875,3472.030303030303,2618.595468320832
2715.0,919351.3216482834,0.6973805766533021,949549.9797787875,3472.030303030303,2618.595468320832
2720.0,919472.565227598,0.6973281398305934,949549.9797787875,3472.030303030303,2618.595468320832
2725.0,919878.9480236672,0.6972750961184085,949549.9797787875,3472.030303030303,2618.595468320832
2730.0,920462.318273531,0.6972295685386558,949549.9797787875,3472.030303030303,2618.595468320832
2735.0,920900.9021943993,0.6971889006332355,949549.9797787875,3472.030303030303,2618.595468320832
2740.0,921768.3084419384,0.6971332929427428,949549.9797787875,3472.030303030303,2618.595468320832
2745.0,922739.0870416427,0.6970771715911588,949549.9797787875,3472.030303030303,2618.595468320832
2750.0,923074.8716120239,0.6970221033292733,949549.9797787875,3472.030303030303,2618.595468320832
2755.0,923117.8770695502,0.696981197688497,949549.9797787875,3472.030303030303,2618.595468320832
2760.0,930876.4841354792,0.6960968175740764,949549.9797787875,3472.030303030303,2618.595468320832
2765.0,930978.5569389202,0.6960531809031197,949549.9797787875,3472.030303030303,2618.595468320832
2770.0,931005.1253796519,0.6960095106334301,949549.9797787875,3472.030303030303,2618.595468320832
2775.0,931095.0416077051,0.6959646623543495,949549.9797787875,3472.030303030303,2618.595468320832
2780.0,931306.1880089111,0.6959134763394667,949549.9797787875,3472.030303030303,2618.595468320832
2785.0,931501.8365320354,0.6958694238684718,949549.9797787875,3472.030303030303,2618.595468320832
2790.0,931527.2385875566,0.6958281066019126,949549.9797787875,3472.030303030303,2618.595468320832
2795.0,933292.0366907597,0.6956011867672527,949549.9797787875,3472.030303030303,2618.595468320832
2800.0,933400.8257712778,0.6955587786023802,949549.9797787875,3472.030303030303,2618.595468320832
2805.0,933523.0545824684,0.6955091078975386,949549.9797787875,3472.030303030303,2618.595468320832
2810.0,933544.8379760472,0.6954204243352025,949549.9797787875,3472.030303030303,2618.595468320832
2815.0,933566.050726421,0.6953676417949565,949549.9797787875,3472.030303030303,2618.595468320832
2820.0,933697.0931794788,0.6953242127779867,949549.9797787875,3472.030303030303,2618.595468320832
2825.0,933873.04280415,0.69527407698654,949549.9797787875,3472.030303030303,2618.595468320832
2830.0,934032.3202955987,0.69523311190079,949549.9797787875,3472.030303030303,2618.595468320832
2835.0,934303.9267415714,0.6951883094132093,949549.9797787875,3472.030303030303,2618.595468320832
2840.0,934467.1179065683,0.6951502331267086,949549.9797787875,3472.030303030303,2618.595468320832
2845.0,934511.483105076,0.6951129864779197,949549.9797787875,3472.030303030303,2618.595468320832
2850.0,934531.58939926,0.6950734846168981,949549.9797787875,3472.030303030303,2618.595468320832
2855.0,934596.1375021564,0.6950374186616088,949549.9797787875,3472.030303030303,2618.595468320832
2860.0,934905.8246924814,0.6949941412053788,949549.9797787875,3472.030303030303,2618.595468320832
2865.0,935352.2544614333,0.6949503347619004,949549.9797787875,3472.030303030303,2618.595468320832
2870.0,935866.0940847333,0.6949059035238278,949549.9797787875,3472.030303030303,2618.595468320832
2875.0,936427.0307364522,0.6948643133066955,949549.9797787875,3472.030303030303,2618.595468320832
2880.0,936757.6732662215,0.6948200815922282,949549.9797787875,3472.030303030303,2618.595468320832
2885.0,937037.2475484317,0.6947776144997153,949549.9797787875,3472.030303030303,2618.595468320832
2890.0,937439.8589645748,0.694733596929105,949549.9797787875,3472.030303030303,2618.595468320832
2895.0,938551.7735270254,0.6946866041725084,949549.9797787875,3472.030303030303,2618.595468320832
2900.0,938574.7847703804,0.6946492425812151,949549.9797787875,3472.030303030303,2618.595468320832
2905.0,938595.5876531209,0.6946118845708247,949549.9797787875,3472.030303030303,2618.595468320832
2910.0,938614.6306376169,0.6945789861746795,949549.9797787875,3472.030303030303,2618.595468320832
2915.0,938635.2360280252,0.6945447935810428,949549.9797787875,3472.030303030303,2618.595468320832
2920.0,938653.0349180131,0.6945127094105586,949549.9797787875,3472.030303030303,2618.595468320832
2925.0,938671.6613217201,0.6944753008933626,949549.9797787875,3472.030303030303,2618.595468320832
2930.0,938693.9954967411,0.6944412851415029,949549.9797787875,3472.030303030303,2618.595468320832
2935.0,938714.4288219659,0.6943968166684479,949549.9797787875,3472.030303030303,2618.595468320832
2940.0,938736.7908213057,0.6943639004198198,949549.9797787875,3472.030303030303,2618.595468320832
2945.0,938760.4382702382,0.6943264046175794,949549.9797787875,3472.030303030303,2618.595468320832
2950.0,938796.7058659553,0.6942883014093283,949549.9797787875,3472.030303030303,2618.595468320832
2955.0,938822.1334754053,0.6942518016634585,949549.9797787875,3472.030303030303,2618.595468320832
2960.0,938897.9435136769,0.6942158394836374,949549.9797787875,3472.030303030303,2618.595468320832
2965.0,939149.6285572156,0.6941742615091061,949549.9797787875,3472.030303030303,2618.595468320832
2970.0,940093.5628919227,0.6941239668343351,949549.9797787875,3472.030303030303,2618.595468320832
2975.0,940591.0052998979,0.6940836355063034,949549.9797787875,3472.030303030303,2618.595468320832
2980.0,941410.1042752694,0.6940395518250481,949549.9797787875,3472.030303030303,2618.595468320832
2985.0,941890.9870478668,0.6939983314970076,949549.9797787875,3472.030303030303,2618.595468320832
2990.0,942074.7323821839,0.6939602782304614,949549.9797787875,3472.030303030303,2618.595468320832
2995.0,942274.7817382824,0.6939201619426039,949549.9797787875,3472.030303030303,2618.595468320832
3000.0,942442.9935177827,0.6938818806454184,949549.9797787875,3472.030303030303,2618.595468320832
3005.0,942576.7088708585,0.6938447201461713,949549.9797787875,3472.030303030303,2618.595468320832
3010.0,942721.3058755144,0.6938062301976813,949549.9797787875,3472.030303030303,2618.595468320832
3015.0,942821.2505831408,0.6937664505328391,949549.9797787875,3472.030303030303,2618.595468320832
3020.0,942959.4675585736,0.6937223585572756,949549.9797787875,3472.030303030303,2618.595468320832
3025.0,943081.1697562719,0.6936815059219965,949549.9797787875,3472.030303030303,2618.595468320832
3030.0,943105.0357308742,0.6936307286014208,949549.9797787875,3472.030303030303,2618.595468320832
3035.0,943123.1455522825,0.6935834868623985,949549.9797787875,3472.030303030303,2618.595468320832
3040.0,943139.5743009689,0.6935415984467834,949549.9797787875,3472.030303030303,2618.595468320832
3045.0,943157.8103765233,0.6935031165808272,949549.9797787875,3472.030303030303,2618.595468320832
3050.0,943203.7958790205,0.6934545705152859,949549.9797787875,3472.030303030303,2618.595468320832
3055.0,943406.6495845634,0.6934155162176925,949549.9797787875,3472.030303030303,2618.595468320832
3060.0,943706.9801740538,0.6933749831149615,949549.9797787875,3472.030303030303,2618.595468320832
3065.0,943864.8270583006,0.6933319164566566,949549.9797787875,3472.030303030303,2618.595468320832
3070.0,944077.5784858473,0.693285614593241,949549.9797787875,3472.030303030303,2618.595468320832
3075.0,944277.2018760059,0.6932443589428329,949549.9797787875,3472.030303030303,2618.595468320832
3080.0,944499.2081966299,0.6932023486730626,949549.9797787875,3472.030303030303,2618.595468320832
3085.0,944660.3557851104,0.6931358975982241,949549.9797787875,3472.030303030303,2618.595468320832
3090.0,945044.0844699048,0.693082669311846,949549.9797787875,3472.030303030303,2618.595468320832
3095.0,945189.8624027671,0.6930343559010045,949549.9797787875,3472.030303030303,2618.595468320832
3100.0,945473.4450400225,0.6929891473252029,949549.9797787875,3472.030303030303,2618.595468320832
3105.0,945636.1888861881,0.6929448728760422,949549.9797787875,3472.030303030303,2618.595468320832
3110.0,945762.4877630505,0.6929032865017557,949549.9797787875,3472.030303030303,2618.595468320832
3115.0,945910.3275596203,0.6928625852732785,949549.9797787875,3472.030303030303,2618.595468320832
3120.0,946107.9819281221,0.6928221093485535,949549.9797787875,3472.030303030303,2618.595468320832
3125.0,946165.8135334757,0.6927781158210256,949549.9797787875,3472.030303030303,2618.595468320832
3130.0,946305.1797844889,0.6927347526689847,949549.9797787875,3472.030303030303,2618.595468320832
3135.0,946408.8778230267,0.6926915463923792,949549.9797787875,3472.030303030303,2618.595468320832
3140.0,946540.3961617313,0.692653222103313,949549.9797787875,3472.030303030303,2618.595468320832
3145.0,946673.4951205729,0.6926066193968026,949549.9797787875,3472.030303030303,2618.595468320832
3150.0,946737.281959183,0.6925623518817634,949549.9797787875,3472.030303030303,2618.595468320832
3155.0,946758.7136150558,0.6925161718858535,949549.9797787875,3472.030303030303,2618.595468320832
3160.0,946790.9775644008,0.6924739084991708,949549.9797787875,3472.030303030303,2618.595468320832
3165.0,946860.2793043727,0.6924301940306632,949549.9797787875,3472.030303030303,2618.595468320832
3170.0,947003.251118412,0.6923875689104724,949549.9797787875,3472.030303030303,2618.595468320832
3175.0,947223.646871874,0.6923461019455416,949549.9797787875,3472.030303030303,2618.595468320832
3180.0,947425.0092135104,0.6922929943501388,949549.9797787875,3472.030303030303,2618.595468320832
3185.0,947528.2249661755,0.6922566213975174,949549.9797787875,3472.030303030303,2618.595468320832
3190.0,947557.7187498156,0.6922205782073432,949549.9797787875,3472.030303030303,2618.595468320832
3195.0,947578.0701500193,0.6921832307784893,949549.9797787875,3472.030303030303,2618.595468320832
3200.0,947607.1205476931,0.6921473477226333,949549.9797787875,3472.030303030303,2618.595468320832
3205.0,947629.2878083538,0.692105386441879,949549.9797787875,3472.030303030303,2618.595468320832
3210.0,947648.7671015307,0.6920660016291539,949549.9797787875,3472.030303030303,2618.595468320832
3215.0,947685.0722022933,0.6920297663811783,949549.9797787875,3472.030303030303,2618.595468320832
3220.0,947754.1326821329,0.691995715419119,949549.9797787875,3472.030303030303,2618.595468320832
3225.0,947836.8867548816,0.6919563004125439,949549.9797787875,3472.030303030303,2618.595468320832
3230.0,947865.5282959378,0.6919200449490518,949549.9797787875,3472.030303030303,2618.595468320832
3235.0,947918.9033595747,0.6918822327350779,949549.9797787875,3472.030303030303,2618.595468320832
3240.0,947955.4882502066,0.6918431047839637,949549.9797787875,3472.030303030303,2618.595468320832
3245.0,947974.8574292101,0.6918090760629596,949549.9797787875,3472.030303030303,2618.595468320832
3250.0,947990.865962071,0.6917761227511418,949549.9797787875,3472.030303030303,2618.595468320832
3255.0,948012.4852703047,0.6917382804537218,949549.9797787875,3472.030303030303,2618.595468320832
3260.0,948050.3052815566,0.6917055919394447,949549.9797787875,3472.030303030303,2618.595468320832
3265.0,948074.3364605496,0.6916689446206855,949549.9797787875,3472.030303030303,2618.595468320832
3270.0,948093.4325297737,0.6916313390616236,949549.9797787875,3472.030303030303,2618.595468320832
3275.0,948112.5518545068,0.6915923718226176,949549.9797787875,3472.030303030303,2618.595468320832
3280.0,948133.0177138551,0.6915575724262056,949549.9797787875,3472.030303030303,2618.595468320832
3285.0,948151.6479743917,0.6915246191460035,949549.9797787875,3472.030303030303,2618.595468320832
3290.0,948167.395322409,0.6914967493451901,949549.9797787875,3472.030303030303,2618.595468320832
3295.0,948186.7541959033,0.6914645551398834,949549.9797787875,3472.030303030303,2618.595468320832
3300.0,948202.3558317435,0.6914362157465105,949549.9797787875,3472.030303030303,2618.595468320832
3305.0,948218.7153316304,0.6914041878914836,949549.9797787875,3472.030303030303,2618.595468320832
3310.0,948234.6574475119,0.6913755277377277,949549.9797787875,3472.030303030303,2618.595468320832
3315.0,948252.4706160699,0.6913429104708203,949549.9797787875,3472.030303030303,2618.595468320832
3320.0,948270.8911032972,0.6913070497311821,949549.9797787875,3472.030303030303,2618.595468320832
3325.0,948288.1905532902,0.6912699266961724,949549.9797787875,3472.030303030303,2618.595468320832
3330.0,948307.3386472493,0.6912364916869682,949549.9797787875,3472.030303030303,2618.595468320832
3335.0,948326.4340002438,0.6912019564580452,949549.9797787875,3472.030303030303,2618.595468320832
3340.0,948374.5822451378,0.6911687238607851,949549.9797787875,3472.030303030303,2618.595468320832
3345.0,948402.2506320272,0.6911336198229688,949549.9797787875,3472.030303030303,2618.595468320832
3350.0,948421.0250933461,0.6911008746262511,949549.9797787875,3472.030303030303,2618.595468320832
3355.0,948441.043192879,0.6910700424832853,949549.9797787875,3472.030303030303,2618.595468320832
3360.0,948461.7696464222,0.6910358548874334,949549.9797787875,3472.030303030303,2618.595468320832
3365.0,948482.5233753201,0.6910017341706693,949549.9797787875,3472.030303030303,2618.595468320832
3370.0,948504.5845915693,0.690969038975925,949549.9797787875,3472.030303030303,2618.595468320832
3375.0,948521.8832331139,0.6909359686478149,949549.9797787875,3472.030303030303,2618.595468320832
3380.0,948538.6806875698,0.6909045650347406,949549.9797787875,3472.030303030303,2618.595468320832
3385.0,948554.354655174,0.6908732736999807,949549.9797787875,3472.030303030303,2618.595468320832
3390.0,948571.4096968527,0.6908338208417977,949549.9797787875,3472.030303030303,2618.595468320832
3395.0,948596.8007375626,0.6907994177619879,949549.9797787875,3472.030303030303,2618.595468320832
3400.0,948634.8958889488,0.6907672049206338,949549.9797787875,3472.030303030303,2618.595468320832
3405.0,948669.0876484638,0.6907357253051057,949549.9797787875,3472.030303030303,2618.595468320832
3410.0,948704.2256624264,0.6906985493083385,949549.9797787875,3472.030303030303,2618.595468320832
3415.0,948736.3181494628,0.6906548424414084,949549.9797787875,3472.030303030303,2618.595468320832
3420.0,948755.4404044481,0.6906203576540996,949549.9797787875,3472.030303030303,2618.595468320832
3425.0,948772.4326718036,0.690581449064767,949549.9797787875,3472.030303030303,2618.595468320832
3430.0,948788.0250874242,0.6905491558355847,949549.9797787875,3472.030303030303,2618.595468320832
3435.0,948808.2396469055,0.6905097346160959,949549.9797787875,3472.030303030303,2618.595468320832
3440.0,948824.9299687655,0.6904635225020032,949549.9797787875,3472.030303030303,2618.595468320832
3445.0,948841.2833992776,0.6904210763373716,949549.9797787875,3472.030303030303,2618.595468320832
3450.0,948856.7220401369,0.6903871949764793,949549.9797787875,3472.030303030303,2618.595468320832
3455.0,948874.5920541895,0.6903554556085008,949549.9797787875,3472.030303030303,2618.595468320832
3460.0,948892.9534422765,0.6903269263775115,949549.9797787875,3472.030303030303,2618.595468320832
3465.0,948910.7417798208,0.6902923494149596,949549.9797787875,3472.030303030303,2618.595468320832
3470.0,948926.0009743267,0.6902564984766772,949549.9797787875,3472.030303030303,2618.595468320832
3475.0,948941.2863828149,0.6902219931455658,949549.9797787875,3472.030303030303,2618.595468320832
3480.0,948958.9439695851,0.6901925038582711,949549.9797787875,3472.030303030303,2618.595468320832
3485.0,948980.938158485,0.6901617018814182,949549.9797787875,3472.030303030303,2618.595468320832
3490.0,949018.5568271644,0.6901296271375316,949549.9797787875,3472.030303030303,2618.595468320832
3495.0,949043.8126786895,0.6900971706866394,949549.9797787875,3472.030303030303,2618.595468320832
3500.0,949082.1553555243,0.6900664520275553,949549.9797787875,3472.030303030303,2618.595468320832
3505.0,949110.1857857767,0.6900369449996735,949549.9797787875,3472.030303030303,2618.595468320832
3510.0,949134.3634244733,0.690002348811863,949549.9797787875,3472.030303030303,2618.595468320832
3515.0,949151.5884204204,0.6899704584880803,949549.9797787875,3472.030303030303,2618.595468320832
3520.0,949169.2165220457,0.6899398010118847,949549.9797787875,3472.030303030303,2618.595468320832
3525.0,949185.9217609111,0.6899124690125336,949549.9797787875,3472.030303030303,2618.595468320832
3530.0,949203.0732245254,0.6898829924387113,949549.9797787875,3472.030303030303,2618.595468320832
3535.0,949218.8925155048,0.6898521669810918,949549.9797787875,3472.030303030303,2618.595468320832
3540.0,949234.3259359596,0.6898212758862478,949549.9797787875,3472.030303030303,2618.595468320832
3545.0,949250.7176581969,0.689790223690357,949549.9797787875,3472.030303030303,2618.595468320832
3550.0,949268.3401333482,0.6897573254956525,949549.9797787875,3472.030303030303,2618.595468320832
3555.0,949290.7719636053,0.6897301371727392,949549.9797787875,3472.030303030303,2618.595468320832
3560.0,949307.3048671336,0.6896984076407636,949549.9797787875,3472.030303030303,2618.595468320832
3565.0,949322.6465417965,0.6896664500275164,949549.9797787875,3472.030303030303,2618.595468320832
3570.0,949337.6066437467,0.6896322391009214,949549.9797787875,3472.030303030303,2618.595468320832
3575.0,949360.5256073915,0.6896027112455112,949549.9797787875,3472.030303030303,2618.595468320832
3580.0,949401.9844622506,0.6895725078139165,949549.9797787875,3472.030303030303,2618.595468320832
3585.0,949435.9683176032,0.6895450360865494,949549.9797787875,3472.030303030303,2618.595468320832
3590.0,949499.3595942372,0.6895127888936132,949549.9797787875,3472.030303030303,2618.595468320832
3595.0,949541.6164534128,0.6894837249580666,949549.9797787875,3472.030303030303,2618.595468320832
3600.0,949549.9797787875,0.6894635663571598,949549.9797787875,3472.030303030303,2618.595468320832
3605.0,949549.9797787875,0.6894635663571598,949549.9797787875,3472.030303030303,2618.595468320832


==> figures/logs/qaplib_small_all/lower_bounds_learned_last_v0_merged.csv <==
0.0,-inf,1.0,14527353.07175306,860.7575757575758,209.1902474239375
5.0,7826536.659313634,0.29319697070905676,14527353.07175306,860.7575757575758,209.1902474239375
10.0,9066478.470741302,0.24753738378372855,14527353.07175306,860.7575757575758,209.1902474239375
15.0,9752495.370292408,0.21504957223429658,14527353.07175306,860.7575757575758,209.1902474239375
20.0,9997665.569641083,0.19715466620611535,14527353.07175306,860.7575757575758,209.1902474239375
25.0,10233989.978570372,0.1710391108628986,14527353.07175306,860.7575757575758,209.1902474239375
30.0,10393308.963079425,0.16127841824163205,14527353.07175306,860.7575757575758,209.1902474239375
35.0,10516338.957597446,0.15367083133460785,14527353.07175306,860.7575757575758,209.1902474239375
40.0,10616520.070386343,0.1474167568843744,14527353.07175306,860.7575757575758,209.1902474239375
45.0,10701116.367844207,0.14196554338924458,14527353.07175306,860.7575757575758,209.1902474239375
50.0,10774159.80763786,0.13721304193998465,14527353.07175306,860.7575757575758,209.1902474239375
55.0,10839304.22079369,0.13300390388957706,14527353.07175306,860.7575757575758,209.1902474239375
60.0,10898690.50678907,0.12924556329696174,14527353.07175306,860.7575757575758,209.1902474239375
65.0,10952433.609792074,0.12588595911025702,14527353.07175306,860.7575757575758,209.1902474239375
70.0,11003126.09838466,0.1226241822243269,14527353.07175306,860.7575757575758,209.1902474239375
75.0,11051464.193533095,0.11981997168408655,14527353.07175306,860.7575757575758,209.1902474239375
80.0,11097430.057803383,0.11728043936570054,14527353.07175306,860.7575757575758,209.1902474239375
85.0,11142030.270016855,0.11496493260999777,14527353.07175306,860.7575757575758,209.1902474239375
90.0,11184811.811088996,0.112797094212863,14527353.07175306,860.7575757575758,209.1902474239375
95.0,11225633.88126312,0.11078833408199334,14527353.07175306,860.7575757575758,209.1902474239375
100.0,11263214.79098103,0.10892400045174308,14527353.07175306,860.7575757575758,209.1902474239375
105.0,11299736.386317225,0.10716546555974625,14527353.07175306,860.7575757575758,209.1902474239375
110.0,11336229.97624572,0.10551296789094401,14527353.07175306,860.7575757575758,209.1902474239375
115.0,11370337.72266822,0.10396618665217038,14527353.07175306,860.7575757575758,209.1902474239375
120.0,11403496.146616612,0.1025125219046781,14527353.07175306,860.7575757575758,209.1902474239375
125.0,11437032.430218019,0.10114546396925007,14527353.07175306,860.7575757575758,209.1902474239375
130.0,11470368.378989032,0.09980374457260997,14527353.07175306,860.7575757575758,209.1902474239375
135.0,11500712.610833071,0.09855632426663766,14527353.07175306,860.7575757575758,209.1902474239375
140.0,11530294.768170904,0.09729762553872771,14527353.07175306,860.7575757575758,209.1902474239375
145.0,11560118.198780328,0.09604271831120191,14527353.07175306,860.7575757575758,209.1902474239375
150.0,11591545.253295511,0.09488904225348414,14527353.07175306,860.7575757575758,209.1902474239375
155.0,11619734.463428669,0.09384526605449466,14527353.07175306,860.7575757575758,209.1902474239375
160.0,11648387.336981267,0.0928632664156209,14527353.07175306,860.7575757575758,209.1902474239375
165.0,11675437.56203996,0.09193472120491694,14527353.07175306,860.7575757575758,209.1902474239375
170.0,11703993.996230794,0.09102449068118465,14527353.07175306,860.7575757575758,209.1902474239375
175.0,11729246.227405045,0.0901368898086424,14527353.07175306,860.7575757575758,209.1902474239375
180.0,11757084.990516145,0.08927477652438733,14527353.07175306,860.7575757575758,209.1902474239375
185.0,11782532.43368885,0.08846082384585431,14527353.07175306,860.7575757575758,209.1902474239375
190.0,11805184.727072747,0.08769008506931382,14527353.07175306,860.7575757575758,209.1902474239375
195.0,11830646.984279606,0.0869208181417469,14527353.07175306,860.7575757575758,209.1902474239375
200.0,11854491.858469646,0.08618022207560469,14527353.07175306,860.7575757575758,209.1902474239375
205.0,11878454.60139083,0.08546444059143604,14527353.07175306,860.7575757575758,209.1902474239375
210.0,11901674.61512809,0.08477585709607761,14527353.07175306,860.7575757575758,209.1902474239375
215.0,11923216.346580762,0.08411557438027095,14527353.07175306,860.7575757575758,209.1902474239375
220.0,11945663.268768184,0.08346055913343527,14527353.07175306,860.7575757575758,209.1902474239375
225.0,11967901.633251164,0.08283326395515589,14527353.07175306,860.7575757575758,209.1902474239375
230.0,11988683.1410002,0.08223049085634888,14527353.07175306,860.7575757575758,209.1902474239375
235.0,12011259.44007146,0.08158899558207101,14527353.07175306,860.7575757575758,209.1902474239375
240.0,12033075.762585774,0.08097327801762795,14527353.07175306,860.7575757575758,209.1902474239375
245.0,12054169.017379154,0.08040257928528724,14527353.07175306,860.7575757575758,209.1902474239375
250.0,12075861.162512004,0.07983941130023314,14527353.07175306,860.7575757575758,209.1902474239375
255.0,12095557.383440172,0.07930329845342446,14527353.07175306,860.7575757575758,209.1902474239375
260.0,12116822.882646572,0.07876710103708384,14527353.07175306,860.7575757575758,209.1902474239375
265.0,12137353.771102982,0.07824013281985731,14527353.07175306,860.7575757575758,209.1902474239375
270.0,12158443.992262658,0.07770986609999832,14527353.07175306,860.7575757575758,209.1902474239375
275.0,12179347.932417896,0.07719117612355529,14527353.07175306,860.7575757575758,209.1902474239375
280.0,12200675.23579152,0.07667372526558257,14527353.07175306,860.7575757575758,209.1902474239375
285.0,12218964.84040752,0.07618892063958613,14527353.07175306,860.7575757575758,209.1902474239375
290.0,12238455.30922849,0.07569039221997814,14527353.07175306,860.7575757575758,209.1902474239375
295.0,12258452.176802235,0.07518294421207079,14527353.07175306,860.7575757575758,209.1902474239375
300.0,12278432.369173616,0.07469337377322773,14527353.07175306,860.7575757575758,209.1902474239375
305.0,12298366.140281843,0.07420254148455245,14527353.07175306,860.7575757575758,209.1902474239375
310.0,12318995.114491066,0.07371005039584454,14527353.07175306,860.7575757575758,209.1902474239375
315.0,12338268.256925272,0.07323516962278936,14527353.07175306,860.7575757575758,209.1902474239375
320.0,12356187.24798739,0.07277509068454209,14527353.07175306,860.7575757575758,209.1902474239375
325.0,12374231.918652747,0.07231437579204675,14527353.07175306,860.7575757575758,209.1902474239375
330.0,12393446.246073524,0.07184418069286097,14527353.07175306,860.7575757575758,209.1902474239375
335.0,12412979.785392579,0.07137935366211846,14527353.07175306,860.7575757575758,209.1902474239375
340.0,12431687.166818168,0.07093036007027184,14527353.07175306,860.7575757575758,209.1902474239375
345.0,12450827.940228902,0.07048363806749067,14527353.07175306,860.7575757575758,209.1902474239375
350.0,12468816.864075806,0.0700491056132242,14527353.07175306,860.7575757575758,209.1902474239375
355.0,12487026.272494707,0.06960529893942491,14527353.07175306,860.7575757575758,209.1902474239375
360.0,12503207.734819578,0.06918986236251806,14527353.07175306,860.7575757575758,209.1902474239375
365.0,12522168.159924384,0.06875483813985009,14527353.07175306,860.7575757575758,209.1902474239375
370.0,12539695.4101068,0.06833748646899727,14527353.07175306,860.7575757575758,209.1902474239375
375.0,12556701.137892446,0.0679282639486243,14527353.07175306,860.7575757575758,209.1902474239375
380.0,12573829.26543201,0.06752301516401733,14527353.07175306,860.7575757575758,209.1902474239375
385.0,12589946.90482182,0.06711200359454872,14527353.07175306,860.7575757575758,209.1902474239375
390.0,12605542.542033087,0.0667284802965341,14527353.07175306,860.7575757575758,209.1902474239375
395.0,12623380.945171393,0.06631360170461391,14527353.07175306,860.7575757575758,209.1902474239375
400.0,12641226.485907044,0.0659142903965544,14527353.07175306,860.7575757575758,209.1902474239375
405.0,12656355.179285482,0.06553344589002216,14527353.07175306,860.7575757575758,209.1902474239375
410.0,12673244.813623145,0.06514204579472795,14527353.07175306,860.7575757575758,209.1902474239375
415.0,12689550.704507694,0.06475923370821979,14527353.07175306,860.7575757575758,209.1902474239375
420.0,12705866.50125526,0.06438471346132209,14527353.07175306,860.7575757575758,209.1902474239375
425.0,12720778.139500327,0.06402519325334483,14527353.07175306,860.7575757575758,209.1902474239375
430.0,12736674.428836673,0.06365372429948006,14527353.07175306,860.7575757575758,209.1902474239375
435.0,12753433.199101958,0.06329637369537192,14527353.07175306,860.7575757575758,209.1902474239375
440.0,12769442.065427013,0.06294016980609142,14527353.07175306,860.7575757575758,209.1902474239375
445.0,12784314.345926426,0.062598338526067,14527353.07175306,860.7575757575758,209.1902474239375
450.0,12800270.235484792,0.06225226535238703,14527353.07175306,860.7575757575758,209.1902474239375
455.0,12815027.149785072,0.0619187582443989,14527353.07175306,860.7575757575758,209.1902474239375
460.0,12829792.883592242,0.061576086570644374,14527353.07175306,860.7575757575758,209.1902474239375
465.0,12845533.22461468,0.06120168600403708,14527353.07175306,860.7575757575758,209.1902474239375
470.0,12862154.500228936,0.06083650548456089,14527353.07175306,860.7575757575758,209.1902474239375
475.0,12874286.867774442,0.06051935623050749,14527353.07175306,860.7575757575758,209.1902474239375
480.0,12889091.944366097,0.06018978645970266,14527353.07175306,860.7575757575758,209.1902474239375
485.0,12902867.683015084,0.05988013181747974,14527353.07175306,860.7575757575758,209.1902474239375
490.0,12917438.577027082,0.05956896612484881,14527353.07175306,860.7575757575758,209.1902474239375
495.0,12930212.900306229,0.05927215167530802,14527353.07175306,860.7575757575758,209.1902474239375
500.0,12943979.476462753,0.05897350598621918,14527353.07175306,860.7575757575758,209.1902474239375
505.0,12957284.444976322,0.05868379810329002,14527353.07175306,860.7575757575758,209.1902474239375
510.0,12969336.220549973,0.05840789669866643,14527353.07175306,860.7575757575758,209.1902474239375
515.0,12983238.238984268,0.05813241183005309,14527353.07175306,860.7575757575758,209.1902474239375
520.0,12996260.399580896,0.057864548069860786,14527353.07175306,860.7575757575758,209.1902474239375
525.0,13010336.734192517,0.05759686720297905,14527353.07175306,860.7575757575758,209.1902474239375
530.0,13022737.105654258,0.0573441931209499,14527353.07175306,860.7575757575758,209.1902474239375
535.0,13036111.21543208,0.05707758006144164,14527353.07175306,860.7575757575758,209.1902474239375
540.0,13048213.224962773,0.05678599902153153,14527353.07175306,860.7575757575758,209.1902474239375
545.0,13062000.029693939,0.05649824498397933,14527353.07175306,860.7575757575758,209.1902474239375
550.0,13074861.310568877,0.05623482525393689,14527353.07175306,860.7575757575758,209.1902474239375
555.0,13088161.506617796,0.055974209997656406,14527353.07175306,860.7575757575758,209.1902474239375
560.0,13099416.3435124,0.05573308315777471,14527353.07175306,860.7575757575758,209.1902474239375
565.0,13113474.165612597,0.05546702988548566,14527353.07175306,860.7575757575758,209.1902474239375
570.0,13126531.382183494,0.055220245994470764,14527353.07175306,860.7575757575758,209.1902474239375
575.0,13136428.753838861,0.05499585448346346,14527353.07175306,860.7575757575758,209.1902474239375
580.0,13149016.338296555,0.05475272154354004,14527353.07175306,860.7575757575758,209.1902474239375
585.0,13160520.350729657,0.05452018871753685,14527353.07175306,860.7575757575758,209.1902474239375
590.0,13173362.389432685,0.05427733471952374,14527353.07175306,860.7575757575758,209.1902474239375
595.0,13185234.39279563,0.05404536685661286,14527353.07175306,860.7575757575758,209.1902474239375
600.0,13197257.383269444,0.05380749679606545,14527353.07175306,860.7575757575758,209.1902474239375
605.0,13208708.949204015,0.05357780864898217,14527353.07175306,860.7575757575758,209.1902474239375
610.0,13220529.214421365,0.053352364893997944,14527353.07175306,860.7575757575758,209.1902474239375
615.0,13232143.636871576,0.05312231388850542,14527353.07175306,860.7575757575758,209.1902474239375
620.0,13242516.081772884,0.05290615058116457,14527353.07175306,860.7575757575758,209.1902474239375
625.0,13253956.265212145,0.05268264725739091,14527353.07175306,860.7575757575758,209.1902474239375
630.0,13265336.01379154,0.052462726167945235,14527353.07175306,860.7575757575758,209.1902474239375
635.0,13278593.695059055,0.052228299005311084,14527353.07175306,860.7575757575758,209.1902474239375
640.0,13289784.737577187,0.05200964035616382,14527353.07175306,860.7575757575758,209.1902474239375
645.0,13301147.217719473,0.05179094463481905,14527353.07175306,860.7575757575758,209.1902474239375
650.0,13312651.218887156,0.051576606102727594,14527353.07175306,860.7575757575758,209.1902474239375
655.0,13323683.842493488,0.05136804292806707,14527353.07175306,860.7575757575758,209.1902474239375
660.0,13336176.60365689,0.051143267915897496,14527353.07175306,860.7575757575758,209.1902474239375
665.0,13346595.109144537,0.05094519616960106,14527353.07175306,860.7575757575758,209.1902474239375
670.0,13356850.82609821,0.05073921301695361,14527353.07175306,860.7575757575758,209.1902474239375
675.0,13368036.98013274,0.05053124756994011,14527353.07175306,860.7575757575758,209.1902474239375
680.0,13379058.622762589,0.05032491971018438,14527353.07175306,860.7575757575758,209.1902474239375
685.0,13389041.41053158,0.050125577373108764,14527353.07175306,860.7575757575758,209.1902474239375
690.0,13400726.071698748,0.049915511119126274,14527353.07175306,860.7575757575758,209.1902474239375
695.0,13410574.974286892,0.04971916419047134,14527353.07175306,860.7575757575758,209.1902474239375
700.0,13420825.194975844,0.049520924736884804,14527353.07175306,860.7575757575758,209.1902474239375
705.0,13431721.604098616,0.04932277114012457,14527353.07175306,860.7575757575758,209.1902474239375
710.0,13442519.795717439,0.0491225216339493,14527353.07175306,860.7575757575758,209.1902474239375
715.0,13452581.193560917,0.0489327716184621,14527353.07175306,860.7575757575758,209.1902474239375
720.0,13462484.40119302,0.04873943704443158,14527353.07175306,860.7575757575758,209.1902474239375
725.0,13471772.718221402,0.04854802706202135,14527353.07175306,860.7575757575758,209.1902474239375
730.0,13483484.629373983,0.04834573325549695,14527353.07175306,860.7575757575758,209.1902474239375
735.0,13493045.929437136,0.04816101197878339,14527353.07175306,860.7575757575758,209.1902474239375
740.0,13503695.736521006,0.047970962432521906,14527353.07175306,860.7575757575758,209.1902474239375
745.0,13513996.328749832,0.047784366069050996,14527353.07175306,860.7575757575758,209.1902474239375
750.0,13524476.396421153,0.04759815313909604,14527353.07175306,860.7575757575758,209.1902474239375
755.0,13534703.65077145,0.04741684878627564,14527353.07175306,860.7575757575758,209.1902474239375
760.0,13543637.959906878,0.04724875818409501,14527353.07175306,860.7575757575758,209.1902474239375
765.0,13552590.137029862,0.04707405316433192,14527353.07175306,860.7575757575758,209.1902474239375
770.0,13561776.685110694,0.04690309548831087,14527353.07175306,860.7575757575758,209.1902474239375
775.0,13569939.715102997,0.04674298163119745,14527353.07175306,860.7575757575758,209.1902474239375
780.0,13580446.447359819,0.04655688831908067,14527353.07175306,860.7575757575758,209.1902474239375
785.0,13589435.384312533,0.04638248473707827,14527353.07175306,860.7575757575758,209.1902474239375
790.0,13598461.99569585,0.04621226651943628,14527353.07175306,860.7575757575758,209.1902474239375
795.0,13608301.294275774,0.046037999164355074,14527353.07175306,860.7575757575758,209.1902474239375
800.0,13616752.738683766,0.04587293290588564,14527353.07175306,860.7575757575758,209.1902474239375
805.0,13625813.229130462,0.04570652481616396,14527353.07175306,860.7575757575758,209.1902474239375
810.0,13635571.247539584,0.0455338690151523,14527353.07175306,860.7575757575758,209.1902474239375
815.0,13644318.444695203,0.045372068209342815,14527353.07175306,860.7575757575758,209.1902474239375
820.0,13652575.861482425,0.045213141616359365,14527353.07175306,860.7575757575758,209.1902474239375
825.0,13661381.163113628,0.045052622998997156,14527353.07175306,860.7575757575758,209.1902474239375
830.0,13670469.911493385,0.044888439473154865,14527353.07175306,860.7575757575758,209.1902474239375
835.0,13678668.965628497,0.04473328401866654,14527353.07175306,860.7575757575758,209.1902474239375
840.0,13685503.764140038,0.04458747428126979,14527353.07175306,860.7575757575758,209.1902474239375
845.0,13695214.099569572,0.04442012295260292,14527353.07175306,860.7575757575758,209.1902474239375
850.0,13703419.824635185,0.04426565288967394,14527353.07175306,860.7575757575758,209.1902474239375
855.0,13711559.066217268,0.04411300886035939,14527353.07175306,860.7575757575758,209.1902474239375
860.0,13720378.525268193,0.0439547241521724,14527353.07175306,860.7575757575758,209.1902474239375
865.0,13729237.3009888,0.04379476695812754,14527353.07175306,860.7575757575758,209.1902474239375
870.0,13736405.128826434,0.04365047604396855,14527353.07175306,860.7575757575758,209.1902474239375
875.0,13744631.26208332,0.04349768036083494,14527353.07175306,860.7575757575758,209.1902474239375
880.0,13752309.384273274,0.043352795075594516,14527353.07175306,860.7575757575758,209.1902474239375
885.0,13760354.912356706,0.04320295481870934,14527353.07175306,860.7575757575758,209.1902474239375
890.0,13769536.23747284,0.043043809904619396,14527353.07175306,860.7575757575758,209.1902474239375
895.0,13778325.291560708,0.0428898801640412,14527353.07175306,860.7575757575758,209.1902474239375
900.0,13784793.855356224,0.042752464256772156,14527353.07175306,860.7575757575758,209.1902474239375
905.0,13794201.209192801,0.0425951757237945,14527353.07175306,860.7575757575758,209.1902474239375
910.0,13801088.631945217,0.04245616092512665,14527353.07175306,860.7575757575758,209.1902474239375
915.0,13810569.594401568,0.042298528603435935,14527353.07175306,860.7575757575758,209.1902474239375
920.0,13817089.598225517,0.04216042933096967,14527353.07175306,860.7575757575758,209.1902474239375
925.0,13826124.770328576,0.042004870319748214,14527353.07175306,860.7575757575758,209.1902474239375
930.0,13832906.172877464,0.04186833851155879,14527353.07175306,860.7575757575758,209.1902474239375
935.0,13840488.983450513,0.041722932807946485,14527353.07175306,860.7575757575758,209.1902474239375
940.0,13847695.281152857,0.04158548822549599,14527353.07175306,860.7575757575758,209.1902474239375
945.0,13857125.38258491,0.04142945541968302,14527353.07175306,860.7575757575758,209.1902474239375
950.0,13862362.395637544,0.04130793260190275,14527353.07175306,860.7575757575758,209.1902474239375
955.0,13871602.39406518,0.041155385056509244,14527353.07175306,860.7575757575758,209.1902474239375
960.0,13878843.720329082,0.04101999774120566,14527353.07175306,860.7575757575758,209.1902474239375
965.0,13887524.290166529,0.04086768377391813,14527353.07175306,860.7575757575758,209.1902474239375
970.0,13895427.268578272,0.040722794499681296,14527353.07175306,860.7575757575758,209.1902474239375
975.0,13902673.257148635,0.04058771108122973,14527353.07175306,860.7575757575758,209.1902474239375
980.0,13910589.417431176,0.04044678997650631,14527353.07175306,860.7575757575758,209.1902474239375
985.0,13917305.010507211,0.04031648617509273,14527353.07175306,860.7575757575758,209.1902474239375
990.0,13924929.433974834,0.04017924241128927,14527353.07175306,860.7575757575758,209.1902474239375
995.0,13932302.868530285,0.04004644522073443,14527353.07175306,860.7575757575758,209.1902474239375
1000.0,13939989.041662637,0.039913691899052375,14527353.07175306,860.7575757575758,209.1902474239375
1005.0,13947807.590487976,0.039778766244721826,14527353.07175306,860.7575757575758,209.1902474239375
1010.0,13955769.54729683,0.039646848694823926,14527353.07175306,860.7575757575758,209.1902474239375
1015.0,13961927.126166848,0.03952089647660501,14527353.07175306,860.7575757575758,209.1902474239375
1020.0,13969996.585724179,0.03932882750138967,14527353.07175306,860.7575757575758,209.1902474239375
1025.0,13978280.500195816,0.03914513895393929,14527353.07175306,860.7575757575758,209.1902474239375
1030.0,13983928.751625327,0.03899966676051618,14527353.07175306,860.7575757575758,209.1902474239375
1035.0,13990852.131342445,0.038856115385512625,14527353.07175306,860.7575757575758,209.1902474239375
1040.0,13997709.44443314,0.038722317738858376,14527353.07175306,860.7575757575758,209.1902474239375
1045.0,14004132.652189609,0.038602764814001864,14527353.07175306,860.7575757575758,209.1902474239375
1050.0,14012246.784235552,0.0384682260575698,14527353.07175306,860.7575757575758,209.1902474239375
1055.0,14018168.850906128,0.038350958928881754,14527353.07175306,860.7575757575758,209.1902474239375
1060.0,14025689.516146135,0.038223723801681646,14527353.07175306,860.7575757575758,209.1902474239375
1065.0,14031986.533977807,0.038105504619106105,14527353.07175306,860.7575757575758,209.1902474239375
1070.0,14039234.522388771,0.03797906829700418,14527353.07175306,860.7575757575758,209.1902474239375
1075.0,14046344.03077288,0.0378555100545029,14527353.07175306,860.7575757575758,209.1902474239375
1080.0,14053493.75230037,0.037732482707772914,14527353.07175306,860.7575757575758,209.1902474239375
1085.0,14059508.05724445,0.03761822199826429,14527353.07175306,860.7575757575758,209.1902474239375
1090.0,14066525.136961257,0.03749553183852889,14527353.07175306,860.7575757575758,209.1902474239375
1095.0,14073283.62181402,0.037379636624215985,14527353.07175306,860.7575757575758,209.1902474239375
1100.0,14080574.466632564,0.037255126484079006,14527353.07175306,860.7575757575758,209.1902474239375
1105.0,14087652.75124254,0.037134283517924575,14527353.07175306,860.7575757575758,209.1902474239375
1110.0,14094762.704325238,0.03701354695139194,14527353.07175306,860.7575757575758,209.1902474239375
1115.0,14101998.166726546,0.03689442265937537,14527353.07175306,860.7575757575758,209.1902474239375
1120.0,14107592.90513177,0.03678510381386786,14527353.07175306,860.7575757575758,209.1902474239375
1125.0,14114730.938722452,0.03666505611243291,14527353.07175306,860.7575757575758,209.1902474239375
1130.0,14121379.822649436,0.03655027982109731,14527353.07175306,860.7575757575758,209.1902474239375
1135.0,14128557.78834143,0.03643375233721951,14527353.07175306,860.7575757575758,209.1902474239375
1140.0,14134975.563140292,0.03631968829501842,14527353.07175306,860.7575757575758,209.1902474239375
1145.0,14142260.588054573,0.0362008301859265,14527353.07175306,860.7575757575758,209.1902474239375
1150.0,14148420.176730955,0.03609392410847033,14527353.07175306,860.7575757575758,209.1902474239375
1155.0,14156082.331032751,0.035972107660644036,14527353.07175306,860.7575757575758,209.1902474239375
1160.0,14163011.551687568,0.03585694290137392,14527353.07175306,860.7575757575758,209.1902474239375
1165.0,14169390.82138053,0.03574763239196009,14527353.07175306,860.7575757575758,209.1902474239375
1170.0,14175936.50757203,0.035642136386956014,14527353.07175306,860.7575757575758,209.1902474239375
1175.0,14181622.727540301,0.035541992651436545,14527353.07175306,860.7575757575758,209.1902474239375
1180.0,14188723.40506325,0.03543368065579121,14527353.07175306,860.7575757575758,209.1902474239375
1185.0,14194010.694490649,0.03533778739227563,14527353.07175306,860.7575757575758,209.1902474239375
1190.0,14199262.494059049,0.035240717675517896,14527353.07175306,860.7575757575758,209.1902474239375
1195.0,14202944.79547291,0.0351585262898263,14527353.07175306,860.7575757575758,209.1902474239375
1200.0,14206205.55114098,0.03507896711094045,14527353.07175306,860.7575757575758,209.1902474239375
1205.0,14209171.794524241,0.03500162262675938,14527353.07175306,860.7575757575758,209.1902474239375
1210.0,14214547.236053651,0.03490463975165816,14527353.07175306,860.7575757575758,209.1902474239375
1215.0,14217955.91489274,0.03482675577142557,14527353.07175306,860.7575757575758,209.1902474239375
1220.0,14222767.396884708,0.034736554513602524,14527353.07175306,860.7575757575758,209.1902474239375
1225.0,14226362.962745812,0.034654820459491614,14527353.07175306,860.7575757575758,209.1902474239375
1230.0,14231496.88982015,0.0345624846073155,14527353.07175306,860.7575757575758,209.1902474239375
1235.0,14235900.780927448,0.034475568063741927,14527353.07175306,860.7575757575758,209.1902474239375
1240.0,14239887.623423768,0.03439334146564129,14527353.07175306,860.7575757575758,209.1902474239375
1245.0,14244477.984783426,0.0343057666173109,14527353.07175306,860.7575757575758,209.1902474239375
1250.0,14248403.2449015,0.03422500715723126,14527353.07175306,860.7575757575758,209.1902474239375
1255.0,14252419.945970641,0.03414008977063592,14527353.07175306,860.7575757575758,209.1902474239375
1260.0,14257503.42356438,0.03405039889523591,14527353.07175306,860.7575757575758,209.1902474239375
1265.0,14260855.074597595,0.03397338741037155,14527353.07175306,860.7575757575758,209.1902474239375
1270.0,14263418.357238175,0.033901541544750585,14527353.07175306,860.7575757575758,209.1902474239375
1275.0,14267440.66877127,0.03381889332307129,14527353.07175306,860.7575757575758,209.1902474239375
1280.0,14271943.754095266,0.033732819298145124,14527353.07175306,860.7575757575758,209.1902474239375
1285.0,14276230.70687837,0.0336512082486069,14527353.07175306,860.7575757575758,209.1902474239375
1290.0,14279800.314604253,0.03357242068497547,14527353.07175306,860.7575757575758,209.1902474239375
1295.0,14284083.90160164,0.033489495705622166,14527353.07175306,860.7575757575758,209.1902474239375
1300.0,14288731.491860282,0.03340436344140737,14527353.07175306,860.7575757575758,209.1902474239375
1305.0,14291940.218931718,0.03333189030092382,14527353.07175306,860.7575757575758,209.1902474239375
1310.0,14297012.115906361,0.033241771516789406,14527353.07175306,860.7575757575758,209.1902474239375
1315.0,14301208.123094367,0.03315911323163671,14527353.07175306,860.7575757575758,209.1902474239375
1320.0,14303368.274344927,0.0330956240401627,14527353.07175306,860.7575757575758,209.1902474239375
1325.0,14307069.25678335,0.03301728847406507,14527353.07175306,860.7575757575758,209.1902474239375
1330.0,14311149.338168139,0.03293638656214962,14527353.07175306,860.7575757575758,209.1902474239375
1335.0,14314510.379929408,0.03286480774449863,14527353.07175306,860.7575757575758,209.1902474239375
1340.0,14319638.358620796,0.03277440192649766,14527353.07175306,860.7575757575758,209.1902474239375
1345.0,14322319.291015469,0.03270634270241181,14527353.07175306,860.7575757575758,209.1902474239375
1350.0,14325904.026905743,0.03263034756254714,14527353.07175306,860.7575757575758,209.1902474239375
1355.0,14329885.877084099,0.03255281953175432,14527353.07175306,860.7575757575758,209.1902474239375
1360.0,14334081.871812426,0.032475939922972236,14527353.07175306,860.7575757575758,209.1902474239375
1365.0,14337813.686621498,0.03239785416844843,14527353.07175306,860.7575757575758,209.1902474239375
1370.0,14342110.690015042,0.0323168326023934,14527353.07175306,860.7575757575758,209.1902474239375
1375.0,14345483.020659644,0.03224491421815076,14527353.07175306,860.7575757575758,209.1902474239375
1380.0,14349668.315298108,0.032166807757144276,14527353.07175306,860.7575757575758,209.1902474239375
1385.0,14352913.769567087,0.03209432183930578,14527353.07175306,860.7575757575758,209.1902474239375
1390.0,14355301.62012775,0.0320300649632014,14527353.07175306,860.7575757575758,209.1902474239375
1395.0,14359789.186154202,0.03194983173325239,14527353.07175306,860.7575757575758,209.1902474239375
1400.0,14363392.14235436,0.03187638663557098,14527353.07175306,860.7575757575758,209.1902474239375
1405.0,14367305.499041867,0.03180075701867765,14527353.07175306,860.7575757575758,209.1902474239375
1410.0,14370124.413690448,0.031735369866829136,14527353.07175306,860.7575757575758,209.1902474239375
1415.0,14374491.157254076,0.031655036809907014,14527353.07175306,860.7575757575758,209.1902474239375
1420.0,14377752.796601005,0.03158602545989754,14527353.07175306,860.7575757575758,209.1902474239375
1425.0,14381314.718086017,0.03151477085357544,14527353.07175306,860.7575757575758,209.1902474239375
1430.0,14385393.68977814,0.031436724474607415,14527353.07175306,860.7575757575758,209.1902474239375
1435.0,14389326.723583795,0.0313619623672923,14527353.07175306,860.7575757575758,209.1902474239375
1440.0,14393951.304611282,0.03128195612406134,14527353.07175306,860.7575757575758,209.1902474239375
1445.0,14396401.236888519,0.031220229558551256,14527353.07175306,860.7575757575758,209.1902474239375
1450.0,14400515.8737116,0.031143169286728865,14527353.07175306,860.7575757575758,209.1902474239375
1455.0,14403625.672442257,0.031074471743768338,14527353.07175306,860.7575757575758,209.1902474239375
1460.0,14406864.794826835,0.03100839269696991,14527353.07175306,860.7575757575758,209.1902474239375
1465.0,14410250.780722998,0.03093897775445459,14527353.07175306,860.7575757575758,209.1902474239375
1470.0,14413725.913177859,0.030868348138334615,14527353.07175306,860.7575757575758,209.1902474239375
1475.0,14417100.632113494,0.030799535475259057,14527353.07175306,860.7575757575758,209.1902474239375
1480.0,14421044.276814817,0.030726794386173283,14527353.07175306,860.7575757575758,209.1902474239375
1485.0,14424472.256016234,0.030659512881131327,14527353.07175306,860.7575757575758,209.1902474239375
1490.0,14427793.818556465,0.030594743285048753,14527353.07175306,860.7575757575758,209.1902474239375
1495.0,14431293.645463668,0.03052688951678573,14527353.07175306,860.7575757575758,209.1902474239375
1500.0,14434777.193807384,0.03046088743614434,14527353.07175306,860.7575757575758,209.1902474239375
1505.0,14438814.222528866,0.030388670564450722,14527353.07175306,860.7575757575758,209.1902474239375
1510.0,14441936.682854362,0.030325319039763102,14527353.07175306,860.7575757575758,209.1902474239375
1515.0,14444744.324607972,0.030263697154625298,14527353.07175306,860.7575757575758,209.1902474239375
1520.0,14446565.490837896,0.030211432679158604,14527353.07175306,860.7575757575758,209.1902474239375
1525.0,14450976.741689526,0.030136985641126712,14527353.07175306,860.7575757575758,209.1902474239375
1530.0,14454411.75265729,0.03007223178676274,14527353.07175306,860.7575757575758,209.1902474239375
1535.0,14458538.8527547,0.030001742873566606,14527353.07175306,860.7575757575758,209.1902474239375
1540.0,14461689.11092298,0.02993663929905914,14527353.07175306,860.7575757575758,209.1902474239375
1545.0,14465324.210185718,0.029870869219363137,14527353.07175306,860.7575757575758,209.1902474239375
1550.0,14469033.481385564,0.02980227521810952,14527353.07175306,860.7575757575758,209.1902474239375
1555.0,14472795.879367068,0.029733118563280737,14527353.07175306,860.7575757575758,209.1902474239375
1560.0,14475825.700731188,0.029673842201878377,14527353.07175306,860.7575757575758,209.1902474239375
1565.0,14480059.835920315,0.02960174687668657,14527353.07175306,860.7575757575758,209.1902474239375
1570.0,14483375.29653588,0.029536574523493855,14527353.07175306,860.7575757575758,209.1902474239375
1575.0,14487099.177625043,0.029471003507402678,14527353.07175306,860.7575757575758,209.1902474239375
1580.0,14490056.677787153,0.029411652304030013,14527353.07175306,860.7575757575758,209.1902474239375
1585.0,14494113.958882954,0.029340471781070777,14527353.07175306,860.7575757575758,209.1902474239375
1590.0,14497849.513288856,0.029274382901561535,14527353.07175306,860.7575757575758,209.1902474239375
1595.0,14501537.946423877,0.02920652672051144,14527353.07175306,860.7575757575758,209.1902474239375
1600.0,14504850.033595592,0.02914303826103379,14527353.07175306,860.7575757575758,209.1902474239375
1605.0,14508316.55769687,0.02908114894670031,14527353.07175306,860.7575757575758,209.1902474239375
1610.0,14512087.990436884,0.02901376502101579,14527353.07175306,860.7575757575758,209.1902474239375
1615.0,14515794.19509147,0.02894749399566383,14527353.07175306,860.7575757575758,209.1902474239375
1620.0,14518519.75522515,0.028891331577717554,14527353.07175306,860.7575757575758,209.1902474239375
1625.0,14521986.191551797,0.02882773047802553,14527353.07175306,860.7575757575758,209.1902474239375
1630.0,14526178.646004766,0.028757691504570214,14527353.07175306,860.7575757575758,209.1902474239375
1635.0,14528076.080674311,0.028707791364157867,14527353.07175306,860.7575757575758,209.1902474239375
1640.0,14530526.577743681,0.028652431783383427,14527353.07175306,860.7575757575758,209.1902474239375
1645.0,14534056.220297964,0.028589651920073622,14527353.07175306,860.7575757575758,209.1902474239375
1650.0,14537616.64721804,0.028524145011869947,14527353.07175306,860.7575757575758,209.1902474239375
1655.0,14541563.180061903,0.028458483036380242,14527353.07175306,860.7575757575758,209.1902474239375
1660.0,14544428.04588794,0.02840153315473406,14527353.07175306,860.7575757575758,209.1902474239375
1665.0,14546833.05353931,0.028345540720504034,14527353.07175306,860.7575757575758,209.1902474239375
1670.0,14550178.92004306,0.02828386477158487,14527353.07175306,860.7575757575758,209.1902474239375
1675.0,14552085.454597432,0.028235360269570655,14527353.07175306,860.7575757575758,209.1902474239375
1680.0,14555812.788775044,0.028170358039728297,14527353.07175306,860.7575757575758,209.1902474239375
1685.0,14559449.20008855,0.028105764924915615,14527353.07175306,860.7575757575758,209.1902474239375
1690.0,14561724.714387339,0.028055630732653967,14527353.07175306,860.7575757575758,209.1902474239375
1695.0,14565765.49046826,0.02798884594348626,14527353.07175306,860.7575757575758,209.1902474239375
1700.0,14567985.330234608,0.02793551159818829,14527353.07175306,860.7575757575758,209.1902474239375
1705.0,14570581.088885467,0.02788272404831368,14527353.07175306,860.7575757575758,209.1902474239375
1710.0,14575275.993081741,0.027810840456153216,14527353.07175306,860.7575757575758,209.1902474239375
1715.0,14578332.364204234,0.027751632457461664,14527353.07175306,860.7575757575758,209.1902474239375
1720.0,14581137.445467517,0.02769633614926485,14527353.07175306,860.7575757575758,209.1902474239375
1725.0,14584471.92487645,0.027635158195158365,14527353.07175306,860.7575757575758,209.1902474239375
1730.0,14587238.483518358,0.02758125320771448,14527353.07175306,860.7575757575758,209.1902474239375
1735.0,14590738.025941806,0.02751980607765334,14527353.07175306,860.7575757575758,209.1902474239375
1740.0,14594510.571621541,0.02745563638738221,14527353.07175306,860.7575757575758,209.1902474239375
1745.0,14597378.20585282,0.027401482594940296,14527353.07175306,860.7575757575758,209.1902474239375
1750.0,14600223.443017874,0.027345242469932435,14527353.07175306,860.7575757575758,209.1902474239375
1755.0,14604062.851496607,0.02728149476294719,14527353.07175306,860.7575757575758,209.1902474239375
1760.0,14605978.049720112,0.027233643432818564,14527353.07175306,860.7575757575758,209.1902474239375
1765.0,14609138.001201136,0.027175850807833992,14527353.07175306,860.7575757575758,209.1902474239375
1770.0,14612519.9951301,0.02711507882012488,14527353.07175306,860.7575757575758,209.1902474239375
1775.0,14615777.842247989,0.027056179426801642,14527353.07175306,860.7575757575758,209.1902474239375
1780.0,14618615.604360523,0.027001622449889594,14527353.07175306,860.7575757575758,209.1902474239375
1785.0,14621608.73125933,0.026946228804590258,14527353.07175306,860.7575757575758,209.1902474239375
1790.0,14625259.16624236,0.026885331932854858,14527353.07175306,860.7575757575758,209.1902474239375
1795.0,14628978.976652883,0.0268230287580694,14527353.07175306,860.7575757575758,209.1902474239375
1800.0,14631824.196045877,0.026768767746642667,14527353.07175306,860.7575757575758,209.1902474239375
1805.0,14634939.177256921,0.026713099184014922,14527353.07175306,860.7575757575758,209.1902474239375
1810.0,14637905.008647772,0.026655938512878508,14527353.07175306,860.7575757575758,209.1902474239375
1815.0,14640263.44961405,0.02660609802483457,14527353.07175306,860.7575757575758,209.1902474239375
1820.0,14642693.498243492,0.026555228207207314,14527353.07175306,860.7575757575758,209.1902474239375
1825.0,14646526.944968259,0.026492453466972522,14527353.07175306,860.7575757575758,209.1902474239375
1830.0,14649748.900535913,0.02643612351640491,14527353.07175306,860.7575757575758,209.1902474239375
1835.0,14652087.641053809,0.02638711847962028,14527353.07175306,860.7575757575758,209.1902474239375
1840.0,14655289.247409783,0.02633010287959806,14527353.07175306,860.7575757575758,209.1902474239375
1845.0,14657688.010068487,0.02627832676056181,14527353.07175306,860.7575757575758,209.1902474239375
1850.0,14660378.463031868,0.02622727940254343,14527353.07175306,860.7575757575758,209.1902474239375
1855.0,14663870.568166409,0.026168409992371546,14527353.07175306,860.7575757575758,209.1902474239375
1860.0,14666896.001317555,0.02611339565991564,14527353.07175306,860.7575757575758,209.1902474239375
1865.0,14670399.279769465,0.02605507958338125,14527353.07175306,860.7575757575758,209.1902474239375
1870.0,14673492.625849754,0.02600022248120262,14527353.07175306,860.7575757575758,209.1902474239375
1875.0,14676729.915449612,0.025944612849620352,14527353.07175306,860.7575757575758,209.1902474239375
1880.0,14678979.408400122,0.025895348398718432,14527353.07175306,860.7575757575758,209.1902474239375
1885.0,14682532.646056825,0.025837183245438496,14527353.07175306,860.7575757575758,209.1902474239375
1890.0,14685172.369667958,0.025787349800591403,14527353.07175306,860.7575757575758,209.1902474239375
1895.0,14688174.591851138,0.025731895984001923,14527353.07175306,860.7575757575758,209.1902474239375
1900.0,14689858.46900423,0.02568850996186997,14527353.07175306,860.7575757575758,209.1902474239375
1905.0,14692599.81493764,0.025637409881987303,14527353.07175306,860.7575757575758,209.1902474239375
1910.0,14696237.093878737,0.02557721242816336,14527353.07175306,860.7575757575758,209.1902474239375
1915.0,14698668.088081902,0.025527564418326924,14527353.07175306,860.7575757575758,209.1902474239375
1920.0,14701314.650523638,0.025477739715098566,14527353.07175306,860.7575757575758,209.1902474239375
1925.0,14704791.271862894,0.025421597689808645,14527353.07175306,860.7575757575758,209.1902474239375
1930.0,14707711.84137184,0.025368607834310136,14527353.07175306,860.7575757575758,209.1902474239375
1935.0,14711680.298685938,0.025309097628644868,14527353.07175306,860.7575757575758,209.1902474239375
1940.0,14714524.21957444,0.025257039965096397,14527353.07175306,860.7575757575758,209.1902474239375
1945.0,14717308.007129103,0.025205374762915414,14527353.07175306,860.7575757575758,209.1902474239375
1950.0,14720076.408573233,0.025154172589442424,14527353.07175306,860.7575757575758,209.1902474239375
1955.0,14723224.902143972,0.02510022609126309,14527353.07175306,860.7575757575758,209.1902474239375
1960.0,14725441.80417235,0.0250535570691669,14527353.07175306,860.7575757575758,209.1902474239375
1965.0,14728502.861234099,0.025000105608332723,14527353.07175306,860.7575757575758,209.1902474239375
1970.0,14731625.832322568,0.024947062740409625,14527353.07175306,860.7575757575758,209.1902474239375
1975.0,14734764.129738348,0.02489237425766751,14527353.07175306,860.7575757575758,209.1902474239375
1980.0,14738473.205754116,0.02483564442759898,14527353.07175306,860.7575757575758,209.1902474239375
1985.0,14741059.226218099,0.024787102814914867,14527353.07175306,860.7575757575758,209.1902474239375
1990.0,14743432.662854906,0.024739601546758118,14527353.07175306,860.7575757575758,209.1902474239375
1995.0,14746478.393078875,0.024686790656419925,14527353.07175306,860.7575757575758,209.1902474239375
2000.0,14749571.896917894,0.024635310030291097,14527353.07175306,860.7575757575758,209.1902474239375
2005.0,14751961.447507847,0.024587164325582216,14527353.07175306,860.7575757575758,209.1902474239375
2010.0,14754987.136601785,0.02453383488474988,14527353.07175306,860.7575757575758,209.1902474239375
2015.0,14757705.041075831,0.024485526271833997,14527353.07175306,860.7575757575758,209.1902474239375
2020.0,14760986.963163951,0.024431035498226804,14527353.07175306,860.7575757575758,209.1902474239375
2025.0,14764285.799498646,0.024377808999555016,14527353.07175306,860.7575757575758,209.1902474239375
2030.0,14766221.347149462,0.02433482921192253,14527353.07175306,860.7575757575758,209.1902474239375
2035.0,14769543.80935055,0.024280846789395294,14527353.07175306,860.7575757575758,209.1902474239375
2040.0,14772869.132517267,0.024226618837966417,14527353.07175306,860.7575757575758,209.1902474239375
2045.0,14774555.656065533,0.024186159201465943,14527353.07175306,860.7575757575758,209.1902474239375
2050.0,14777152.624490509,0.024138430343523993,14527353.07175306,860.7575757575758,209.1902474239375
2055.0,14780335.717048854,0.024085638000608603,14527353.07175306,860.7575757575758,209.1902474239375
2060.0,14782657.433483357,0.024042589605957496,14527353.07175306,860.7575757575758,209.1902474239375
2065.0,14785902.353930376,0.02399122282046429,14527353.07175306,860.7575757575758,209.1902474239375
2070.0,14789425.975335719,0.023937177026985914,14527353.07175306,860.7575757575758,209.1902474239375
2075.0,14791747.430865249,0.023892507209312484,14527353.07175306,860.7575757575758,209.1902474239375
2080.0,14794365.45706666,0.023844510336612258,14527353.07175306,860.7575757575758,209.1902474239375
2085.0,14797222.887020862,0.023794249872612604,14527353.07175306,860.7575757575758,209.1902474239375
2090.0,14800471.455275424,0.023743223213636998,14527353.07175306,860.7575757575758,209.1902474239375
2095.0,14802931.649626922,0.02369694048343084,14527353.07175306,860.7575757575758,209.1902474239375
2100.0,14806255.177546538,0.023644110975146498,14527353.07175306,860.7575757575758,209.1902474239375
2105.0,14808869.277558409,0.0235971589196026,14527353.07175306,860.7575757575758,209.1902474239375
2110.0,14811141.664523646,0.0235524549526097,14527353.07175306,860.7575757575758,209.1902474239375
2115.0,14813597.943549404,0.023507123218304865,14527353.07175306,860.7575757575758,209.1902474239375
2120.0,14816956.408814354,0.023454629785565107,14527353.07175306,860.7575757575758,209.1902474239375
2125.0,14819542.165612578,0.023407356758445224,14527353.07175306,860.7575757575758,209.1902474239375
2130.0,14822429.740552386,0.02336015489778499,14527353.07175306,860.7575757575758,209.1902474239375
2135.0,14824624.578571068,0.023316123516580207,14527353.07175306,860.7575757575758,209.1902474239375
2140.0,14827745.952730302,0.023265912486196146,14527353.07175306,860.7575757575758,209.1902474239375
2145.0,14830821.258219095,0.023216392537218994,14527353.07175306,860.7575757575758,209.1902474239375
2150.0,14833452.214329714,0.023170109555125898,14527353.07175306,860.7575757575758,209.1902474239375
2155.0,14835806.149889683,0.02312545292318217,14527353.07175306,860.7575757575758,209.1902474239375
2160.0,14838737.721410435,0.023076782552687254,14527353.07175306,860.7575757575758,209.1902474239375
2165.0,14841449.860694671,0.023030017088271376,14527353.07175306,860.7575757575758,209.1902474239375
2170.0,14843883.346290443,0.022985298831193397,14527353.07175306,860.7575757575758,209.1902474239375
2175.0,14846716.572656102,0.022938654043782314,14527353.07175306,860.7575757575758,209.1902474239375
2180.0,14849407.479445348,0.022891737070036125,14527353.07175306,860.7575757575758,209.1902474239375
2185.0,14852351.321412092,0.022843680910221372,14527353.07175306,860.7575757575758,209.1902474239375
2190.0,14854112.978448812,0.022803617637414866,14527353.07175306,860.7575757575758,209.1902474239375
2195.0,14856779.07280392,0.022757854867179083,14527353.07175306,860.7575757575758,209.1902474239375
2200.0,14859373.723348504,0.02271220772326457,14527353.07175306,860.7575757575758,209.1902474239375
2205.0,14862632.174781673,0.022661330885943555,14527353.07175306,860.7575757575758,209.1902474239375
2210.0,14864367.79553744,0.022623197342272243,14527353.07175306,860.7575757575758,209.1902474239375
2215.0,14867606.92269351,0.02257412998479199,14527353.07175306,860.7575757575758,209.1902474239375
2220.0,14871593.704169795,0.022514542746768174,14527353.07175306,860.7575757575758,209.1902474239375
2225.0,14874189.671257108,0.0224687988145309,14527353.07175306,860.7575757575758,209.1902474239375
2230.0,14876970.485495811,0.022419624836310874,14527353.07175306,860.7575757575758,209.1902474239375
2235.0,14879339.864386588,0.022377315005946075,14527353.07175306,860.7575757575758,209.1902474239375
2240.0,14882166.99188948,0.022329961044233924,14527353.07175306,860.7575757575758,209.1902474239375
2245.0,14884933.10875435,0.022282695454621908,14527353.07175306,860.7575757575758,209.1902474239375
2250.0,14887726.530990615,0.022236265240499056,14527353.07175306,860.7575757575758,209.1902474239375
2255.0,14889604.67771273,0.02219946291828816,14527353.07175306,860.7575757575758,209.1902474239375
2260.0,14893629.972487211,0.0221407334594796,14527353.07175306,860.7575757575758,209.1902474239375
2265.0,14896707.590714348,0.022091264442481072,14527353.07175306,860.7575757575758,209.1902474239375
2270.0,14899376.423903402,0.022045007498291677,14527353.07175306,860.7575757575758,209.1902474239375
2275.0,14902186.736211278,0.02199841655351036,14527353.07175306,860.7575757575758,209.1902474239375
2280.0,14905868.249480614,0.02194265790422094,14527353.07175306,860.7575757575758,209.1902474239375
2285.0,14908770.639935205,0.021895289118032506,14527353.07175306,860.7575757575758,209.1902474239375
2290.0,14912626.907051153,0.021840243700260463,14527353.07175306,860.7575757575758,209.1902474239375
2295.0,14915342.096250217,0.021793136343249003,14527353.07175306,860.7575757575758,209.1902474239375
2300.0,14917458.655287739,0.021750395871316153,14527353.07175306,860.7575757575758,209.1902474239375
2305.0,14920449.944180045,0.021702421430003956,14527353.07175306,860.7575757575758,209.1902474239375
2310.0,14923620.381357508,0.02165266226523484,14527353.07175306,860.7575757575758,209.1902474239375
2315.0,14926872.280792871,0.021602303233102957,14527353.07175306,860.7575757575758,209.1902474239375
2320.0,14929917.6107314,0.021553337100964392,14527353.07175306,860.7575757575758,209.1902474239375
2325.0,14932671.685907844,0.02150629832303978,14527353.07175306,860.7575757575758,209.1902474239375
2330.0,14935370.798220517,0.021460708185362384,14527353.07175306,860.7575757575758,209.1902474239375
2335.0,14939067.297750466,0.021406157397694515,14527353.07175306,860.7575757575758,209.1902474239375
2340.0,14941308.847599182,0.021366273599036693,14527353.07175306,860.7575757575758,209.1902474239375
2345.0,14945039.291362202,0.02131327964309896,14527353.07175306,860.7575757575758,209.1902474239375
2350.0,14947622.465397248,0.021271696987191977,14527353.07175306,860.7575757575758,209.1902474239375
2355.0,14951150.356569242,0.021220082759066557,14527353.07175306,860.7575757575758,209.1902474239375
2360.0,14953922.100405604,0.021177836778834017,14527353.07175306,860.7575757575758,209.1902474239375
2365.0,14956699.504856473,0.021132472474739945,14527353.07175306,860.7575757575758,209.1902474239375
2370.0,14960026.275969451,0.021085454470779922,14527353.07175306,860.7575757575758,209.1902474239375
2375.0,14962344.489534155,0.021043322727285974,14527353.07175306,860.7575757575758,209.1902474239375
2380.0,14965042.404848386,0.02100111789690294,14527353.07175306,860.7575757575758,209.1902474239375
2385.0,14968337.87105744,0.020951000196502523,14527353.07175306,860.7575757575758,209.1902474239375
2390.0,14971612.089518277,0.020905080375549445,14527353.07175306,860.7575757575758,209.1902474239375
2395.0,14974132.784450496,0.020862320038682557,14527353.07175306,860.7575757575758,209.1902474239375
2400.0,14977166.860364677,0.020818067165184657,14527353.07175306,860.7575757575758,209.1902474239375
2405.0,14980250.054212833,0.020770409743976186,14527353.07175306,860.7575757575758,209.1902474239375
2410.0,14983431.581981208,0.020724617958704325,14527353.07175306,860.7575757575758,209.1902474239375
2415.0,14986639.889826307,0.020677597674449967,14527353.07175306,860.7575757575758,209.1902474239375
2420.0,14988943.750236196,0.020637601731424093,14527353.07175306,860.7575757575758,209.1902474239375
2425.0,14991596.530803295,0.020595209765473375,14527353.07175306,860.7575757575758,209.1902474239375
2430.0,14995208.031053465,0.02054575634706392,14527353.07175306,860.7575757575758,209.1902474239375
2435.0,14997213.013631951,0.02051024598069924,14527353.07175306,860.7575757575758,209.1902474239375
2440.0,14999816.226603648,0.020470920304743928,14527353.07175306,860.7575757575758,209.1902474239375
2445.0,15002605.70448588,0.020431189156695163,14527353.07175306,860.7575757575758,209.1902474239375
2450.0,15005586.014567174,0.020388965916300798,14527353.07175306,860.7575757575758,209.1902474239375
2455.0,15008356.078402022,0.020349645861818137,14527353.07175306,860.7575757575758,209.1902474239375
2460.0,15011247.589362789,0.020307746295511693,14527353.07175306,860.7575757575758,209.1902474239375
2465.0,15014135.86923526,0.020267632852847637,14527353.07175306,860.7575757575758,209.1902474239375
2470.0,15016927.283398341,0.020227456780237362,14527353.07175306,860.7575757575758,209.1902474239375
2475.0,15020203.988462543,0.020184333886986504,14527353.07175306,860.7575757575758,209.1902474239375
2480.0,15022519.912179384,0.020148486142005272,14527353.07175306,860.7575757575758,209.1902474239375
2485.0,15023542.52630504,0.020127139836060202,14527353.07175306,860.7575757575758,209.1902474239375
2490.0,15025303.562251275,0.020101059216385025,14527353.07175306,860.7575757575758,209.1902474239375
2495.0,15026463.333740724,0.02007932980175492,14527353.07175306,860.7575757575758,209.1902474239375
2500.0,15027408.066279773,0.020058973781247463,14527353.07175306,860.7575757575758,209.1902474239375
2505.0,15028839.285131069,0.020035731057410362,14527353.07175306,860.7575757575758,209.1902474239375
2510.0,15029504.202821774,0.020017299592640175,14527353.07175306,860.7575757575758,209.1902474239375
2515.0,15031472.380348785,0.01999095806835972,14527353.07175306,860.7575757575758,209.1902474239375
2520.0,15032448.265884219,0.01997313066838909,14527353.07175306,860.7575757575758,209.1902474239375
2525.0,15034150.420018464,0.01995007852443742,14527353.07175306,860.7575757575758,209.1902474239375
2530.0,15034778.936686695,0.01993524435059486,14527353.07175306,860.7575757575758,209.1902474239375
2535.0,15036457.372190028,0.01991253794467629,14527353.07175306,860.7575757575758,209.1902474239375
2540.0,15037424.76695007,0.019894614476126882,14527353.07175306,860.7575757575758,209.1902474239375
2545.0,15039023.803009868,0.019872446546295396,14527353.07175306,860.7575757575758,209.1902474239375
2550.0,15040533.864984445,0.019850654384657343,14527353.07175306,860.7575757575758,209.1902474239375
2555.0,15041434.003820855,0.0198338450844469,14527353.07175306,860.7575757575758,209.1902474239375
2560.0,15042394.629125126,0.019816179625939456,14527353.07175306,860.7575757575758,209.1902474239375
2565.0,15044221.943684828,0.019792916841370436,14527353.07175306,860.7575757575758,209.1902474239375
2570.0,15045299.095077526,0.019774711454769094,14527353.07175306,860.7575757575758,209.1902474239375
2575.0,15046785.525793657,0.019753176175625806,14527353.07175306,860.7575757575758,209.1902474239375
2580.0,15047019.846392877,0.01974102998961108,14527353.07175306,860.7575757575758,209.1902474239375
2585.0,15048181.608071983,0.01972232018995405,14527353.07175306,860.7575757575758,209.1902474239375
2590.0,15049341.349365888,0.019703444551466713,14527353.07175306,860.7575757575758,209.1902474239375
2595.0,15050746.266559988,0.019682681581645153,14527353.07175306,860.7575757575758,209.1902474239375
2600.0,15051862.803493593,0.019664738527291985,14527353.07175306,860.7575757575758,209.1902474239375
2605.0,15053387.690912243,0.019643744245608143,14527353.07175306,860.7575757575758,209.1902474239375
2610.0,15054563.619268881,0.019624826435459375,14527353.07175306,860.7575757575758,209.1902474239375
2615.0,15056155.478591325,0.01960361731364021,14527353.07175306,860.7575757575758,209.1902474239375
2620.0,15057802.699695658,0.0195813281437005,14527353.07175306,860.7575757575758,209.1902474239375
2625.0,15059316.725383993,0.019560699776601895,14527353.07175306,860.7575757575758,209.1902474239375
2630.0,15060685.242973978,0.019540320477037517,14527353.07175306,860.7575757575758,209.1902474239375
2635.0,15061893.37647574,0.019521710545748416,14527353.07175306,860.7575757575758,209.1902474239375
2640.0,15062421.042083673,0.01950748729554865,14527353.07175306,860.7575757575758,209.1902474239375
2645.0,15064235.590181679,0.019484324711445938,14527353.07175306,860.7575757575758,209.1902474239375
2650.0,15065172.425211502,0.01946725143948221,14527353.07175306,860.7575757575758,209.1902474239375
2655.0,15066954.677792618,0.019444118215648586,14527353.07175306,860.7575757575758,209.1902474239375
2660.0,15067574.791493975,0.019430114836048864,14527353.07175306,860.7575757575758,209.1902474239375
2665.0,15069737.214143256,0.019404402328775938,14527353.07175306,860.7575757575758,209.1902474239375
2670.0,15069771.625934683,0.019394097441313395,14527353.07175306,860.7575757575758,209.1902474239375
2675.0,15070942.913023742,0.019375450750801826,14527353.07175306,860.7575757575758,209.1902474239375
2680.0,15071947.23230077,0.019358044875424276,14527353.07175306,860.7575757575758,209.1902474239375
2685.0,15073163.973668644,0.019339441972288714,14527353.07175306,860.7575757575758,209.1902474239375
2690.0,15074575.027008751,0.01931962395563858,14527353.07175306,860.7575757575758,209.1902474239375
2695.0,15075626.671489842,0.01930195999828476,14527353.07175306,860.7575757575758,209.1902474239375
2700.0,15077165.40191413,0.019281295576874614,14527353.07175306,860.7575757575758,209.1902474239375
2705.0,15077962.485028662,0.019265737259730263,14527353.07175306,860.7575757575758,209.1902474239375
2710.0,15079912.449731492,0.019241519490992908,14527353.07175306,860.7575757575758,209.1902474239375
2715.0,15080439.874975141,0.01922811010051033,14527353.07175306,860.7575757575758,209.1902474239375
2720.0,15082447.101008771,0.019204075499196293,14527353.07175306,860.7575757575758,209.1902474239375
2725.0,15083027.608134286,0.019190022595507193,14527353.07175306,860.7575757575758,209.1902474239375
2730.0,15084759.578224225,0.01916774701188497,14527353.07175306,860.7575757575758,209.1902474239375
2735.0,15085662.94208811,0.01915182868876152,14527353.07175306,860.7575757575758,209.1902474239375
2740.0,15087460.564218467,0.01912871882757256,14527353.07175306,860.7575757575758,209.1902474239375
2745.0,15087989.991759805,0.019115602974020866,14527353.07175306,860.7575757575758,209.1902474239375
2750.0,15089665.319139881,0.019093878504924753,14527353.07175306,860.7575757575758,209.1902474239375
2755.0,15090983.374558374,0.019074745223778555,14527353.07175306,860.7575757575758,209.1902474239375
2760.0,15092093.927744951,0.019057098681901384,14527353.07175306,860.7575757575758,209.1902474239375
2765.0,15093033.662829624,0.01904104286706469,14527353.07175306,860.7575757575758,209.1902474239375
2770.0,15093492.813888071,0.019028529341162795,14527353.07175306,860.7575757575758,209.1902474239375
2775.0,15095766.783541199,0.01900220865076627,14527353.07175306,860.7575757575758,209.1902474239375
2780.0,15096396.523123255,0.018988078307323422,14527353.07175306,860.7575757575758,209.1902474239375
2785.0,15097359.843422506,0.01897189522987846,14527353.07175306,860.7575757575758,209.1902474239375
2790.0,15098160.291844498,0.018956506590856195,14527353.07175306,860.7575757575758,209.1902474239375
2795.0,15099481.700328909,0.018937665643969554,14527353.07175306,860.7575757575758,209.1902474239375
2800.0,15100505.148780923,0.018920924051640944,14527353.07175306,860.7575757575758,209.1902474239375
2805.0,15102033.634142354,0.018900681131495862,14527353.07175306,860.7575757575758,209.1902474239375
2810.0,15103128.96384757,0.018883544964808992,14527353.07175306,860.7575757575758,209.1902474239375
2815.0,15104774.304011874,0.01886194479543318,14527353.07175306,860.7575757575758,209.1902474239375
2820.0,15105593.313687079,0.01884690214483573,14527353.07175306,860.7575757575758,209.1902474239375
2825.0,15106663.470196787,0.018829979737259302,14527353.07175306,860.7575757575758,209.1902474239375
2830.0,15108102.589376444,0.01881034194918099,14527353.07175306,860.7575757575758,209.1902474239375
2835.0,15109279.963974187,0.01879238316200135,14527353.07175306,860.7575757575758,209.1902474239375
2840.0,15110776.181862699,0.01877246849941593,14527353.07175306,860.7575757575758,209.1902474239375
2845.0,15112217.515148038,0.018752867811981325,14527353.07175306,860.7575757575758,209.1902474239375
2850.0,15113524.26626088,0.01873384765310438,14527353.07175306,860.7575757575758,209.1902474239375
2855.0,15114969.381574055,0.018714371370036172,14527353.07175306,860.7575757575758,209.1902474239375
2860.0,15116094.84428071,0.018697275016405307,14527353.07175306,860.7575757575758,209.1902474239375
2865.0,15117928.83609501,0.018675083702698044,14527353.07175306,860.7575757575758,209.1902474239375
2870.0,15118587.166417738,0.018661207801668495,14527353.07175306,860.7575757575758,209.1902474239375
2875.0,15119408.383355659,0.0186460052712209,14527353.07175306,860.7575757575758,209.1902474239375
2880.0,15120398.64363425,0.018629827698906868,14527353.07175306,860.7575757575758,209.1902474239375
2885.0,15121920.994152987,0.018610119194877338,14527353.07175306,860.7575757575758,209.1902474239375
2890.0,15122870.576976797,0.018594731070809348,14527353.07175306,860.7575757575758,209.1902474239375
2895.0,15124554.170021495,0.018572998825959378,14527353.07175306,860.7575757575758,209.1902474239375
2900.0,15125440.896722842,0.01855768180344774,14527353.07175306,860.7575757575758,209.1902474239375
2905.0,15127392.886383988,0.01853476451568344,14527353.07175306,860.7575757575758,209.1902474239375
2910.0,15128116.508641904,0.018520694396965326,14527353.07175306,860.7575757575758,209.1902474239375
2915.0,15129824.039282415,0.01849994542370542,14527353.07175306,860.7575757575758,209.1902474239375
2920.0,15130844.173012407,0.01848318926113178,14527353.07175306,860.7575757575758,209.1902474239375
2925.0,15132326.907763112,0.01846372619550612,14527353.07175306,860.7575757575758,209.1902474239375
2930.0,15133410.849199453,0.018446998215428206,14527353.07175306,860.7575757575758,209.1902474239375
2935.0,15135140.429082185,0.01842532506956351,14527353.07175306,860.7575757575758,209.1902474239375
2940.0,15135812.604314994,0.018411783426059,14527353.07175306,860.7575757575758,209.1902474239375
2945.0,15137706.000379175,0.018389446523122324,14527353.07175306,860.7575757575758,209.1902474239375
2950.0,15138601.001729732,0.01837471267437943,14527353.07175306,860.7575757575758,209.1902474239375
2955.0,15139499.863979066,0.018359130020200093,14527353.07175306,860.7575757575758,209.1902474239375
2960.0,15141142.715333471,0.018338482648476987,14527353.07175306,860.7575757575758,209.1902474239375
2965.0,15141901.705262436,0.018324345325167385,14527353.07175306,860.7575757575758,209.1902474239375
2970.0,15143734.02815974,0.018302207102824167,14527353.07175306,860.7575757575758,209.1902474239375
2975.0,15144707.723819638,0.018286719047079764,14527353.07175306,860.7575757575758,209.1902474239375
2980.0,15145536.812466996,0.018272099224555582,14527353.07175306,860.7575757575758,209.1902474239375
2985.0,15147129.580110595,0.018251687662395617,14527353.07175306,860.7575757575758,209.1902474239375
2990.0,15147845.715668878,0.018238200277333475,14527353.07175306,860.7575757575758,209.1902474239375
2995.0,15149734.10816201,0.01821575807020253,14527353.07175306,860.7575757575758,209.1902474239375
3000.0,15150637.15087296,0.01820110234426638,14527353.07175306,860.7575757575758,209.1902474239375
3005.0,15151651.931907691,0.018184917798290644,14527353.07175306,860.7575757575758,209.1902474239375
3010.0,15152514.09749766,0.018170557226090463,14527353.07175306,860.7575757575758,209.1902474239375
3015.0,15154228.765984427,0.01814955203668064,14527353.07175306,860.7575757575758,209.1902474239375
3020.0,15154913.668406773,0.018136262664529838,14527353.07175306,860.7575757575758,209.1902474239375
3025.0,15156707.069078632,0.01811490659885913,14527353.07175306,860.7575757575758,209.1902474239375
3030.0,15157260.365548113,0.018102375527252947,14527353.07175306,860.7575757575758,209.1902474239375
3035.0,15159492.977786582,0.0180774983480939,14527353.07175306,860.7575757575758,209.1902474239375
3040.0,15160029.869373439,0.018065594432268982,14527353.07175306,860.7575757575758,209.1902474239375
3045.0,15161902.281596953,0.01804379217016138,14527353.07175306,860.7575757575758,209.1902474239375
3050.0,15162103.790356286,0.018034142149893524,14527353.07175306,860.7575757575758,209.1902474239375
3055.0,15163156.827864395,0.018017392955828035,14527353.07175306,860.7575757575758,209.1902474239375
3060.0,15163628.097097144,0.01800580555260738,14527353.07175306,860.7575757575758,209.1902474239375
3065.0,15164832.57923612,0.017988833710975167,14527353.07175306,860.7575757575758,209.1902474239375
3070.0,15165868.034408834,0.017973244604984163,14527353.07175306,860.7575757575758,209.1902474239375
3075.0,15167372.178917337,0.017954332561183686,14527353.07175306,860.7575757575758,209.1902474239375
3080.0,15168378.053032698,0.01793853209927695,14527353.07175306,860.7575757575758,209.1902474239375
3085.0,15169999.813607402,0.017918916129347068,14527353.07175306,860.7575757575758,209.1902474239375
3090.0,15170735.30991555,0.01790498297362757,14527353.07175306,860.7575757575758,209.1902474239375
3095.0,15172111.541135725,0.017886662414304495,14527353.07175306,860.7575757575758,209.1902474239375
3100.0,15173210.163702428,0.017870898427702824,14527353.07175306,860.7575757575758,209.1902474239375
3105.0,15174791.701322336,0.017851167761919813,14527353.07175306,860.7575757575758,209.1902474239375
3110.0,15176203.30476939,0.01783318283281964,14527353.07175306,860.7575757575758,209.1902474239375
3115.0,15177613.300381286,0.01781512786133193,14527353.07175306,860.7575757575758,209.1902474239375
3120.0,15178142.310991481,0.017802923025496912,14527353.07175306,860.7575757575758,209.1902474239375
3125.0,15179767.185569623,0.017783062166695913,14527353.07175306,860.7575757575758,209.1902474239375
3130.0,15180435.352910254,0.01777045328148823,14527353.07175306,860.7575757575758,209.1902474239375
3135.0,15182284.35320756,0.01774874292374627,14527353.07175306,860.7575757575758,209.1902474239375
3140.0,15182772.984541336,0.017737095741879684,14527353.07175306,860.7575757575758,209.1902474239375
3145.0,15183806.975979833,0.0177217596692095,14527353.07175306,860.7575757575758,209.1902474239375
3150.0,15185750.616343858,0.017699956234526193,14527353.07175306,860.7575757575758,209.1902474239375
3155.0,15186466.278323215,0.017686260992998862,14527353.07175306,860.7575757575758,209.1902474239375
3160.0,15188352.732609328,0.017664812801634542,14527353.07175306,860.7575757575758,209.1902474239375
3165.0,15189256.1916717,0.01765027451021582,14527353.07175306,860.7575757575758,209.1902474239375
3170.0,15189875.321677795,0.01763791375429841,14527353.07175306,860.7575757575758,209.1902474239375
3175.0,15190758.831232479,0.017623900520602396,14527353.07175306,860.7575757575758,209.1902474239375
3180.0,15191314.358617561,0.01761214718894987,14527353.07175306,860.7575757575758,209.1902474239375
3185.0,15192242.51140025,0.017597164625481318,14527353.07175306,860.7575757575758,209.1902474239375
3190.0,15193757.438008245,0.0175786593556291,14527353.07175306,860.7575757575758,209.1902474239375
3195.0,15194560.190119175,0.017564929227682494,14527353.07175306,860.7575757575758,209.1902474239375
3200.0,15195468.359890116,0.017550191829000722,14527353.07175306,860.7575757575758,209.1902474239375
3205.0,15196947.729956482,0.017531838465326386,14527353.07175306,860.7575757575758,209.1902474239375
3210.0,15198052.905843941,0.01751648287986086,14527353.07175306,860.7575757575758,209.1902474239375
3215.0,15198538.91475521,0.017505199849624314,14527353.07175306,860.7575757575758,209.1902474239375
3220.0,15200442.056931362,0.01748368189908868,14527353.07175306,860.7575757575758,209.1902474239375
3225.0,15200864.908124207,0.017473199134300038,14527353.07175306,860.7575757575758,209.1902474239375
3230.0,15201885.456982054,0.017457957262713427,14527353.07175306,860.7575757575758,209.1902474239375
3235.0,15203499.573715495,0.017438762715419946,14527353.07175306,860.7575757575758,209.1902474239375
3240.0,15204778.301110307,0.01742177604092927,14527353.07175306,860.7575757575758,209.1902474239375
3245.0,15205031.542549673,0.017412019274661135,14527353.07175306,860.7575757575758,209.1902474239375
3250.0,15206172.932805268,0.01739597587402516,14527353.07175306,860.7575757575758,209.1902474239375
3255.0,15207464.847362626,0.01737900699854141,14527353.07175306,860.7575757575758,209.1902474239375
3260.0,15208881.75886006,0.01736131785733741,14527353.07175306,860.7575757575758,209.1902474239375
3265.0,15210034.455187066,0.01734597250362554,14527353.07175306,860.7575757575758,209.1902474239375
3270.0,15211634.83691843,0.017326361682231308,14527353.07175306,860.7575757575758,209.1902474239375
3275.0,15212622.185186204,0.017311879296066326,14527353.07175306,860.7575757575758,209.1902474239375
3280.0,15214179.26103741,0.017293214110497057,14527353.07175306,860.7575757575758,209.1902474239375
3285.0,15214949.768494634,0.017280193640335575,14527353.07175306,860.7575757575758,209.1902474239375
3290.0,15216723.535502318,0.017259090630284035,14527353.07175306,860.7575757575758,209.1902474239375
3295.0,15217614.537628587,0.017245621241160525,14527353.07175306,860.7575757575758,209.1902474239375
3300.0,15217941.901000576,0.01723551273261643,14527353.07175306,860.7575757575758,209.1902474239375
3305.0,15219060.592495605,0.01721993839156441,14527353.07175306,860.7575757575758,209.1902474239375
3310.0,15219574.519013375,0.017208613096841827,14527353.07175306,860.7575757575758,209.1902474239375
3315.0,15220987.660041006,0.017191659453380557,14527353.07175306,860.7575757575758,209.1902474239375
3320.0,15221875.581568938,0.01717758265608708,14527353.07175306,860.7575757575758,209.1902474239375
3325.0,15223418.78301905,0.01715931462153542,14527353.07175306,860.7575757575758,209.1902474239375
3330.0,15224190.792612284,0.017145804514224264,14527353.07175306,860.7575757575758,209.1902474239375
3335.0,15225829.53679356,0.01712686596530043,14527353.07175306,860.7575757575758,209.1902474239375
3340.0,15226502.324438656,0.017114761362958305,14527353.07175306,860.7575757575758,209.1902474239375
3345.0,15227988.1570651,0.017096575541532606,14527353.07175306,860.7575757575758,209.1902474239375
3350.0,15228840.22996371,0.01708299483588529,14527353.07175306,860.7575757575758,209.1902474239375
3355.0,15230456.610275134,0.017064225737475597,14527353.07175306,860.7575757575758,209.1902474239375
3360.0,15231199.242076736,0.017051210106685366,14527353.07175306,860.7575757575758,209.1902474239375
3365.0,15232656.337378496,0.017033726450567103,14527353.07175306,860.7575757575758,209.1902474239375
3370.0,15233331.059126193,0.017021618342564118,14527353.07175306,860.7575757575758,209.1902474239375
3375.0,15235092.042361056,0.017001346384884732,14527353.07175306,860.7575757575758,209.1902474239375
3380.0,15235826.617319252,0.016988528403329695,14527353.07175306,860.7575757575758,209.1902474239375
3385.0,15236971.830206009,0.01697336085816249,14527353.07175306,860.7575757575758,209.1902474239375
3390.0,15238109.139753312,0.016958151047724513,14527353.07175306,860.7575757575758,209.1902474239375
3395.0,15239365.077847853,0.016941929899408837,14527353.07175306,860.7575757575758,209.1902474239375
3400.0,15240313.131744534,0.016927808552827755,14527353.07175306,860.7575757575758,209.1902474239375
3405.0,15241843.93716777,0.016909410546833883,14527353.07175306,860.7575757575758,209.1902474239375
3410.0,15242626.479256094,0.016896556878788407,14527353.07175306,860.7575757575758,209.1902474239375
3415.0,15244484.82956932,0.016876099160510118,14527353.07175306,860.7575757575758,209.1902474239375
3420.0,15245372.356091417,0.01686267368216087,14527353.07175306,860.7575757575758,209.1902474239375
3425.0,15246493.884247221,0.016847447261436985,14527353.07175306,860.7575757575758,209.1902474239375
3430.0,15247767.784765076,0.01683100634522821,14527353.07175306,860.7575757575758,209.1902474239375
3435.0,15248887.801025692,0.01681597372362748,14527353.07175306,860.7575757575758,209.1902474239375
3440.0,15250224.833034204,0.016799235361622256,14527353.07175306,860.7575757575758,209.1902474239375
3445.0,15251280.438313412,0.016784354869616325,14527353.07175306,860.7575757575758,209.1902474239375
3450.0,15252518.515568467,0.016768332324150228,14527353.07175306,860.7575757575758,209.1902474239375
3455.0,15253480.179030772,0.01675422464782122,14527353.07175306,860.7575757575758,209.1902474239375
3460.0,15254889.508229628,0.016737167128004972,14527353.07175306,860.7575757575758,209.1902474239375
3465.0,15255680.190249372,0.016724066990344254,14527353.07175306,860.7575757575758,209.1902474239375
3470.0,15257229.326587405,0.016706299441364255,14527353.07175306,860.7575757575758,209.1902474239375
3475.0,15257922.80050425,0.016694259924155495,14527353.07175306,860.7575757575758,209.1902474239375
3480.0,15259431.055006726,0.01667679907881544,14527353.07175306,860.7575757575758,209.1902474239375
3485.0,15260103.455031618,0.016664956236188803,14527353.07175306,860.7575757575758,209.1902474239375
3490.0,15261762.991873713,0.016646085322505125,14527353.07175306,860.7575757575758,209.1902474239375
3495.0,15262573.63465581,0.01663271847536201,14527353.07175306,860.7575757575758,209.1902474239375
3500.0,15263659.509565925,0.01661877659737912,14527353.07175306,860.7575757575758,209.1902474239375
3505.0,15264661.12213988,0.016604111318152027,14527353.07175306,860.7575757575758,209.1902474239375
3510.0,15265991.534715319,0.016587239305971804,14527353.07175306,860.7575757575758,209.1902474239375
3515.0,15266874.516912203,0.016574523863722036,14527353.07175306,860.7575757575758,209.1902474239375
3520.0,15268294.08017942,0.01655751835257049,14527353.07175306,860.7575757575758,209.1902474239375
3525.0,15269063.68274809,0.01654477280607986,14527353.07175306,860.7575757575758,209.1902474239375
3530.0,15270530.844925208,0.016527619044714687,14527353.07175306,860.7575757575758,209.1902474239375
3535.0,15271220.296147512,0.016515931060844764,14527353.07175306,860.7575757575758,209.1902474239375
3540.0,15272843.459231753,0.016497358928406074,14527353.07175306,860.7575757575758,209.1902474239375
3545.0,15273594.032820143,0.016484982887197547,14527353.07175306,860.7575757575758,209.1902474239375
3550.0,15274739.757463472,0.016470422355827175,14527353.07175306,860.7575757575758,209.1902474239375
3555.0,15275791.610310437,0.01645571649476828,14527353.07175306,860.7575757575758,209.1902474239375
3560.0,15277025.161221694,0.016440396812611308,14527353.07175306,860.7575757575758,209.1902474239375
3565.0,15277911.555318959,0.016426875157288814,14527353.07175306,860.7575757575758,209.1902474239375
3570.0,15279327.737132281,0.01640995984496916,14527353.07175306,860.7575757575758,209.1902474239375
3575.0,15280140.115905924,0.0163972157836863,14527353.07175306,860.7575757575758,209.1902474239375
3580.0,15281613.137580479,0.016380365741984693,14527353.07175306,860.7575757575758,209.1902474239375
3585.0,15282330.399233788,0.01636829015621594,14527353.07175306,860.7575757575758,209.1902474239375
3590.0,15283836.262515094,0.016350744098680998,14527353.07175306,860.7575757575758,209.1902474239375
3595.0,15284550.099810554,0.016339207643731767,14527353.07175306,860.7575757575758,209.1902474239375
3600.0,15285974.721562587,0.016322130045364713,14527353.07175306,860.7575757575758,209.1902474239375
3605.0,15286692.48529485,0.016309813143865613,14527353.07175306,860.7575757575758,209.1902474239375
3610.0,15288220.849721776,0.01629270516596699,14527353.07175306,860.7575757575758,209.1902474239375
3615.0,15288960.253873978,0.01628042815795341,14527353.07175306,860.7575757575758,209.1902474239375
3620.0,15290299.204410344,0.01626427917010089,14527353.07175306,860.7575757575758,209.1902474239375
3625.0,15291096.554950338,0.01625203605646857,14527353.07175306,860.7575757575758,209.1902474239375
3630.0,15292514.260499459,0.016235161275142886,14527353.07175306,860.7575757575758,209.1902474239375
3635.0,15293292.491207538,0.01622302476059939,14527353.07175306,860.7575757575758,209.1902474239375
3640.0,15294770.534695543,0.016206010701529636,14527353.07175306,860.7575757575758,209.1902474239375
3645.0,15295931.0281927,0.01619071749691995,14527353.07175306,860.7575757575758,209.1902474239375
3650.0,15296600.93602075,0.016180021050184845,14527353.07175306,860.7575757575758,209.1902474239375
3655.0,15298245.133739686,0.016161257520168563,14527353.07175306,860.7575757575758,209.1902474239375
3660.0,15298839.767627386,0.01615044903597181,14527353.07175306,860.7575757575758,209.1902474239375
3665.0,15299294.117805546,0.016141379793332012,14527353.07175306,860.7575757575758,209.1902474239375
3670.0,15301393.06248952,0.016119738152381553,14527353.07175306,860.7575757575758,209.1902474239375
3675.0,15301816.410311647,0.01610987628784833,14527353.07175306,860.7575757575758,209.1902474239375
3680.0,15303532.548975931,0.016091351754188212,14527353.07175306,860.7575757575758,209.1902474239375
3685.0,15304177.559400795,0.016080112650847942,14527353.07175306,860.7575757575758,209.1902474239375
3690.0,15304414.50213471,0.016072238768306348,14527353.07175306,860.7575757575758,209.1902474239375
3695.0,15306008.279845422,0.016054617499534803,14527353.07175306,860.7575757575758,209.1902474239375
3700.0,15306815.040114839,0.016042467558462174,14527353.07175306,860.7575757575758,209.1902474239375
3705.0,15307903.065815732,0.016027987728842754,14527353.07175306,860.7575757575758,209.1902474239375
3710.0,15308569.245293787,0.016017040794528467,14527353.07175306,860.7575757575758,209.1902474239375
3715.0,15309941.295281367,0.016000906165054393,14527353.07175306,860.7575757575758,209.1902474239375
3720.0,15310876.514069907,0.01598741141319122,14527353.07175306,860.7575757575758,209.1902474239375
3725.0,15312002.632838573,0.01597322856016305,14527353.07175306,860.7575757575758,209.1902474239375
3730.0,15313100.992468903,0.01595965349272435,14527353.07175306,860.7575757575758,209.1902474239375
3735.0,15314212.445093708,0.0159448502127327,14527353.07175306,860.7575757575758,209.1902474239375
3740.0,15315300.238526247,0.015930654503720644,14527353.07175306,860.7575757575758,209.1902474239375
3745.0,15316348.79257547,0.015917194342882357,14527353.07175306,860.7575757575758,209.1902474239375
3750.0,15317555.539261965,0.015901629076276957,14527353.07175306,860.7575757575758,209.1902474239375
3755.0,15318523.148536192,0.015888237999755802,14527353.07175306,860.7575757575758,209.1902474239375
3760.0,15319773.724153569,0.015873555250298328,14527353.07175306,860.7575757575758,209.1902474239375
3765.0,15320752.832661936,0.015860151429465442,14527353.07175306,860.7575757575758,209.1902474239375
3770.0,15321970.556606563,0.01584517534233415,14527353.07175306,860.7575757575758,209.1902474239375
3775.0,15322872.841688523,0.015832625349654152,14527353.07175306,860.7575757575758,209.1902474239375
3780.0,15324262.837228434,0.015816547178061597,14527353.07175306,860.7575757575758,209.1902474239375
3785.0,15325315.428592106,0.015802735958039545,14527353.07175306,860.7575757575758,209.1902474239375
3790.0,15326604.357145665,0.01578688563789049,14527353.07175306,860.7575757575758,209.1902474239375
3795.0,15327751.957541281,0.015772687878182576,14527353.07175306,860.7575757575758,209.1902474239375
3800.0,15328939.467216551,0.01575771970245899,14527353.07175306,860.7575757575758,209.1902474239375
3805.0,15330178.50552237,0.015742686907882383,14527353.07175306,860.7575757575758,209.1902474239375
3810.0,15331310.482870696,0.015728937071226048,14527353.07175306,860.7575757575758,209.1902474239375
3815.0,15332599.75170536,0.01571343223785498,14527353.07175306,860.7575757575758,209.1902474239375
3820.0,15333650.658670975,0.015699773885060712,14527353.07175306,860.7575757575758,209.1902474239375
3825.0,15334875.748369634,0.01568458542287558,14527353.07175306,860.7575757575758,209.1902474239375
3830.0,15335844.798369175,0.015671644648188,14527353.07175306,860.7575757575758,209.1902474239375
3835.0,15337119.104770316,0.015656715160863473,14527353.07175306,860.7575757575758,209.1902474239375
3840.0,15338042.26244348,0.015643568786114448,14527353.07175306,860.7575757575758,209.1902474239375
3845.0,15339281.925849428,0.01562894204441753,14527353.07175306,860.7575757575758,209.1902474239375
3850.0,15340175.88952592,0.015616042720901013,14527353.07175306,860.7575757575758,209.1902474239375
3855.0,15341448.366206985,0.015601074626517403,14527353.07175306,860.7575757575758,209.1902474239375
3860.0,15342343.591768973,0.015588695402543162,14527353.07175306,860.7575757575758,209.1902474239375
3865.0,15343581.088892272,0.015574093136863575,14527353.07175306,860.7575757575758,209.1902474239375
3870.0,15344542.32272331,0.01556151453648582,14527353.07175306,860.7575757575758,209.1902474239375
3875.0,15345669.705481244,0.0155474674872527,14527353.07175306,860.7575757575758,209.1902474239375
3880.0,15346611.62189938,0.015535736659354512,14527353.07175306,860.7575757575758,209.1902474239375
3885.0,15347907.403431991,0.01552199130752117,14527353.07175306,860.7575757575758,209.1902474239375
3890.0,15348847.719047094,0.015510251196197221,14527353.07175306,860.7575757575758,209.1902474239375
3895.0,15349983.382480903,0.015497845741880872,14527353.07175306,860.7575757575758,209.1902474239375
3900.0,15350947.506328568,0.015485884027638269,14527353.07175306,860.7575757575758,209.1902474239375
3905.0,15352205.83103178,0.015472188972571865,14527353.07175306,860.7575757575758,209.1902474239375
3910.0,15353150.018722424,0.015461030600582739,14527353.07175306,860.7575757575758,209.1902474239375
3915.0,15354318.898332423,0.015447725909870529,14527353.07175306,860.7575757575758,209.1902474239375
3920.0,15355273.678991912,0.015436388998780913,14527353.07175306,860.7575757575758,209.1902474239375
3925.0,15356511.218329046,0.015422723241099648,14527353.07175306,860.7575757575758,209.1902474239375
3930.0,15357380.278485235,0.015411786805869958,14527353.07175306,860.7575757575758,209.1902474239375
3935.0,15358684.212717343,0.015397711271675918,14527353.07175306,860.7575757575758,209.1902474239375
3940.0,15359579.862024486,0.015386572176590545,14527353.07175306,860.7575757575758,209.1902474239375
3945.0,15360823.403841628,0.015373436006711576,14527353.07175306,860.7575757575758,209.1902474239375
3950.0,15361823.640987962,0.015361571765661438,14527353.07175306,860.7575757575758,209.1902474239375
3955.0,15362965.493450414,0.015348748879322414,14527353.07175306,860.7575757575758,209.1902474239375
3960.0,15363901.776102668,0.015337595618044483,14527353.07175306,860.7575757575758,209.1902474239375
3965.0,15365101.178889647,0.015324395492907731,14527353.07175306,860.7575757575758,209.1902474239375
3970.0,15366085.528029168,0.015312842660768811,14527353.07175306,860.7575757575758,209.1902474239375
3975.0,15367260.75970885,0.015299868812270566,14527353.07175306,860.7575757575758,209.1902474239375
3980.0,15368184.531344384,0.01528851808242286,14527353.07175306,860.7575757575758,209.1902474239375
3985.0,15369323.535110528,0.015275949960596375,14527353.07175306,860.7575757575758,209.1902474239375
3990.0,15370284.43698622,0.015264596901601195,14527353.07175306,860.7575757575758,209.1902474239375
3995.0,15371370.228567809,0.015252230793427746,14527353.07175306,860.7575757575758,209.1902474239375
4000.0,15372393.931147637,0.015240305785691641,14527353.07175306,860.7575757575758,209.1902474239375
4005.0,15373587.235670986,0.015226999175540365,14527353.07175306,860.7575757575758,209.1902474239375
4010.0,15374622.052360607,0.015215145258456585,14527353.07175306,860.7575757575758,209.1902474239375
4015.0,15375703.305636048,0.01520277905981126,14527353.07175306,860.7575757575758,209.1902474239375
4020.0,15377009.475247946,0.015189298980539516,14527353.07175306,860.7575757575758,209.1902474239375
4025.0,15378136.210336177,0.015176899687870372,14527353.07175306,860.7575757575758,209.1902474239375
4030.0,15378552.328417445,0.015168946766879948,14527353.07175306,860.7575757575758,209.1902474239375
4035.0,15379870.767108588,0.015155082645456114,14527353.07175306,860.7575757575758,209.1902474239375
4040.0,15380090.944690289,0.015148946477006158,14527353.07175306,860.7575757575758,209.1902474239375
4045.0,15381267.634545207,0.015136211987237217,14527353.07175306,860.7575757575758,209.1902474239375
4050.0,15382733.808593908,0.015121289978361844,14527353.07175306,860.7575757575758,209.1902474239375
4055.0,15382940.188587312,0.015115057021579548,14527353.07175306,860.7575757575758,209.1902474239375
4060.0,15384554.3014247,0.015099254689913804,14527353.07175306,860.7575757575758,209.1902474239375
4065.0,15385330.521017622,0.015089160692805935,14527353.07175306,860.7575757575758,209.1902474239375
4070.0,15385910.447547128,0.01508050617774829,14527353.07175306,860.7575757575758,209.1902474239375
4075.0,15386417.48886159,0.015072569379135377,14527353.07175306,860.7575757575758,209.1902474239375
4080.0,15387584.709166514,0.01505998550243937,14527353.07175306,860.7575757575758,209.1902474239375
4085.0,15388491.976517603,0.015048603567226041,14527353.07175306,860.7575757575758,209.1902474239375
4090.0,15388984.908771545,0.015040917522223878,14527353.07175306,860.7575757575758,209.1902474239375
4095.0,15390298.323140958,0.015027162485984772,14527353.07175306,860.7575757575758,209.1902474239375
4100.0,15391193.175105786,0.015016186717266271,14527353.07175306,860.7575757575758,209.1902474239375
4105.0,15392531.815770462,0.015002557013087366,14527353.07175306,860.7575757575758,209.1902474239375
4110.0,15393576.32975043,0.01499058897394751,14527353.07175306,860.7575757575758,209.1902474239375
4115.0,15394570.538455496,0.014979309947030804,14527353.07175306,860.7575757575758,209.1902474239375
4120.0,15394607.294541622,0.014974387641549172,14527353.07175306,860.7575757575758,209.1902474239375
4125.0,15395790.50490198,0.014961462100434217,14527353.07175306,860.7575757575758,209.1902474239375
4130.0,15397022.75346139,0.014948637736207526,14527353.07175306,860.7575757575758,209.1902474239375
4135.0,15397034.363221971,0.014944033985863543,14527353.07175306,860.7575757575758,209.1902474239375
4140.0,15397931.985026725,0.014933368818493371,14527353.07175306,860.7575757575758,209.1902474239375
4145.0,15398934.24644792,0.014922221012483307,14527353.07175306,860.7575757575758,209.1902474239375
4150.0,15399727.300458854,0.0149121576279163,14527353.07175306,860.7575757575758,209.1902474239375
4155.0,15400711.697159924,0.014900495304505637,14527353.07175306,860.7575757575758,209.1902474239375
4160.0,15401540.766528973,0.014890415143644555,14527353.07175306,860.7575757575758,209.1902474239375
4165.0,15402363.061276492,0.014880136636435164,14527353.07175306,860.7575757575758,209.1902474239375
4170.0,15404418.999241384,0.014861385029283044,14527353.07175306,860.7575757575758,209.1902474239375
4175.0,15404819.615485627,0.014854189853490619,14527353.07175306,860.7575757575758,209.1902474239375
4180.0,15406213.563040635,0.014840005291307069,14527353.07175306,860.7575757575758,209.1902474239375
4185.0,15406950.048173834,0.014830160525351832,14527353.07175306,860.7575757575758,209.1902474239375
4190.0,15407293.951445628,0.014823441497857318,14527353.07175306,860.7575757575758,209.1902474239375
4195.0,15408975.819850286,0.014807115219779234,14527353.07175306,860.7575757575758,209.1902474239375
4200.0,15409664.956517942,0.014798062353155143,14527353.07175306,860.7575757575758,209.1902474239375
4205.0,15410785.392492073,0.014786049370581667,14527353.07175306,860.7575757575758,209.1902474239375
4210.0,15411910.172987394,0.014773913259825586,14527353.07175306,860.7575757575758,209.1902474239375
4215.0,15412509.616067559,0.01476506362241717,14527353.07175306,860.7575757575758,209.1902474239375
4220.0,15414122.904895198,0.014749604951451504,14527353.07175306,860.7575757575758,209.1902474239375
4225.0,15414852.396607576,0.014740079699236961,14527353.07175306,860.7575757575758,209.1902474239375
4230.0,15416150.537662443,0.014726179400171293,14527353.07175306,860.7575757575758,209.1902474239375
4235.0,15417314.179806946,0.014714222852006138,14527353.07175306,860.7575757575758,209.1902474239375
4240.0,15417572.730667997,0.01470794129738719,14527353.07175306,860.7575757575758,209.1902474239375
4245.0,15418343.186297802,0.014698218254267818,14527353.07175306,860.7575757575758,209.1902474239375
4250.0,15419716.707504522,0.01468456490958605,14527353.07175306,860.7575757575758,209.1902474239375
4255.0,15420053.509373458,0.014677799820423715,14527353.07175306,860.7575757575758,209.1902474239375
4260.0,15420727.551496187,0.014668732541927637,14527353.07175306,860.7575757575758,209.1902474239375
4265.0,15422301.96334864,0.014653497133879912,14527353.07175306,860.7575757575758,209.1902474239375
4270.0,15422313.401247358,0.014649252694083813,14527353.07175306,860.7575757575758,209.1902474239375
4275.0,15423231.50711757,0.01463859285672437,14527353.07175306,860.7575757575758,209.1902474239375
4280.0,15424405.750323724,0.01462593801124014,14527353.07175306,860.7575757575758,209.1902474239375
4285.0,15425287.822350053,0.014615575137473111,14527353.07175306,860.7575757575758,209.1902474239375
4290.0,15425767.59965972,0.014607814472025707,14527353.07175306,860.7575757575758,209.1902474239375
4295.0,15426657.692367978,0.014597208759192378,14527353.07175306,860.7575757575758,209.1902474239375
4300.0,15427630.434080256,0.014586339523409457,14527353.07175306,860.7575757575758,209.1902474239375
4305.0,15428366.576526146,0.014577040660227143,14527353.07175306,860.7575757575758,209.1902474239375
4310.0,15430236.878389405,0.014559508101325587,14527353.07175306,860.7575757575758,209.1902474239375
4315.0,15431049.00582829,0.014549402752195689,14527353.07175306,860.7575757575758,209.1902474239375
4320.0,15431469.133309206,0.014541962557564368,14527353.07175306,860.7575757575758,209.1902474239375
4325.0,15432554.45879441,0.014530599278615912,14527353.07175306,860.7575757575758,209.1902474239375
4330.0,15433459.640588338,0.014519824380102134,14527353.07175306,860.7575757575758,209.1902474239375
4335.0,15434801.778302383,0.014506258498845436,14527353.07175306,860.7575757575758,209.1902474239375
4340.0,15435159.766942615,0.01449967663766716,14527353.07175306,860.7575757575758,209.1902474239375
4345.0,15435606.72596822,0.01449254173939819,14527353.07175306,860.7575757575758,209.1902474239375
4350.0,15436372.530526485,0.01448287054918105,14527353.07175306,860.7575757575758,209.1902474239375
4355.0,15438439.684725529,0.014464202670249246,14527353.07175306,860.7575757575758,209.1902474239375
4360.0,15438451.569658466,0.014459754112738367,14527353.07175306,860.7575757575758,209.1902474239375
4365.0,15438927.153889285,0.014453049149766932,14527353.07175306,860.7575757575758,209.1902474239375
4370.0,15440620.686816873,0.014436668646739936,14527353.07175306,860.7575757575758,209.1902474239375
4375.0,15441234.985573681,0.01442824688580241,14527353.07175306,860.7575757575758,209.1902474239375
4380.0,15442611.021716537,0.014414036834279182,14527353.07175306,860.7575757575758,209.1902474239375
4385.0,15443431.332756922,0.014404421553254268,14527353.07175306,860.7575757575758,209.1902474239375
4390.0,15444211.749797506,0.01439435788231356,14527353.07175306,860.7575757575758,209.1902474239375
4395.0,15444410.702255793,0.014389165524808852,14527353.07175306,860.7575757575758,209.1902474239375
4400.0,15446033.416617809,0.014374250877936897,14527353.07175306,860.7575757575758,209.1902474239375
4405.0,15446625.980866358,0.014365620843592612,14527353.07175306,860.7575757575758,209.1902474239375
4410.0,15446953.801416524,0.014359787245524043,14527353.07175306,860.7575757575758,209.1902474239375
4415.0,15448424.755180527,0.014344936954432676,14527353.07175306,860.7575757575758,209.1902474239375
4420.0,15449125.713874424,0.014336305612705259,14527353.07175306,860.7575757575758,209.1902474239375
4425.0,15449485.523770973,0.014329838115921043,14527353.07175306,860.7575757575758,209.1902474239375
4430.0,15451335.52714993,0.014312159480483136,14527353.07175306,860.7575757575758,209.1902474239375
4435.0,15451897.628205806,0.014304451674693268,14527353.07175306,860.7575757575758,209.1902474239375
4440.0,15453164.611057006,0.014291840901165991,14527353.07175306,860.7575757575758,209.1902474239375
4445.0,15454230.730164628,0.01428003486333082,14527353.07175306,860.7575757575758,209.1902474239375
4450.0,15454574.02945954,0.014273377352518084,14527353.07175306,860.7575757575758,209.1902474239375
4455.0,15455835.027920304,0.014260214471308227,14527353.07175306,860.7575757575758,209.1902474239375
4460.0,15456582.819291553,0.014251129964993767,14527353.07175306,860.7575757575758,209.1902474239375
4465.0,15457584.640310856,0.014240565445209597,14527353.07175306,860.7575757575758,209.1902474239375
4470.0,15458624.855849773,0.014228962079193611,14527353.07175306,860.7575757575758,209.1902474239375
4475.0,15459142.278255315,0.014221631739654243,14527353.07175306,860.7575757575758,209.1902474239375
4480.0,15460138.651851088,0.014210016847248024,14527353.07175306,860.7575757575758,209.1902474239375
4485.0,15461984.017346174,0.014193231228635443,14527353.07175306,860.7575757575758,209.1902474239375
4490.0,15461993.98531229,0.014189486001317905,14527353.07175306,860.7575757575758,209.1902474239375
4495.0,15462754.870709369,0.014180476338068985,14527353.07175306,860.7575757575758,209.1902474239375
4500.0,15463478.119942816,0.014171099552288843,14527353.07175306,860.7575757575758,209.1902474239375
4505.0,15464049.296872716,0.014163346883037383,14527353.07175306,860.7575757575758,209.1902474239375
4510.0,15464841.518231861,0.014153982262802504,14527353.07175306,860.7575757575758,209.1902474239375
4515.0,15466386.797391433,0.014139160684112495,14527353.07175306,860.7575757575758,209.1902474239375
4520.0,15467297.780367682,0.014128698450469815,14527353.07175306,860.7575757575758,209.1902474239375
4525.0,15468540.223230021,0.014116153374958251,14527353.07175306,860.7575757575758,209.1902474239375
4530.0,15468550.372211387,0.014111574212262985,14527353.07175306,860.7575757575758,209.1902474239375
4535.0,15469900.915043732,0.014098693100046793,14527353.07175306,860.7575757575758,209.1902474239375
4540.0,15470842.839672467,0.014088263531627149,14527353.07175306,860.7575757575758,209.1902474239375
4545.0,15471639.55500492,0.014078848072438567,14527353.07175306,860.7575757575758,209.1902474239375
4550.0,15472424.84474028,0.014069546395374792,14527353.07175306,860.7575757575758,209.1902474239375
4555.0,15472920.537369793,0.014062361190814545,14527353.07175306,860.7575757575758,209.1902474239375
4560.0,15474834.014611972,0.014044988112939845,14527353.07175306,860.7575757575758,209.1902474239375
4565.0,15475394.815178394,0.014036737161377346,14527353.07175306,860.7575757575758,209.1902474239375
4570.0,15476917.081604151,0.014021894818482502,14527353.07175306,860.7575757575758,209.1902474239375
4575.0,15476926.693998022,0.01401832512037233,14527353.07175306,860.7575757575758,209.1902474239375
4580.0,15477966.599688036,0.014007336906116137,14527353.07175306,860.7575757575758,209.1902474239375
4585.0,15479098.233076876,0.013995013629732402,14527353.07175306,860.7575757575758,209.1902474239375
4590.0,15480265.071586775,0.013983596761022,14527353.07175306,860.7575757575758,209.1902474239375
4595.0,15480594.658485621,0.013976962609464464,14527353.07175306,860.7575757575758,209.1902474239375
4600.0,15481453.794531627,0.013967464138501898,14527353.07175306,860.7575757575758,209.1902474239375
4605.0,15481909.63098509,0.013960516670989187,14527353.07175306,860.7575757575758,209.1902474239375
4610.0,15482244.358573789,0.01395428547537858,14527353.07175306,860.7575757575758,209.1902474239375
4615.0,15483625.042677214,0.013940601736175872,14527353.07175306,860.7575757575758,209.1902474239375
4620.0,15484243.561472753,0.013932657780140065,14527353.07175306,860.7575757575758,209.1902474239375
4625.0,15484924.288090434,0.013924109715684875,14527353.07175306,860.7575757575758,209.1902474239375
4630.0,15486289.49156873,0.01391037876445361,14527353.07175306,860.7575757575758,209.1902474239375
4635.0,15486594.72003223,0.013904664757959751,14527353.07175306,860.7575757575758,209.1902474239375
4640.0,15488183.173001375,0.013889693471530344,14527353.07175306,860.7575757575758,209.1902474239375
4645.0,15488775.831528004,0.013881627535062198,14527353.07175306,860.7575757575758,209.1902474239375
4650.0,15490160.748182273,0.01386858591984661,14527353.07175306,860.7575757575758,209.1902474239375
4655.0,15490831.89266458,0.013859505413718243,14527353.07175306,860.7575757575758,209.1902474239375
4660.0,15491446.244758883,0.013851487071458357,14527353.07175306,860.7575757575758,209.1902474239375
4665.0,15492933.72161724,0.013837525145330857,14527353.07175306,860.7575757575758,209.1902474239375
4670.0,15493579.114505319,0.013828728395023597,14527353.07175306,860.7575757575758,209.1902474239375
4675.0,15494527.92299571,0.013818835414527232,14527353.07175306,860.7575757575758,209.1902474239375
4680.0,15495365.556534937,0.013809067872733245,14527353.07175306,860.7575757575758,209.1902474239375
4685.0,15496190.712887982,0.013799536379621906,14527353.07175306,860.7575757575758,209.1902474239375
4690.0,15496520.081396157,0.013793326402222784,14527353.07175306,860.7575757575758,209.1902474239375
4695.0,15498304.238528935,0.013776971143522897,14527353.07175306,860.7575757575758,209.1902474239375
4700.0,15499181.707537487,0.013767050029450958,14527353.07175306,860.7575757575758,209.1902474239375
4705.0,15500480.972738994,0.013754211218672036,14527353.07175306,860.7575757575758,209.1902474239375
4710.0,15501363.040791854,0.01374423676760378,14527353.07175306,860.7575757575758,209.1902474239375
4715.0,15501714.031295618,0.0137380661923732,14527353.07175306,860.7575757575758,209.1902474239375
4720.0,15502156.979152411,0.013731584120457453,14527353.07175306,860.7575757575758,209.1902474239375
4725.0,15502475.920311565,0.013725999548885502,14527353.07175306,860.7575757575758,209.1902474239375
4730.0,15504085.871917354,0.013710263632068346,14527353.07175306,860.7575757575758,209.1902474239375
4735.0,15504779.442614086,0.013701778466651557,14527353.07175306,860.7575757575758,209.1902474239375
4740.0,15505874.937895998,0.013690787641086388,14527353.07175306,860.7575757575758,209.1902474239375
4745.0,15507091.389076442,0.013678646281937613,14527353.07175306,860.7575757575758,209.1902474239375
4750.0,15507662.41973698,0.013670791704510995,14527353.07175306,860.7575757575758,209.1902474239375
4755.0,15507907.90005612,0.013665792013266929,14527353.07175306,860.7575757575758,209.1902474239375
4760.0,15509223.464032607,0.013652493551267339,14527353.07175306,860.7575757575758,209.1902474239375
4765.0,15509924.382376522,0.013644055159728257,14527353.07175306,860.7575757575758,209.1902474239375
4770.0,15510512.84266617,0.013636512232148484,14527353.07175306,860.7575757575758,209.1902474239375
4775.0,15511887.482098565,0.01362293937905608,14527353.07175306,860.7575757575758,209.1902474239375
4780.0,15512037.934178162,0.013618512739633654,14527353.07175306,860.7575757575758,209.1902474239375
4785.0,15512911.8532391,0.013609113247692642,14527353.07175306,860.7575757575758,209.1902474239375
4790.0,15514745.28674196,0.013592266266810671,14527353.07175306,860.7575757575758,209.1902474239375
4795.0,15515267.580411177,0.013584614401027564,14527353.07175306,860.7575757575758,209.1902474239375
4800.0,15515603.902504414,0.013578957368624748,14527353.07175306,860.7575757575758,209.1902474239375
4805.0,15516729.14746448,0.013567644787291068,14527353.07175306,860.7575757575758,209.1902474239375
4810.0,15517487.121823974,0.013558580185241066,14527353.07175306,860.7575757575758,209.1902474239375
4815.0,15518078.044305185,0.013550749292563061,14527353.07175306,860.7575757575758,209.1902474239375
4820.0,15518931.60603317,0.013541450727978752,14527353.07175306,860.7575757575758,209.1902474239375
4825.0,15519828.894709334,0.013531299105237095,14527353.07175306,860.7575757575758,209.1902474239375
4830.0,15520911.72428631,0.013520133622205657,14527353.07175306,860.7575757575758,209.1902474239375
4835.0,15522346.884994179,0.013506671440101769,14527353.07175306,860.7575757575758,209.1902474239375
4840.0,15522740.03429896,0.013499972265166825,14527353.07175306,860.7575757575758,209.1902474239375
4845.0,15523035.399941696,0.013494811562118233,14527353.07175306,860.7575757575758,209.1902474239375
4850.0,15524170.467495143,0.013483457576064365,14527353.07175306,860.7575757575758,209.1902474239375
4855.0,15525388.392551025,0.013470762748796107,14527353.07175306,860.7575757575758,209.1902474239375
4860.0,15525551.194594858,0.013467098364979085,14527353.07175306,860.7575757575758,209.1902474239375
4865.0,15526382.353608701,0.013459365396376264,14527353.07175306,860.7575757575758,209.1902474239375
4870.0,15527315.06221502,0.01345073788605135,14527353.07175306,860.7575757575758,209.1902474239375
4875.0,15528378.5489821,0.013441072708123693,14527353.07175306,860.7575757575758,209.1902474239375
4880.0,15529265.594731577,0.0134323911121908,14527353.07175306,860.7575757575758,209.1902474239375
4885.0,15529707.227033932,0.013427188990458031,14527353.07175306,860.7575757575758,209.1902474239375
4890.0,15531588.02756445,0.013411554087385478,14527353.07175306,860.7575757575758,209.1902474239375
4895.0,15532070.947865,0.01340593468161511,14527353.07175306,860.7575757575758,209.1902474239375
4900.0,15533335.348739306,0.013394536548006195,14527353.07175306,860.7575757575758,209.1902474239375
4905.0,15534189.311425228,0.013386528972562229,14527353.07175306,860.7575757575758,209.1902474239375
4910.0,15534425.132079296,0.013382810389320703,14527353.07175306,860.7575757575758,209.1902474239375
4915.0,15534428.678021356,0.013380670162018441,14527353.07175306,860.7575757575758,209.1902474239375
4920.0,15534432.466878165,0.013378532567986236,14527353.07175306,860.7575757575758,209.1902474239375
4925.0,15534436.071290962,0.01337655571640476,14527353.07175306,860.7575757575758,209.1902474239375
4930.0,15534439.548302522,0.01337460446850891,14527353.07175306,860.7575757575758,209.1902474239375
4935.0,15534443.068940073,0.013372304444856214,14527353.07175306,860.7575757575758,209.1902474239375
4940.0,15534446.83713995,0.013370533393560704,14527353.07175306,860.7575757575758,209.1902474239375
4945.0,15534450.300468534,0.013368362088223461,14527353.07175306,860.7575757575758,209.1902474239375
4950.0,15534453.76507741,0.01336604298182929,14527353.07175306,860.7575757575758,209.1902474239375
4955.0,15534457.320948044,0.013364289580643961,14527353.07175306,860.7575757575758,209.1902474239375
4960.0,15534461.19102044,0.013361803638050276,14527353.07175306,860.7575757575758,209.1902474239375
4965.0,15534464.709088167,0.013359848649594806,14527353.07175306,860.7575757575758,209.1902474239375
4970.0,15534467.910498085,0.013358232883355435,14527353.07175306,860.7575757575758,209.1902474239375
4975.0,15534471.711947976,0.013356332613038813,14527353.07175306,860.7575757575758,209.1902474239375
4980.0,15534475.497116752,0.0133538520819996,14527353.07175306,860.7575757575758,209.1902474239375
4985.0,15534478.601421084,0.013352260518743437,14527353.07175306,860.7575757575758,209.1902474239375
4990.0,15534482.148897694,0.013350221334109305,14527353.07175306,860.7575757575758,209.1902474239375
4995.0,15534485.999538809,0.013348201883521878,14527353.07175306,860.7575757575758,209.1902474239375
5000.0,15534489.15489871,0.013345981744235078,14527353.07175306,860.7575757575758,209.1902474239375
5005.0,15534492.896229124,0.013344163375375119,14527353.07175306,860.7575757575758,209.1902474239375
5010.0,15534496.483694546,0.01334224204846435,14527353.07175306,860.7575757575758,209.1902474239375
5015.0,15534499.413944025,0.013340433884596081,14527353.07175306,860.7575757575758,209.1902474239375
5020.0,15534503.355875881,0.013338251888258141,14527353.07175306,860.7575757575758,209.1902474239375
5025.0,15534507.073214272,0.013335984045502352,14527353.07175306,860.7575757575758,209.1902474239375
5030.0,15534510.320801226,0.013334079604279696,14527353.07175306,860.7575757575758,209.1902474239375
5035.0,15534513.836564723,0.013332070612402878,14527353.07175306,860.7575757575758,209.1902474239375
5040.0,15534517.200580733,0.013330149251068036,14527353.07175306,860.7575757575758,209.1902474239375
5045.0,15534520.516592884,0.01332863328849155,14527353.07175306,860.7575757575758,209.1902474239375
5050.0,15534524.25162137,0.013326496664864611,14527353.07175306,860.7575757575758,209.1902474239375
5055.0,15534527.912402645,0.013324342506667204,14527353.07175306,860.7575757575758,209.1902474239375
5060.0,15534531.30948413,0.013322420133083894,14527353.07175306,860.7575757575758,209.1902474239375
5065.0,15534534.522892648,0.013320403394536473,14527353.07175306,860.7575757575758,209.1902474239375
5070.0,15534538.20764047,0.013318249566029398,14527353.07175306,860.7575757575758,209.1902474239375
5075.0,15534541.728055257,0.013316290420717585,14527353.07175306,860.7575757575758,209.1902474239375
5080.0,15534545.170391448,0.013314787527144802,14527353.07175306,860.7575757575758,209.1902474239375
5085.0,15534548.443656996,0.013312664362518056,14527353.07175306,860.7575757575758,209.1902474239375
5090.0,15534551.886462549,0.013310950064880225,14527353.07175306,860.7575757575758,209.1902474239375
5095.0,15534555.362024786,0.013308579036892323,14527353.07175306,860.7575757575758,209.1902474239375
5100.0,15534558.836750895,0.013306556411895015,14527353.07175306,860.7575757575758,209.1902474239375
5105.0,15534562.399151256,0.013304456206289707,14527353.07175306,860.7575757575758,209.1902474239375
5110.0,15534565.926371338,0.013302945676810604,14527353.07175306,860.7575757575758,209.1902474239375
5115.0,15534569.148106335,0.013300953136504748,14527353.07175306,860.7575757575758,209.1902474239375
5120.0,15534572.482248167,0.013299069001326493,14527353.07175306,860.7575757575758,209.1902474239375
5125.0,15534576.036532803,0.013297244608315694,14527353.07175306,860.7575757575758,209.1902474239375
5130.0,15534579.494437858,0.013295359171891463,14527353.07175306,860.7575757575758,209.1902474239375
5135.0,15534582.786172,0.013293339465103885,14527353.07175306,860.7575757575758,209.1902474239375
5140.0,15534586.241879564,0.01329128386668815,14527353.07175306,860.7575757575758,209.1902474239375
5145.0,15534589.622200444,0.013289545370842929,14527353.07175306,860.7575757575758,209.1902474239375
5150.0,15534592.941369921,0.013287232597857144,14527353.07175306,860.7575757575758,209.1902474239375
5155.0,15534596.38539122,0.013285555856538863,14527353.07175306,860.7575757575758,209.1902474239375
5160.0,15534600.010090282,0.013283725077618163,14527353.07175306,860.7575757575758,209.1902474239375
5165.0,15534603.245510869,0.013281773312476465,14527353.07175306,860.7575757575758,209.1902474239375
5170.0,15534606.60911173,0.013279925677568648,14527353.07175306,860.7575757575758,209.1902474239375
5175.0,15534609.87291893,0.013278102558801417,14527353.07175306,860.7575757575758,209.1902474239375
5180.0,15534613.284819234,0.013276070275727915,14527353.07175306,860.7575757575758,209.1902474239375
5185.0,15534616.406520793,0.013274223122499509,14527353.07175306,860.7575757575758,209.1902474239375
5190.0,15534620.019101366,0.013272365359639845,14527353.07175306,860.7575757575758,209.1902474239375
5195.0,15534623.375192715,0.01327039927319153,14527353.07175306,860.7575757575758,209.1902474239375
5200.0,15534626.47489808,0.013268504250403988,14527353.07175306,860.7575757575758,209.1902474239375
5205.0,15534629.958116762,0.013266578471499601,14527353.07175306,860.7575757575758,209.1902474239375
5210.0,15534633.768980253,0.013264259206060287,14527353.07175306,860.7575757575758,209.1902474239375
5215.0,15534636.676755171,0.01326285329588329,14527353.07175306,860.7575757575758,209.1902474239375
5220.0,15534639.83440912,0.01326122591270265,14527353.07175306,860.7575757575758,209.1902474239375
5225.0,15534643.481012572,0.01325883017589471,14527353.07175306,860.7575757575758,209.1902474239375
5230.0,15534646.832984312,0.013257074373464498,14527353.07175306,860.7575757575758,209.1902474239375
5235.0,15534649.778843874,0.013255509946967309,14527353.07175306,860.7575757575758,209.1902474239375
5240.0,15534653.44552161,0.013253507635726657,14527353.07175306,860.7575757575758,209.1902474239375
5245.0,15534656.986802287,0.013251321039575372,14527353.07175306,860.7575757575758,209.1902474239375
5250.0,15534660.093293691,0.013249969774411669,14527353.07175306,860.7575757575758,209.1902474239375
5255.0,15534663.501760952,0.013247910590163886,14527353.07175306,860.7575757575758,209.1902474239375
5260.0,15534666.995182626,0.01324585130059879,14527353.07175306,860.7575757575758,209.1902474239375
5265.0,15534670.11166048,0.013244369224312652,14527353.07175306,860.7575757575758,209.1902474239375
5270.0,15534673.307685379,0.01324240641246194,14527353.07175306,860.7575757575758,209.1902474239375
5275.0,15534676.665535815,0.013240646506042852,14527353.07175306,860.7575757575758,209.1902474239375
5280.0,15534679.773714842,0.01323876532246799,14527353.07175306,860.7575757575758,209.1902474239375
5285.0,15534683.383877587,0.013236922233654334,14527353.07175306,860.7575757575758,209.1902474239375
5290.0,15534686.761803906,0.013235099352470926,14527353.07175306,860.7575757575758,209.1902474239375
5295.0,15534689.832278537,0.013233359356646462,14527353.07175306,860.7575757575758,209.1902474239375
5300.0,15534693.127093881,0.01323131329364194,14527353.07175306,860.7575757575758,209.1902474239375
5305.0,15534696.579645673,0.01322937855754103,14527353.07175306,860.7575757575758,209.1902474239375
5310.0,15534699.457736937,0.013227826718937652,14527353.07175306,860.7575757575758,209.1902474239375
5315.0,15534702.998930488,0.013225917642496903,14527353.07175306,860.7575757575758,209.1902474239375
5320.0,15534706.300468724,0.013224248734588476,14527353.07175306,860.7575757575758,209.1902474239375
5325.0,15534709.229061274,0.013222265188719008,14527353.07175306,860.7575757575758,209.1902474239375
5330.0,15534712.821471434,0.01322058052058833,14527353.07175306,860.7575757575758,209.1902474239375
5335.0,15534716.031087326,0.01321862091015146,14527353.07175306,860.7575757575758,209.1902474239375
5340.0,15534719.095418675,0.013216938580588613,14527353.07175306,860.7575757575758,209.1902474239375
5345.0,15534722.401553132,0.013215091520160266,14527353.07175306,860.7575757575758,209.1902474239375
5350.0,15534725.621229513,0.013212995004116273,14527353.07175306,860.7575757575758,209.1902474239375
5355.0,15534728.7114871,0.013211550887881727,14527353.07175306,860.7575757575758,209.1902474239375
5360.0,15534732.199440883,0.013209471977124295,14527353.07175306,860.7575757575758,209.1902474239375
5365.0,15534735.343843583,0.013207836736498025,14527353.07175306,860.7575757575758,209.1902474239375
5370.0,15534738.535723284,0.01320559108478489,14527353.07175306,860.7575757575758,209.1902474239375
5375.0,15534741.751093555,0.013204327092797355,14527353.07175306,860.7575757575758,209.1902474239375
5380.0,15534745.22730335,0.013202527758487227,14527353.07175306,860.7575757575758,209.1902474239375
5385.0,15534748.171760293,0.01320061310527133,14527353.07175306,860.7575757575758,209.1902474239375
5390.0,15534751.56965404,0.013198856815192884,14527353.07175306,860.7575757575758,209.1902474239375
5395.0,15534754.712141115,0.01319688134481282,14527353.07175306,860.7575757575758,209.1902474239375
5400.0,15534757.631975813,0.0131952006560141,14527353.07175306,860.7575757575758,209.1902474239375
5405.0,15534761.028094688,0.01319366033606692,14527353.07175306,860.7575757575758,209.1902474239375
5410.0,15534764.465886304,0.013191497532399473,14527353.07175306,860.7575757575758,209.1902474239375
5415.0,15534767.213714847,0.013190047483794315,14527353.07175306,860.7575757575758,209.1902474239375
5420.0,15534770.627383301,0.013188236269097252,14527353.07175306,860.7575757575758,209.1902474239375
5425.0,15534773.789270746,0.013186406766806982,14527353.07175306,860.7575757575758,209.1902474239375
5430.0,15534776.660575204,0.013184482129472937,14527353.07175306,860.7575757575758,209.1902474239375
5435.0,15534779.930535335,0.01318291457548219,14527353.07175306,860.7575757575758,209.1902474239375
5440.0,15534783.518758994,0.013181156079631745,14527353.07175306,860.7575757575758,209.1902474239375
5445.0,15534786.402769295,0.013179309627539514,14527353.07175306,860.7575757575758,209.1902474239375
5450.0,15534789.181199158,0.013177684985672311,14527353.07175306,860.7575757575758,209.1902474239375
5455.0,15534793.007429997,0.01317600955195537,14527353.07175306,860.7575757575758,209.1902474239375
5460.0,15534795.91989978,0.013174105872400078,14527353.07175306,860.7575757575758,209.1902474239375
5465.0,15534798.495149096,0.013172538156584186,14527353.07175306,860.7575757575758,209.1902474239375
5470.0,15534802.252773296,0.013170614068189658,14527353.07175306,860.7575757575758,209.1902474239375
5475.0,15534805.559636863,0.013168709824542525,14527353.07175306,860.7575757575758,209.1902474239375
5480.0,15534807.922125839,0.013167021191546401,14527353.07175306,860.7575757575758,209.1902474239375
5485.0,15534811.530724593,0.01316542709110548,14527353.07175306,860.7575757575758,209.1902474239375
5490.0,15534814.980532091,0.013163574821839084,14527353.07175306,860.7575757575758,209.1902474239375
5495.0,15534817.480366405,0.01316170807555456,14527353.07175306,860.7575757575758,209.1902474239375
5500.0,15534821.032043988,0.013160414317198367,14527353.07175306,860.7575757575758,209.1902474239375
5505.0,15534824.214669675,0.013158104340391443,14527353.07175306,860.7575757575758,209.1902474239375
5510.0,15534826.664805368,0.013156911434292477,14527353.07175306,860.7575757575758,209.1902474239375
5515.0,15534830.136186963,0.01315503903810104,14527353.07175306,860.7575757575758,209.1902474239375
5520.0,15534833.491787646,0.01315321423226729,14527353.07175306,860.7575757575758,209.1902474239375
5525.0,15534836.007877,0.013151647377076813,14527353.07175306,860.7575757575758,209.1902474239375
5530.0,15534839.542033132,0.01314971663841323,14527353.07175306,860.7575757575758,209.1902474239375
5535.0,15534842.832308901,0.013148197182068631,14527353.07175306,860.7575757575758,209.1902474239375
5540.0,15534845.554651441,0.013146474096538288,14527353.07175306,860.7575757575758,209.1902474239375
5545.0,15534848.786290593,0.013144696962384381,14527353.07175306,860.7575757575758,209.1902474239375
5550.0,15534852.043543912,0.013143026440365727,14527353.07175306,860.7575757575758,209.1902474239375
5555.0,15534855.178828359,0.013141132367330543,14527353.07175306,860.7575757575758,209.1902474239375
5560.0,15534857.937617598,0.013139384809522026,14527353.07175306,860.7575757575758,209.1902474239375
5565.0,15534861.416335264,0.013137791354751252,14527353.07175306,860.7575757575758,209.1902474239375
5570.0,15534864.359757029,0.013136026217425673,14527353.07175306,860.7575757575758,209.1902474239375
5575.0,15534867.220949467,0.013134202534841023,14527353.07175306,860.7575757575758,209.1902474239375
5580.0,15534870.737466376,0.01313246485631363,14527353.07175306,860.7575757575758,209.1902474239375
5585.0,15534873.427624859,0.013131024524720527,14527353.07175306,860.7575757575758,209.1902474239375
5590.0,15534876.52100322,0.01312910010369866,14527353.07175306,860.7575757575758,209.1902474239375
5595.0,15534879.823523114,0.013127686331996354,14527353.07175306,860.7575757575758,209.1902474239375
5600.0,15534882.717654657,0.013126002460962504,14527353.07175306,860.7575757575758,209.1902474239375
5605.0,15534885.462851811,0.013124188410128074,14527353.07175306,860.7575757575758,209.1902474239375
5610.0,15534888.513754364,0.013122377609695526,14527353.07175306,860.7575757575758,209.1902474239375
5615.0,15534892.010254404,0.013121076468967301,14527353.07175306,860.7575757575758,209.1902474239375
5620.0,15534894.906896718,0.013119242896941573,14527353.07175306,860.7575757575758,209.1902474239375
5625.0,15534897.843211226,0.013117446698943743,14527353.07175306,860.7575757575758,209.1902474239375
5630.0,15534900.855784258,0.013116125759336702,14527353.07175306,860.7575757575758,209.1902474239375
5635.0,15534903.974375853,0.013114338668576312,14527353.07175306,860.7575757575758,209.1902474239375
5640.0,15534906.85952842,0.01311262182643721,14527353.07175306,860.7575757575758,209.1902474239375
5645.0,15534909.921844767,0.013110747520425039,14527353.07175306,860.7575757575758,209.1902474239375
5650.0,15534912.824600771,0.013109274041420878,14527353.07175306,860.7575757575758,209.1902474239375
5655.0,15534915.76378718,0.013107899437185332,14527353.07175306,860.7575757575758,209.1902474239375
5660.0,15534919.030535843,0.013105940167661926,14527353.07175306,860.7575757575758,209.1902474239375
5665.0,15534921.916834,0.013104181879304577,14527353.07175306,860.7575757575758,209.1902474239375
5670.0,15534925.081612969,0.013102680785611748,14527353.07175306,860.7575757575758,209.1902474239375
5675.0,15534927.936242968,0.013100807460828614,14527353.07175306,860.7575757575758,209.1902474239375
5680.0,15534930.797674028,0.013099408879679635,14527353.07175306,860.7575757575758,209.1902474239375
5685.0,15534933.650660064,0.013097860267109105,14527353.07175306,860.7575757575758,209.1902474239375
5690.0,15534936.996084074,0.013096005005464918,14527353.07175306,860.7575757575758,209.1902474239375
5695.0,15534939.392354308,0.013094512136503143,14527353.07175306,860.7575757575758,209.1902474239375
5700.0,15534942.532001536,0.013092824844573189,14527353.07175306,860.7575757575758,209.1902474239375
5705.0,15534945.799852418,0.013091210408319539,14527353.07175306,860.7575757575758,209.1902474239375
5710.0,15534948.322912212,0.013089358221610796,14527353.07175306,860.7575757575758,209.1902474239375
5715.0,15534951.339195007,0.01308786066669941,14527353.07175306,860.7575757575758,209.1902474239375
5720.0,15534954.621647084,0.013086236997327068,14527353.07175306,860.7575757575758,209.1902474239375
5725.0,15534957.089111837,0.013084889144684609,14527353.07175306,860.7575757575758,209.1902474239375
5730.0,15534959.772729378,0.013083388562130368,14527353.07175306,860.7575757575758,209.1902474239375
5735.0,15534963.124742944,0.01308124478006246,14527353.07175306,860.7575757575758,209.1902474239375
5740.0,15534965.856201358,0.013079817672944175,14527353.07175306,860.7575757575758,209.1902474239375
5745.0,15534968.683338966,0.013077998842283957,14527353.07175306,860.7575757575758,209.1902474239375
5750.0,15534971.95500326,0.013076745218448005,14527353.07175306,860.7575757575758,209.1902474239375
5755.0,15534974.610113937,0.013075278969926362,14527353.07175306,860.7575757575758,209.1902474239375
5760.0,15534977.626134751,0.013073548901091846,14527353.07175306,860.7575757575758,209.1902474239375
5765.0,15534980.564509273,0.01307176275696633,14527353.07175306,860.7575757575758,209.1902474239375
5770.0,15534983.183246156,0.013070286906733113,14527353.07175306,860.7575757575758,209.1902474239375
5775.0,15534986.449554704,0.013068325442118766,14527353.07175306,860.7575757575758,209.1902474239375
5780.0,15534989.43687392,0.013067170858065563,14527353.07175306,860.7575757575758,209.1902474239375
5785.0,15534991.77909415,0.013065515816458524,14527353.07175306,860.7575757575758,209.1902474239375
5790.0,15534994.751737157,0.013063876129876214,14527353.07175306,860.7575757575758,209.1902474239375
5795.0,15534997.926898092,0.013061985973673609,14527353.07175306,860.7575757575758,209.1902474239375
5800.0,15535000.542843226,0.013060520285540778,14527353.07175306,860.7575757575758,209.1902474239375
5805.0,15535003.56097234,0.013058913781821883,14527353.07175306,860.7575757575758,209.1902474239375
5810.0,15535006.691162048,0.013057687891889611,14527353.07175306,860.7575757575758,209.1902474239375
5815.0,15535009.472693572,0.013055757252637246,14527353.07175306,860.7575757575758,209.1902474239375
5820.0,15535012.258103518,0.013054084825441748,14527353.07175306,860.7575757575758,209.1902474239375
5825.0,15535015.263020132,0.01305262840734276,14527353.07175306,860.7575757575758,209.1902474239375
5830.0,15535017.93689702,0.013051073098359447,14527353.07175306,860.7575757575758,209.1902474239375
5835.0,15535020.711995533,0.01304957184427549,14527353.07175306,860.7575757575758,209.1902474239375
5840.0,15535023.759486856,0.013048010822145401,14527353.07175306,860.7575757575758,209.1902474239375
5845.0,15535026.597402986,0.013046397321600312,14527353.07175306,860.7575757575758,209.1902474239375
5850.0,15535029.423184264,0.013044808469691494,14527353.07175306,860.7575757575758,209.1902474239375
5855.0,15535032.406979987,0.01304325898628488,14527353.07175306,860.7575757575758,209.1902474239375
5860.0,15535035.349331414,0.013041897052634784,14527353.07175306,860.7575757575758,209.1902474239375
5865.0,15535037.872090515,0.013040044879999138,14527353.07175306,860.7575757575758,209.1902474239375
5870.0,15535041.04527757,0.013038116165851868,14527353.07175306,860.7575757575758,209.1902474239375
5875.0,15535043.51588461,0.013036878660075359,14527353.07175306,860.7575757575758,209.1902474239375
5880.0,15535046.582283987,0.013035189093974917,14527353.07175306,860.7575757575758,209.1902474239375
5885.0,15535049.520743081,0.013033462155792166,14527353.07175306,860.7575757575758,209.1902474239375
5890.0,15535052.14918615,0.013032446915969075,14527353.07175306,860.7575757575758,209.1902474239375
5895.0,15535054.62127444,0.013030895338346447,14527353.07175306,860.7575757575758,209.1902474239375
5900.0,15535058.019940007,0.013028714648276667,14527353.07175306,860.7575757575758,209.1902474239375
5905.0,15535060.734371725,0.013027638467969596,14527353.07175306,860.7575757575758,209.1902474239375
5910.0,15535063.414574143,0.013025997185944509,14527353.07175306,860.7575757575758,209.1902474239375
5915.0,15535066.490583181,0.013024527593366891,14527353.07175306,860.7575757575758,209.1902474239375
5920.0,15535068.995348569,0.013022950315364379,14527353.07175306,860.7575757575758,209.1902474239375
5925.0,15535071.77320394,0.01302146300386347,14527353.07175306,860.7575757575758,209.1902474239375
5930.0,15535074.845238172,0.01301978970771953,14527353.07175306,860.7575757575758,209.1902474239375
5935.0,15535077.673857378,0.013018588903462023,14527353.07175306,860.7575757575758,209.1902474239375
5940.0,15535079.925687622,0.013017054228102894,14527353.07175306,860.7575757575758,209.1902474239375
5945.0,15535083.004886672,0.013015301043417898,14527353.07175306,860.7575757575758,209.1902474239375
5950.0,15535085.713071864,0.013013631326889928,14527353.07175306,860.7575757575758,209.1902474239375
5955.0,15535088.52343224,0.013012214040111474,14527353.07175306,860.7575757575758,209.1902474239375
5960.0,15535091.406275574,0.013010734102617914,14527353.07175306,860.7575757575758,209.1902474239375
5965.0,15535093.898840588,0.01300944294373031,14527353.07175306,860.7575757575758,209.1902474239375
5970.0,15535096.892828457,0.013007654762802788,14527353.07175306,860.7575757575758,209.1902474239375
5975.0,15535099.66958457,0.013006097100567866,14527353.07175306,860.7575757575758,209.1902474239375
5980.0,15535102.504745139,0.013004541056437072,14527353.07175306,860.7575757575758,209.1902474239375
5985.0,15535105.059769172,0.013003022412564234,14527353.07175306,860.7575757575758,209.1902474239375
5990.0,15535107.81799243,0.013001629003835868,14527353.07175306,860.7575757575758,209.1902474239375
5995.0,15535111.020499416,0.012999904031642898,14527353.07175306,860.7575757575758,209.1902474239375
6000.0,15535113.227771312,0.012998543725194269,14527353.07175306,860.7575757575758,209.1902474239375
6005.0,15535115.911942553,0.012997405601225484,14527353.07175306,860.7575757575758,209.1902474239375
6010.0,15535119.244839199,0.01299530348266483,14527353.07175306,860.7575757575758,209.1902474239375
6015.0,15535121.388827587,0.01299410297084495,14527353.07175306,860.7575757575758,209.1902474239375
6020.0,15535123.866317704,0.012992741769321475,14527353.07175306,860.7575757575758,209.1902474239375
6025.0,15535127.063723216,0.01299121355915667,14527353.07175306,860.7575757575758,209.1902474239375
6030.0,15535129.76345108,0.01298942681754481,14527353.07175306,860.7575757575758,209.1902474239375
6035.0,15535132.387307573,0.012988281543649565,14527353.07175306,860.7575757575758,209.1902474239375
6040.0,15535135.423531245,0.012986581083432572,14527353.07175306,860.7575757575758,209.1902474239375
6045.0,15535137.867465766,0.012984777142554667,14527353.07175306,860.7575757575758,209.1902474239375
6050.0,15535140.538318176,0.012983298390776539,14527353.07175306,860.7575757575758,209.1902474239375
6055.0,15535143.405192982,0.012982024480597211,14527353.07175306,860.7575757575758,209.1902474239375
6060.0,15535145.873318067,0.012980875817588822,14527353.07175306,860.7575757575758,209.1902474239375
6065.0,15535148.52521031,0.012979335452247954,14527353.07175306,860.7575757575758,209.1902474239375
6070.0,15535151.57319298,0.012977270742670953,14527353.07175306,860.7575757575758,209.1902474239375
6075.0,15535154.159271142,0.012976165478472482,14527353.07175306,860.7575757575758,209.1902474239375
6080.0,15535157.062003812,0.012974758142150095,14527353.07175306,860.7575757575758,209.1902474239375
6085.0,15535159.613004033,0.012973243044953143,14527353.07175306,860.7575757575758,209.1902474239375
6090.0,15535162.135238603,0.012971986020679964,14527353.07175306,860.7575757575758,209.1902474239375
6095.0,15535164.533840999,0.012970451536965048,14527353.07175306,860.7575757575758,209.1902474239375
6100.0,15535167.651225206,0.012968894392504834,14527353.07175306,860.7575757575758,209.1902474239375
6105.0,15535170.28392234,0.012967353640180698,14527353.07175306,860.7575757575758,209.1902474239375
6110.0,15535173.057558423,0.01296605963254865,14527353.07175306,860.7575757575758,209.1902474239375
6115.0,15535175.591205847,0.012964454407752351,14527353.07175306,860.7575757575758,209.1902474239375
6120.0,15535178.457984723,0.012963071540763985,14527353.07175306,860.7575757575758,209.1902474239375
6125.0,15535181.290046992,0.01296145136857175,14527353.07175306,860.7575757575758,209.1902474239375
6130.0,15535183.612133477,0.0129600931023479,14527353.07175306,860.7575757575758,209.1902474239375
6135.0,15535186.425000826,0.01295855241682178,14527353.07175306,860.7575757575758,209.1902474239375
6140.0,15535189.030958014,0.012957375119510646,14527353.07175306,860.7575757575758,209.1902474239375
6145.0,15535192.01722206,0.012955560357556399,14527353.07175306,860.7575757575758,209.1902474239375
6150.0,15535194.579271019,0.012954326042426904,14527353.07175306,860.7575757575758,209.1902474239375
6155.0,15535197.093239293,0.012953054319373518,14527353.07175306,860.7575757575758,209.1902474239375
6160.0,15535199.777955927,0.012951874217658725,14527353.07175306,860.7575757575758,209.1902474239375
6165.0,15535202.575576095,0.012950106935726322,14527353.07175306,860.7575757575758,209.1902474239375
6170.0,15535205.415372975,0.012948561053782517,14527353.07175306,860.7575757575758,209.1902474239375
6175.0,15535208.226750629,0.012947075201237251,14527353.07175306,860.7575757575758,209.1902474239375
6180.0,15535210.334278688,0.012945645124472238,14527353.07175306,860.7575757575758,209.1902474239375
6185.0,15535213.250810534,0.01294415319672457,14527353.07175306,860.7575757575758,209.1902474239375
6190.0,15535216.179529244,0.01294266453446855,14527353.07175306,860.7575757575758,209.1902474239375
6195.0,15535218.430047503,0.012941325843089555,14527353.07175306,860.7575757575758,209.1902474239375
6200.0,15535221.077005763,0.012939655567155744,14527353.07175306,860.7575757575758,209.1902474239375
6205.0,15535223.935921278,0.012938412946173813,14527353.07175306,860.7575757575758,209.1902474239375
6210.0,15535226.613526316,0.012937047146459001,14527353.07175306,860.7575757575758,209.1902474239375
6215.0,15535229.15430285,0.01293540404485393,14527353.07175306,860.7575757575758,209.1902474239375
6220.0,15535231.81056374,0.012934137569898535,14527353.07175306,860.7575757575758,209.1902474239375
6225.0,15535234.510223493,0.012932615983636766,14527353.07175306,860.7575757575758,209.1902474239375
6230.0,15535237.168044684,0.012931120415487668,14527353.07175306,860.7575757575758,209.1902474239375
6235.0,15535239.729951736,0.012929664745161459,14527353.07175306,860.7575757575758,209.1902474239375
6240.0,15535241.958353803,0.01292843340571328,14527353.07175306,860.7575757575758,209.1902474239375
6245.0,15535245.151944593,0.012926765908105809,14527353.07175306,860.7575757575758,209.1902474239375
6250.0,15535247.933727928,0.01292582108760423,14527353.07175306,860.7575757575758,209.1902474239375
6255.0,15535250.187041098,0.012924875999601739,14527353.07175306,860.7575757575758,209.1902474239375
6260.0,15535252.824832393,0.01292426794200246,14527353.07175306,860.7575757575758,209.1902474239375
6265.0,15535255.61973344,0.012923595012032508,14527353.07175306,860.7575757575758,209.1902474239375
6270.0,15535257.969598334,0.012923029050869686,14527353.07175306,860.7575757575758,209.1902474239375
6275.0,15535260.351324162,0.012922483640929105,14527353.07175306,860.7575757575758,209.1902474239375
6280.0,15535263.161716472,0.012921810459708883,14527353.07175306,860.7575757575758,209.1902474239375
6285.0,15535265.820749633,0.012921168868218005,14527353.07175306,860.7575757575758,209.1902474239375
6290.0,15535268.163509427,0.012920623318731997,14527353.07175306,860.7575757575758,209.1902474239375
6295.0,15535270.866680278,0.012919983416432195,14527353.07175306,860.7575757575758,209.1902474239375
6300.0,15535273.734067598,0.01291929736529522,14527353.07175306,860.7575757575758,209.1902474239375
6305.0,15535275.903694835,0.012918782934589096,14527353.07175306,860.7575757575758,209.1902474239375
6310.0,15535278.774721934,0.012918115313243259,14527353.07175306,860.7575757575758,209.1902474239375
6315.0,15535281.446231572,0.012917477006847877,14527353.07175306,860.7575757575758,209.1902474239375
6320.0,15535283.782685509,0.01291691188238255,14527353.07175306,860.7575757575758,209.1902474239375
6325.0,15535286.40221913,0.012916303422421591,14527353.07175306,860.7575757575758,209.1902474239375
6330.0,15535288.699666524,0.012915752321054935,14527353.07175306,860.7575757575758,209.1902474239375
6335.0,15535291.337948522,0.012915116712782249,14527353.07175306,860.7575757575758,209.1902474239375
6340.0,15535294.248687036,0.012914447056359184,14527353.07175306,860.7575757575758,209.1902474239375
6345.0,15535296.954028688,0.012913800734167685,14527353.07175306,860.7575757575758,209.1902474239375
6350.0,15535299.121022416,0.012913269544893377,14527353.07175306,860.7575757575758,209.1902474239375
6355.0,15535301.76228376,0.012912661962411899,14527353.07175306,860.7575757575758,209.1902474239375
6360.0,15535304.435248438,0.012912024411632987,14527353.07175306,860.7575757575758,209.1902474239375
6365.0,15535306.630797809,0.012911490660048389,14527353.07175306,860.7575757575758,209.1902474239375
6370.0,15535309.437570527,0.01291083387632472,14527353.07175306,860.7575757575758,209.1902474239375
6375.0,15535311.846900396,0.012910263859483986,14527353.07175306,860.7575757575758,209.1902474239375
6380.0,15535314.077811794,0.01290972209164992,14527353.07175306,860.7575757575758,209.1902474239375
6385.0,15535316.94469301,0.012909046349300506,14527353.07175306,860.7575757575758,209.1902474239375
6390.0,15535319.836996634,0.012908374951625785,14527353.07175306,860.7575757575758,209.1902474239375
6395.0,15535321.777666321,0.012907894123217354,14527353.07175306,860.7575757575758,209.1902474239375
6400.0,15535324.607323682,0.012907232561794085,14527353.07175306,860.7575757575758,209.1902474239375
6405.0,15535327.127303177,0.012906641544385493,14527353.07175306,860.7575757575758,209.1902474239375
6410.0,15535329.504494084,0.012906059366602732,14527353.07175306,860.7575757575758,209.1902474239375
6415.0,15535332.211456832,0.01290542776935201,14527353.07175306,860.7575757575758,209.1902474239375
6420.0,15535334.689516399,0.012904844452013205,14527353.07175306,860.7575757575758,209.1902474239375
6425.0,15535337.124935891,0.012904253551707271,14527353.07175306,860.7575757575758,209.1902474239375
6430.0,15535339.598445997,0.012903666335994851,14527353.07175306,860.7575757575758,209.1902474239375
6435.0,15535342.107695632,0.01290308242019035,14527353.07175306,860.7575757575758,209.1902474239375
6440.0,15535344.446665436,0.012902516156498614,14527353.07175306,860.7575757575758,209.1902474239375
6445.0,15535346.941369586,0.012901913816985931,14527353.07175306,860.7575757575758,209.1902474239375
6450.0,15535349.705180636,0.012901282513727304,14527353.07175306,860.7575757575758,209.1902474239375
6455.0,15535352.18202029,0.012900682223847278,14527353.07175306,860.7575757575758,209.1902474239375
6460.0,15535354.325938322,0.012900157305416066,14527353.07175306,860.7575757575758,209.1902474239375
6465.0,15535357.066961965,0.01289952960140878,14527353.07175306,860.7575757575758,209.1902474239375
6470.0,15535359.531950122,0.012898935663543182,14527353.07175306,860.7575757575758,209.1902474239375
6475.0,15535361.84070281,0.012898375828045356,14527353.07175306,860.7575757575758,209.1902474239375
6480.0,15535364.503024934,0.01289776137609033,14527353.07175306,860.7575757575758,209.1902474239375
6485.0,15535367.044386359,0.012897149492167413,14527353.07175306,860.7575757575758,209.1902474239375
6490.0,15535369.27172116,0.012896611380407385,14527353.07175306,860.7575757575758,209.1902474239375
6495.0,15535371.986439994,0.012895983236343214,14527353.07175306,860.7575757575758,209.1902474239375
6500.0,15535374.642794153,0.012895349376516768,14527353.07175306,860.7575757575758,209.1902474239375
6505.0,15535377.212870477,0.012894736995061443,14527353.07175306,860.7575757575758,209.1902474239375
6510.0,15535379.513063744,0.012894201355768355,14527353.07175306,860.7575757575758,209.1902474239375
6515.0,15535381.682946939,0.012893678584545227,14527353.07175306,860.7575757575758,209.1902474239375
6520.0,15535384.344639927,0.012893041667900057,14527353.07175306,860.7575757575758,209.1902474239375
6525.0,15535386.759330178,0.012892485847830855,14527353.07175306,860.7575757575758,209.1902474239375
6530.0,15535389.135466944,0.012891911540328732,14527353.07175306,860.7575757575758,209.1902474239375
6535.0,15535391.669785673,0.012891304212291147,14527353.07175306,860.7575757575758,209.1902474239375
6540.0,15535394.45813953,0.012890665195077642,14527353.07175306,860.7575757575758,209.1902474239375
6545.0,15535396.750157988,0.012890113278107088,14527353.07175306,860.7575757575758,209.1902474239375
6550.0,15535399.232274635,0.012889516620759768,14527353.07175306,860.7575757575758,209.1902474239375
6555.0,15535401.762832128,0.012888933365209979,14527353.07175306,860.7575757575758,209.1902474239375
6560.0,15535403.982094277,0.012888399010560181,14527353.07175306,860.7575757575758,209.1902474239375
6565.0,15535406.41254621,0.012887811602882361,14527353.07175306,860.7575757575758,209.1902474239375
6570.0,15535409.086115219,0.012887192476406394,14527353.07175306,860.7575757575758,209.1902474239375
6575.0,15535411.397230914,0.012886645985507456,14527353.07175306,860.7575757575758,209.1902474239375
6580.0,15535413.827772992,0.012886053418519674,14527353.07175306,860.7575757575758,209.1902474239375
6585.0,15535416.853435101,0.01288535315389604,14527353.07175306,860.7575757575758,209.1902474239375
6590.0,15535418.868553082,0.012884874679012085,14527353.07175306,860.7575757575758,209.1902474239375
6595.0,15535421.233610298,0.012884301153042321,14527353.07175306,860.7575757575758,209.1902474239375
6600.0,15535423.951103393,0.012883667363920624,14527353.07175306,860.7575757575758,209.1902474239375
6605.0,15535426.448874597,0.012883082464822532,14527353.07175306,860.7575757575758,209.1902474239375
6610.0,15535428.286213307,0.012882631659564636,14527353.07175306,860.7575757575758,209.1902474239375
6615.0,15535430.847365687,0.012882020869403328,14527353.07175306,860.7575757575758,209.1902474239375
6620.0,15535433.443045372,0.012881423588238435,14527353.07175306,860.7575757575758,209.1902474239375
6625.0,15535435.877523059,0.012880833152974528,14527353.07175306,860.7575757575758,209.1902474239375
6630.0,15535438.393972903,0.012880230099952221,14527353.07175306,860.7575757575758,209.1902474239375
6635.0,15535440.828313088,0.01287966956269188,14527353.07175306,860.7575757575758,209.1902474239375
6640.0,15535443.259588132,0.01287908762494491,14527353.07175306,860.7575757575758,209.1902474239375
6645.0,15535445.698314887,0.012878498747259711,14527353.07175306,860.7575757575758,209.1902474239375
6650.0,15535448.15244216,0.01287792742623833,14527353.07175306,860.7575757575758,209.1902474239375
6655.0,15535450.361566842,0.012877408362293064,14527353.07175306,860.7575757575758,209.1902474239375
6660.0,15535452.817705914,0.012876812765046347,14527353.07175306,860.7575757575758,209.1902474239375
6665.0,15535455.218989402,0.012876249324970184,14527353.07175306,860.7575757575758,209.1902474239375
6670.0,15535457.771436779,0.012875650986459406,14527353.07175306,860.7575757575758,209.1902474239375
6675.0,15535459.972390527,0.01287511669177767,14527353.07175306,860.7575757575758,209.1902474239375
6680.0,15535462.619323395,0.012874494010397194,14527353.07175306,860.7575757575758,209.1902474239375
6685.0,15535465.03167499,0.012873933839859967,14527353.07175306,860.7575757575758,209.1902474239375
6690.0,15535467.2647362,0.012873393592641415,14527353.07175306,860.7575757575758,209.1902474239375
6695.0,15535469.538286673,0.012872849105301657,14527353.07175306,860.7575757575758,209.1902474239375
6700.0,15535472.153436653,0.01287224925312512,14527353.07175306,860.7575757575758,209.1902474239375
6705.0,15535474.365477312,0.012871711838194194,14527353.07175306,860.7575757575758,209.1902474239375
6710.0,15535476.70957755,0.012871149356737692,14527353.07175306,860.7575757575758,209.1902474239375
6715.0,15535479.356112184,0.012870538256839814,14527353.07175306,860.7575757575758,209.1902474239375
6720.0,15535481.653869182,0.012869993089721827,14527353.07175306,860.7575757575758,209.1902474239375
6725.0,15535483.901688337,0.012869447489052915,14527353.07175306,860.7575757575758,209.1902474239375
6730.0,15535486.402722193,0.012868863553110758,14527353.07175306,860.7575757575758,209.1902474239375
6735.0,15535488.794155436,0.012868302370751107,14527353.07175306,860.7575757575758,209.1902474239375
6740.0,15535491.231148941,0.012867716939335144,14527353.07175306,860.7575757575758,209.1902474239375
6745.0,15535493.579517283,0.012867165613092285,14527353.07175306,860.7575757575758,209.1902474239375
6750.0,15535495.744649237,0.01286665716640063,14527353.07175306,860.7575757575758,209.1902474239375
6755.0,15535498.387669409,0.012866030576247217,14527353.07175306,860.7575757575758,209.1902474239375
6760.0,15535500.598829038,0.012865501411045326,14527353.07175306,860.7575757575758,209.1902474239375
6765.0,15535502.980797425,0.012864952423849437,14527353.07175306,860.7575757575758,209.1902474239375
6770.0,15535505.17000201,0.012864426546807884,14527353.07175306,860.7575757575758,209.1902474239375
6775.0,15535508.016332574,0.012863752571540404,14527353.07175306,860.7575757575758,209.1902474239375
6780.0,15535510.012202406,0.01286328482170279,14527353.07175306,860.7575757575758,209.1902474239375
6785.0,15535512.162212178,0.012862777712380084,14527353.07175306,860.7575757575758,209.1902474239375
6790.0,15535514.94400723,0.012862119381273492,14527353.07175306,860.7575757575758,209.1902474239375
6795.0,15535517.358033217,0.012861544232774353,14527353.07175306,860.7575757575758,209.1902474239375
6800.0,15535519.355700709,0.012861080341475461,14527353.07175306,860.7575757575758,209.1902474239375
6805.0,15535521.583804106,0.01286055043573361,14527353.07175306,860.7575757575758,209.1902474239375
6810.0,15535524.061690563,0.012859957796081565,14527353.07175306,860.7575757575758,209.1902474239375
6815.0,15535526.562453426,0.012859378358808595,14527353.07175306,860.7575757575758,209.1902474239375
6820.0,15535528.522122083,0.012858910610509816,14527353.07175306,860.7575757575758,209.1902474239375
6825.0,15535531.27993644,0.012858256296373572,14527353.07175306,860.7575757575758,209.1902474239375
6830.0,15535533.602266679,0.012857708161382871,14527353.07175306,860.7575757575758,209.1902474239375
6835.0,15535535.63636591,0.012857237319828466,14527353.07175306,860.7575757575758,209.1902474239375
6840.0,15535537.956645004,0.012856675293149877,14527353.07175306,860.7575757575758,209.1902474239375
6845.0,15535540.729050405,0.012856024225998661,14527353.07175306,860.7575757575758,209.1902474239375
6850.0,15535542.70631243,0.012855560449954527,14527353.07175306,860.7575757575758,209.1902474239375
6855.0,15535544.84787147,0.012855057667850405,14527353.07175306,860.7575757575758,209.1902474239375
6860.0,15535547.542272478,0.012854413603484795,14527353.07175306,860.7575757575758,209.1902474239375
6865.0,15535549.824490188,0.012853879687244354,14527353.07175306,860.7575757575758,209.1902474239375
6870.0,15535551.882742204,0.012853396043014362,14527353.07175306,860.7575757575758,209.1902474239375
6875.0,15535554.47749748,0.01285278323177043,14527353.07175306,860.7575757575758,209.1902474239375
6880.0,15535556.487731822,0.01285230063830426,14527353.07175306,860.7575757575758,209.1902474239375
6885.0,15535558.826008081,0.012851759871626208,14527353.07175306,860.7575757575758,209.1902474239375
6890.0,15535561.782200959,0.012851066330299131,14527353.07175306,860.7575757575758,209.1902474239375
6895.0,15535563.522251246,0.012850644153255028,14527353.07175306,860.7575757575758,209.1902474239375
6900.0,15535565.421904646,0.012850190654353605,14527353.07175306,860.7575757575758,209.1902474239375
6905.0,15535568.409516973,0.012849499679557992,14527353.07175306,860.7575757575758,209.1902474239375
6910.0,15535570.505393362,0.012849000146819445,14527353.07175306,860.7575757575758,209.1902474239375
6915.0,15535572.60543826,0.0128484938903924,14527353.07175306,860.7575757575758,209.1902474239375
6920.0,15535575.08891842,0.012847917025712646,14527353.07175306,860.7575757575758,209.1902474239375
6925.0,15535577.395025508,0.012847374565896503,14527353.07175306,860.7575757575758,209.1902474239375
6930.0,15535579.538271958,0.012846859039769143,14527353.07175306,860.7575757575758,209.1902474239375
6935.0,15535582.174069496,0.012846244007232919,14527353.07175306,860.7575757575758,209.1902474239375
6940.0,15535584.12155183,0.012845791462881015,14527353.07175306,860.7575757575758,209.1902474239375
6945.0,15535586.412377825,0.012845241699040277,14527353.07175306,860.7575757575758,209.1902474239375
6950.0,15535588.836232826,0.012844663902398816,14527353.07175306,860.7575757575758,209.1902474239375
6955.0,15535591.17623816,0.012844125099630111,14527353.07175306,860.7575757575758,209.1902474239375
6960.0,15535593.394275036,0.012843592430119611,14527353.07175306,860.7575757575758,209.1902474239375
6965.0,15535595.654516505,0.012843054248457006,14527353.07175306,860.7575757575758,209.1902474239375
6970.0,15535598.057619162,0.012842491819932102,14527353.07175306,860.7575757575758,209.1902474239375
6975.0,15535600.243042236,0.012841981657602038,14527353.07175306,860.7575757575758,209.1902474239375
6980.0,15535602.574549358,0.012841422630326296,14527353.07175306,860.7575757575758,209.1902474239375
6985.0,15535604.827057745,0.012840890470251226,14527353.07175306,860.7575757575758,209.1902474239375
6990.0,15535607.113497183,0.01284035932762826,14527353.07175306,860.7575757575758,209.1902474239375
6995.0,15535609.195395028,0.01283986075319961,14527353.07175306,860.7575757575758,209.1902474239375
7000.0,15535611.555376738,0.012839300188301471,14527353.07175306,860.7575757575758,209.1902474239375
7005.0,15535613.983356716,0.012838736629815684,14527353.07175306,860.7575757575758,209.1902474239375
7010.0,15535616.078144636,0.012838236732485825,14527353.07175306,860.7575757575758,209.1902474239375
7015.0,15535618.432067389,0.01283767911338515,14527353.07175306,860.7575757575758,209.1902474239375
7020.0,15535620.87522119,0.012837117905570556,14527353.07175306,860.7575757575758,209.1902474239375
7025.0,15535623.142515125,0.012836577084664005,14527353.07175306,860.7575757575758,209.1902474239375
7030.0,15535625.457675423,0.012836023818029622,14527353.07175306,860.7575757575758,209.1902474239375
7035.0,15535627.477790406,0.01283555208163916,14527353.07175306,860.7575757575758,209.1902474239375
7040.0,15535629.880344147,0.012834985916128513,14527353.07175306,860.7575757575758,209.1902474239375
7045.0,15535631.986920763,0.012834479786503105,14527353.07175306,860.7575757575758,209.1902474239375
7050.0,15535634.145982226,0.012833975419763001,14527353.07175306,860.7575757575758,209.1902474239375
7055.0,15535636.496905139,0.0128334277826465,14527353.07175306,860.7575757575758,209.1902474239375
7060.0,15535638.880059158,0.01283285704748886,14527353.07175306,860.7575757575758,209.1902474239375
7065.0,15535640.951273171,0.012832370298193374,14527353.07175306,860.7575757575758,209.1902474239375
7070.0,15535643.2367377,0.012831839548223157,14527353.07175306,860.7575757575758,209.1902474239375
7075.0,15535645.708248982,0.01283125093967621,14527353.07175306,860.7575757575758,209.1902474239375
7080.0,15535647.686949965,0.012830780831280116,14527353.07175306,860.7575757575758,209.1902474239375
7085.0,15535649.737719433,0.012830302663415864,14527353.07175306,860.7575757575758,209.1902474239375
7090.0,15535652.213243734,0.012829718097246,14527353.07175306,860.7575757575758,209.1902474239375
7095.0,15535654.178516043,0.012829248775357424,14527353.07175306,860.7575757575758,209.1902474239375
7100.0,15535656.444303414,0.012828726650424853,14527353.07175306,860.7575757575758,209.1902474239375
7105.0,15535658.948619422,0.012828133029553228,14527353.07175306,860.7575757575758,209.1902474239375
7110.0,15535660.948596908,0.01282765340194436,14527353.07175306,860.7575757575758,209.1902474239375
7115.0,15535663.158287818,0.01282714051653522,14527353.07175306,860.7575757575758,209.1902474239375
7120.0,15535665.562399335,0.012826575526516532,14527353.07175306,860.7575757575758,209.1902474239375
7125.0,15535667.754071169,0.012826050970975701,14527353.07175306,860.7575757575758,209.1902474239375
7130.0,15535669.887142634,0.012825551067153947,14527353.07175306,860.7575757575758,209.1902474239375
7135.0,15535671.978064008,0.012825065706749886,14527353.07175306,860.7575757575758,209.1902474239375
7140.0,15535674.223485567,0.012824528966635287,14527353.07175306,860.7575757575758,209.1902474239375
7145.0,15535676.602312462,0.012823969659879158,14527353.07175306,860.7575757575758,209.1902474239375
7150.0,15535678.743730266,0.012823472531140577,14527353.07175306,860.7575757575758,209.1902474239375
7155.0,15535681.031374753,0.01282293023313946,14527353.07175306,860.7575757575758,209.1902474239375
7160.0,15535683.134485396,0.012822428810495183,14527353.07175306,860.7575757575758,209.1902474239375
7165.0,15535685.28828491,0.012821930333246198,14527353.07175306,860.7575757575758,209.1902474239375
7170.0,15535687.556013603,0.012821395709918006,14527353.07175306,860.7575757575758,209.1902474239375
7175.0,15535689.764815344,0.012820869140342741,14527353.07175306,860.7575757575758,209.1902474239375
7180.0,15535691.681331204,0.012820420423250357,14527353.07175306,860.7575757575758,209.1902474239375
7185.0,15535694.262813965,0.012819819892338668,14527353.07175306,860.7575757575758,209.1902474239375
7190.0,15535696.268291477,0.012819341664906182,14527353.07175306,860.7575757575758,209.1902474239375
7195.0,15535698.102527907,0.012818904176211714,14527353.07175306,860.7575757575758,209.1902474239375
7200.0,15535700.713670585,0.012818302826811944,14527353.07175306,860.7575757575758,209.1902474239375
7205.0,15535703.04562929,0.012817751282274041,14527353.07175306,860.7575757575758,209.1902474239375
7210.0,15535704.922934243,0.012817300763193172,14527353.07175306,860.7575757575758,209.1902474239375
7215.0,15535707.171238065,0.01281677849895589,14527353.07175306,860.7575757575758,209.1902474239375
7220.0,15535709.471472397,0.012816241119371059,14527353.07175306,860.7575757575758,209.1902474239375
7225.0,15535711.59063268,0.012815739581648021,14527353.07175306,860.7575757575758,209.1902474239375
7230.0,15535713.783010101,0.012815222408441374,14527353.07175306,860.7575757575758,209.1902474239375
7235.0,15535715.681531653,0.01281478420261873,14527353.07175306,860.7575757575758,209.1902474239375
7240.0,15535718.035978252,0.012814225578549538,14527353.07175306,860.7575757575758,209.1902474239375
7245.0,15535720.34068323,0.012813680064889263,14527353.07175306,860.7575757575758,209.1902474239375
7250.0,15535722.256168766,0.012813234839170734,14527353.07175306,860.7575757575758,209.1902474239375
7255.0,15535724.520041322,0.012812700253488348,14527353.07175306,860.7575757575758,209.1902474239375
7260.0,15535726.977680035,0.012812120190641037,14527353.07175306,860.7575757575758,209.1902474239375
7265.0,15535728.81444395,0.012811689143313132,14527353.07175306,860.7575757575758,209.1902474239375
7270.0,15535730.821042085,0.012811219199334404,14527353.07175306,860.7575757575758,209.1902474239375
7275.0,15535733.118909225,0.012810673342631106,14527353.07175306,860.7575757575758,209.1902474239375
7280.0,15535735.428541679,0.012810134642390184,14527353.07175306,860.7575757575758,209.1902474239375
7285.0,15535737.281317217,0.012809700975155724,14527353.07175306,860.7575757575758,209.1902474239375
7290.0,15535739.602884287,0.012809150838579076,14527353.07175306,860.7575757575758,209.1902474239375
7295.0,15535741.927750878,0.012808603064223923,14527353.07175306,860.7575757575758,209.1902474239375
7300.0,15535743.887439884,0.012808150876262765,14527353.07175306,860.7575757575758,209.1902474239375
7305.0,15535745.903598147,0.012807675365446379,14527353.07175306,860.7575757575758,209.1902474239375
7310.0,15535748.26787594,0.012807114623239958,14527353.07175306,860.7575757575758,209.1902474239375
7315.0,15535750.247471724,0.012806650646707825,14527353.07175306,860.7575757575758,209.1902474239375
7320.0,15535752.426931145,0.012806146682944058,14527353.07175306,860.7575757575758,209.1902474239375
7325.0,15535754.470041383,0.012805658577312806,14527353.07175306,860.7575757575758,209.1902474239375
7330.0,15535756.729071837,0.012805126701326811,14527353.07175306,860.7575757575758,209.1902474239375
7335.0,15535758.84490362,0.012804634012426893,14527353.07175306,860.7575757575758,209.1902474239375
7340.0,15535760.995028684,0.012804126747448305,14527353.07175306,860.7575757575758,209.1902474239375
7345.0,15535762.93741657,0.012803664412416255,14527353.07175306,860.7575757575758,209.1902474239375
7350.0,15535765.129273077,0.0128031556687795,14527353.07175306,860.7575757575758,209.1902474239375
7355.0,15535767.552791782,0.01280258966018191,14527353.07175306,860.7575757575758,209.1902474239375
7360.0,15535769.327628994,0.012802163861553462,14527353.07175306,860.7575757575758,209.1902474239375
7365.0,15535771.330890585,0.01280169552660906,14527353.07175306,860.7575757575758,209.1902474239375
7370.0,15535773.709612565,0.012801143732117506,14527353.07175306,860.7575757575758,209.1902474239375
7375.0,15535775.356321132,0.012800747216166544,14527353.07175306,860.7575757575758,209.1902474239375
7380.0,15535777.99705691,0.012800130065862628,14527353.07175306,860.7575757575758,209.1902474239375
7385.0,15535780.034334885,0.012799661003170055,14527353.07175306,860.7575757575758,209.1902474239375
7390.0,15535781.871229215,0.01279922241715667,14527353.07175306,860.7575757575758,209.1902474239375
7395.0,15535784.162581716,0.01279868135855227,14527353.07175306,860.7575757575758,209.1902474239375
7400.0,15535786.287424836,0.012798186185739675,14527353.07175306,860.7575757575758,209.1902474239375
7405.0,15535788.11836873,0.01279775634520497,14527353.07175306,860.7575757575758,209.1902474239375
7410.0,15535790.499605587,0.012797194011293932,14527353.07175306,860.7575757575758,209.1902474239375
7415.0,15535792.560742088,0.012796711176718984,14527353.07175306,860.7575757575758,209.1902474239375
7420.0,15535794.468760695,0.012796264885961943,14527353.07175306,860.7575757575758,209.1902474239375
7425.0,15535796.799312936,0.012795716351611157,14527353.07175306,860.7575757575758,209.1902474239375
7430.0,15535798.771145582,0.012795253008163074,14527353.07175306,860.7575757575758,209.1902474239375
7435.0,15535800.560584499,0.012794833952686286,14527353.07175306,860.7575757575758,209.1902474239375
7440.0,15535802.975412827,0.012794266405175132,14527353.07175306,860.7575757575758,209.1902474239375
7445.0,15535805.29644064,0.012793720900926718,14527353.07175306,860.7575757575758,209.1902474239375
7450.0,15535807.156433046,0.012793291449215384,14527353.07175306,860.7575757575758,209.1902474239375
7455.0,15535808.912178071,0.012792873464594224,14527353.07175306,860.7575757575758,209.1902474239375
7460.0,15535811.135596652,0.012792347840500942,14527353.07175306,860.7575757575758,209.1902474239375
7465.0,15535813.399195058,0.012791819997592135,14527353.07175306,860.7575757575758,209.1902474239375
7470.0,15535815.36169017,0.012791360659172246,14527353.07175306,860.7575757575758,209.1902474239375
7475.0,15535817.446762329,0.012790868606483092,14527353.07175306,860.7575757575758,209.1902474239375
7480.0,15535819.31047891,0.012790428682236513,14527353.07175306,860.7575757575758,209.1902474239375
7485.0,15535821.469038038,0.012789928123440653,14527353.07175306,860.7575757575758,209.1902474239375
7490.0,15535823.709550934,0.012789399823837769,14527353.07175306,860.7575757575758,209.1902474239375
7495.0,15535825.537499059,0.012788967360463841,14527353.07175306,860.7575757575758,209.1902474239375
7500.0,15535827.921351219,0.012788415088072843,14527353.07175306,860.7575757575758,209.1902474239375
7505.0,15535829.918005178,0.012787944701756822,14527353.07175306,860.7575757575758,209.1902474239375
7510.0,15535831.861220915,0.012787484035547714,14527353.07175306,860.7575757575758,209.1902474239375
7515.0,15535833.914655179,0.012787001910629618,14527353.07175306,860.7575757575758,209.1902474239375
7520.0,15535836.188724041,0.012786479421350467,14527353.07175306,860.7575757575758,209.1902474239375
7525.0,15535837.835269466,0.012786083985702686,14527353.07175306,860.7575757575758,209.1902474239375
7530.0,15535839.875252632,0.012785602133644807,14527353.07175306,860.7575757575758,209.1902474239375
7535.0,15535842.278583491,0.012785043443467538,14527353.07175306,860.7575757575758,209.1902474239375
7540.0,15535844.423741242,0.012784544838473239,14527353.07175306,860.7575757575758,209.1902474239375
7545.0,15535846.249422282,0.012784107265116222,14527353.07175306,860.7575757575758,209.1902474239375
7550.0,15535848.37648246,0.01278360941565193,14527353.07175306,860.7575757575758,209.1902474239375
7555.0,15535850.494508713,0.0127831206295024,14527353.07175306,860.7575757575758,209.1902474239375
7560.0,15535852.438778367,0.012782659836837067,14527353.07175306,860.7575757575758,209.1902474239375
7565.0,15535854.538252227,0.012782162382591998,14527353.07175306,860.7575757575758,209.1902474239375
7570.0,15535856.621384293,0.012781682257742137,14527353.07175306,860.7575757575758,209.1902474239375
7575.0,15535858.629428843,0.012781203798089048,14527353.07175306,860.7575757575758,209.1902474239375
7580.0,15535860.829168929,0.012780685807297716,14527353.07175306,860.7575757575758,209.1902474239375
7585.0,15535862.559831297,0.012780278795170921,14527353.07175306,860.7575757575758,209.1902474239375
7590.0,15535864.600019926,0.012779808734192447,14527353.07175306,860.7575757575758,209.1902474239375
7595.0,15535866.955432067,0.012779249832561262,14527353.07175306,860.7575757575758,209.1902474239375
7600.0,15535868.860056426,0.012778795812272337,14527353.07175306,860.7575757575758,209.1902474239375
7605.0,15535870.574354507,0.012778398265496108,14527353.07175306,860.7575757575758,209.1902474239375
7610.0,15535872.862785675,0.012777858014636202,14527353.07175306,860.7575757575758,209.1902474239375
7615.0,15535875.114046153,0.012777329461748036,14527353.07175306,860.7575757575758,209.1902474239375
7620.0,15535876.683744755,0.01277696219677705,14527353.07175306,860.7575757575758,209.1902474239375
7625.0,15535878.915719591,0.012776438739674106,14527353.07175306,860.7575757575758,209.1902474239375
7630.0,15535881.06813462,0.01277592950167054,14527353.07175306,860.7575757575758,209.1902474239375
7635.0,15535882.747984286,0.012775536839197235,14527353.07175306,860.7575757575758,209.1902474239375
7640.0,15535885.044810176,0.012775003720365592,14527353.07175306,860.7575757575758,209.1902474239375
7645.0,15535887.3313254,0.012774462429346118,14527353.07175306,860.7575757575758,209.1902474239375
7650.0,15535888.896137148,0.012774091107389557,14527353.07175306,860.7575757575758,209.1902474239375
7655.0,15535890.807665838,0.012773648734250902,14527353.07175306,860.7575757575758,209.1902474239375
7660.0,15535893.432433447,0.012773034266456085,14527353.07175306,860.7575757575758,209.1902474239375
7665.0,15535895.100196902,0.012772638966632638,14527353.07175306,860.7575757575758,209.1902474239375
7670.0,15535897.249017712,0.012772136989026624,14527353.07175306,860.7575757575758,209.1902474239375
7675.0,15535899.165713873,0.012771690354757729,14527353.07175306,860.7575757575758,209.1902474239375
7680.0,15535901.175876275,0.012771212362070511,14527353.07175306,860.7575757575758,209.1902474239375
7685.0,15535903.052917207,0.012770772394635137,14527353.07175306,860.7575757575758,209.1902474239375
7690.0,15535905.324815895,0.012770245776171125,14527353.07175306,860.7575757575758,209.1902474239375
7695.0,15535907.185715128,0.012769811173408691,14527353.07175306,860.7575757575758,209.1902474239375
7700.0,15535909.352772921,0.012769298843612662,14527353.07175306,860.7575757575758,209.1902474239375
7705.0,15535911.340806488,0.01276883199237069,14527353.07175306,860.7575757575758,209.1902474239375
7710.0,15535913.102281284,0.012768420884781976,14527353.07175306,860.7575757575758,209.1902474239375
7715.0,15535914.985768704,0.01276797643588188,14527353.07175306,860.7575757575758,209.1902474239375
7720.0,15535917.33860053,0.012767423420498797,14527353.07175306,860.7575757575758,209.1902474239375
7725.0,15535919.176173907,0.012766994585457938,14527353.07175306,860.7575757575758,209.1902474239375
7730.0,15535920.93359904,0.012766583759292124,14527353.07175306,860.7575757575758,209.1902474239375
7735.0,15535923.278875222,0.012766030314157396,14527353.07175306,860.7575757575758,209.1902474239375
7740.0,15535925.043911308,0.012765618064078327,14527353.07175306,860.7575757575758,209.1902474239375
7745.0,15535927.133871866,0.012765130594514283,14527353.07175306,860.7575757575758,209.1902474239375
7750.0,15535929.161030944,0.012764650464080582,14527353.07175306,860.7575757575758,209.1902474239375
7755.0,15535930.913443515,0.012764240584389531,14527353.07175306,860.7575757575758,209.1902474239375
7760.0,15535932.7249664,0.012763816217497332,14527353.07175306,860.7575757575758,209.1902474239375
7765.0,15535935.082939241,0.012763262566339346,14527353.07175306,860.7575757575758,209.1902474239375
7770.0,15535936.769849591,0.012762865988337355,14527353.07175306,860.7575757575758,209.1902474239375
7775.0,15535938.782026798,0.012762399065713897,14527353.07175306,860.7575757575758,209.1902474239375
7780.0,15535941.168566637,0.01276183588006297,14527353.07175306,860.7575757575758,209.1902474239375
7785.0,15535942.787543407,0.012761451765603693,14527353.07175306,860.7575757575758,209.1902474239375
7790.0,15535944.615269488,0.012761026143722865,14527353.07175306,860.7575757575758,209.1902474239375
7795.0,15535946.687382292,0.012760543229546836,14527353.07175306,860.7575757575758,209.1902474239375
7800.0,15535948.86759568,0.012760026816225756,14527353.07175306,860.7575757575758,209.1902474239375
7805.0,15535950.798781225,0.012759576662358293,14527353.07175306,860.7575757575758,209.1902474239375
7810.0,15535952.494762588,0.01275918016100731,14527353.07175306,860.7575757575758,209.1902474239375
7815.0,15535954.278943166,0.01275875575541869,14527353.07175306,860.7575757575758,209.1902474239375
7820.0,15535956.411460148,0.012758255516042536,14527353.07175306,860.7575757575758,209.1902474239375
7825.0,15535958.244950805,0.012757833031734082,14527353.07175306,860.7575757575758,209.1902474239375
7830.0,15535960.199230203,0.012757372094991809,14527353.07175306,860.7575757575758,209.1902474239375
7835.0,15535962.52405069,0.012756823574604718,14527353.07175306,860.7575757575758,209.1902474239375
7840.0,15535964.398437796,0.012756391691912733,14527353.07175306,860.7575757575758,209.1902474239375
7845.0,15535966.385567348,0.012755922578730976,14527353.07175306,860.7575757575758,209.1902474239375
7850.0,15535967.948792595,0.012755550294909553,14527353.07175306,860.7575757575758,209.1902474239375
7855.0,15535970.057611834,0.01275506398602271,14527353.07175306,860.7575757575758,209.1902474239375
7860.0,15535972.190031713,0.01275456240190356,14527353.07175306,860.7575757575758,209.1902474239375
7865.0,15535973.846897632,0.012754170171388085,14527353.07175306,860.7575757575758,209.1902474239375
7870.0,15535976.087297088,0.012753650882125527,14527353.07175306,860.7575757575758,209.1902474239375
7875.0,15535978.41125717,0.012753113293821342,14527353.07175306,860.7575757575758,209.1902474239375
7880.0,15535979.777021993,0.012752784280928875,14527353.07175306,860.7575757575758,209.1902474239375
7885.0,15535981.574635876,0.012752364194553755,14527353.07175306,860.7575757575758,209.1902474239375
7890.0,15535984.045482969,0.012751794488293984,14527353.07175306,860.7575757575758,209.1902474239375
7895.0,15535985.699860321,0.012751400042147398,14527353.07175306,860.7575757575758,209.1902474239375
7900.0,15535987.481354637,0.012750984297266966,14527353.07175306,860.7575757575758,209.1902474239375
7905.0,15535989.646334682,0.012750483523339443,14527353.07175306,860.7575757575758,209.1902474239375
7910.0,15535991.416663665,0.012750065281970624,14527353.07175306,860.7575757575758,209.1902474239375
7915.0,15535993.140750475,0.012749658787522721,14527353.07175306,860.7575757575758,209.1902474239375
7920.0,15535995.600071842,0.012749090798552215,14527353.07175306,860.7575757575758,209.1902474239375
7925.0,15535997.319606807,0.012748691097941411,14527353.07175306,860.7575757575758,209.1902474239375
7930.0,15535998.951459605,0.012748301765325223,14527353.07175306,860.7575757575758,209.1902474239375
7935.0,15536001.088664327,0.012747799691632351,14527353.07175306,860.7575757575758,209.1902474239375
7940.0,15536003.315833844,0.012747285789324119,14527353.07175306,860.7575757575758,209.1902474239375
7945.0,15536004.81197384,0.012746934427195725,14527353.07175306,860.7575757575758,209.1902474239375
7950.0,15536006.518206272,0.01274653090288505,14527353.07175306,860.7575757575758,209.1902474239375
7955.0,15536008.707484059,0.012746023852208556,14527353.07175306,860.7575757575758,209.1902474239375
7960.0,15536010.589711627,0.012745584361256161,14527353.07175306,860.7575757575758,209.1902474239375
7965.0,15536012.209889425,0.012745199743132686,14527353.07175306,860.7575757575758,209.1902474239375
7970.0,15536014.435326714,0.012744681821242736,14527353.07175306,860.7575757575758,209.1902474239375
7975.0,15536016.271552555,0.012744258520122492,14527353.07175306,860.7575757575758,209.1902474239375
7980.0,15536018.053295264,0.012743835707923654,14527353.07175306,860.7575757575758,209.1902474239375
7985.0,15536020.27248438,0.012743317543719051,14527353.07175306,860.7575757575758,209.1902474239375
7990.0,15536021.914685994,0.012742932154089727,14527353.07175306,860.7575757575758,209.1902474239375
7995.0,15536023.769404031,0.012742503877547514,14527353.07175306,860.7575757575758,209.1902474239375
8000.0,15536025.645341054,0.012742059213258727,14527353.07175306,860.7575757575758,209.1902474239375
8005.0,15536027.31995258,0.0127416633555082,14527353.07175306,860.7575757575758,209.1902474239375
8010.0,15536029.667617131,0.012741122592519884,14527353.07175306,860.7575757575758,209.1902474239375
8015.0,15536031.417941181,0.012740713448697375,14527353.07175306,860.7575757575758,209.1902474239375
8020.0,15536033.302144498,0.012740268551760931,14527353.07175306,860.7575757575758,209.1902474239375
8025.0,15536035.377152577,0.012739786989117104,14527353.07175306,860.7575757575758,209.1902474239375
8030.0,15536037.205673361,0.012739360686187385,14527353.07175306,860.7575757575758,209.1902474239375
8035.0,15536038.850439891,0.012738974250011156,14527353.07175306,860.7575757575758,209.1902474239375
8040.0,15536040.831046542,0.012738509867490155,14527353.07175306,860.7575757575758,209.1902474239375
8045.0,15536042.438321054,0.012738131091021008,14527353.07175306,860.7575757575758,209.1902474239375
8050.0,15536044.714547148,0.012737606097376578,14527353.07175306,860.7575757575758,209.1902474239375
8055.0,15536046.587438107,0.012737161598964595,14527353.07175306,860.7575757575758,209.1902474239375
8060.0,15536048.178300058,0.012736787204201953,14527353.07175306,860.7575757575758,209.1902474239375
8065.0,15536050.039982209,0.012736357584359245,14527353.07175306,860.7575757575758,209.1902474239375
8070.0,15536051.970209759,0.012735903085371116,14527353.07175306,860.7575757575758,209.1902474239375
8075.0,15536053.890343266,0.012735450780059318,14527353.07175306,860.7575757575758,209.1902474239375
8080.0,15536055.695574962,0.012735031392948468,14527353.07175306,860.7575757575758,209.1902474239375
8085.0,15536057.40938875,0.012734631260108934,14527353.07175306,860.7575757575758,209.1902474239375
8090.0,15536059.634427236,0.012734107457693293,14527353.07175306,860.7575757575758,209.1902474239375
8095.0,15536061.044572214,0.012733772600735598,14527353.07175306,860.7575757575758,209.1902474239375
8100.0,15536063.010333978,0.012733320349777782,14527353.07175306,860.7575757575758,209.1902474239375
8105.0,15536065.144039541,0.012732816893493069,14527353.07175306,860.7575757575758,209.1902474239375
8110.0,15536067.097444862,0.012732357440191933,14527353.07175306,860.7575757575758,209.1902474239375
8115.0,15536068.87460339,0.012731945920720427,14527353.07175306,860.7575757575758,209.1902474239375
8120.0,15536070.646771109,0.012731532340145717,14527353.07175306,860.7575757575758,209.1902474239375
8125.0,15536072.538985116,0.012731085079653117,14527353.07175306,860.7575757575758,209.1902474239375
8130.0,15536074.500150755,0.012730626925747631,14527353.07175306,860.7575757575758,209.1902474239375
8135.0,15536076.221123468,0.012730227970243316,14527353.07175306,860.7575757575758,209.1902474239375
8140.0,15536078.047023086,0.012729800417034897,14527353.07175306,860.7575757575758,209.1902474239375
8145.0,15536079.930524683,0.012729355316030073,14527353.07175306,860.7575757575758,209.1902474239375
8150.0,15536081.711180968,0.012728940557440302,14527353.07175306,860.7575757575758,209.1902474239375
8155.0,15536083.64477136,0.012728493197638802,14527353.07175306,860.7575757575758,209.1902474239375
8160.0,15536085.285518808,0.012728104068953323,14527353.07175306,860.7575757575758,209.1902474239375
8165.0,15536087.297072439,0.012727631433960338,14527353.07175306,860.7575757575758,209.1902474239375
8170.0,15536089.16679833,0.01272719402858865,14527353.07175306,860.7575757575758,209.1902474239375
8175.0,15536090.802745791,0.012726814464869651,14527353.07175306,860.7575757575758,209.1902474239375
8180.0,15536092.773018446,0.012726354046297551,14527353.07175306,860.7575757575758,209.1902474239375
8185.0,15536094.567871295,0.012725930067966379,14527353.07175306,860.7575757575758,209.1902474239375
8190.0,15536096.511687463,0.012725479395845894,14527353.07175306,860.7575757575758,209.1902474239375
8195.0,15536098.386283701,0.012725042757262791,14527353.07175306,860.7575757575758,209.1902474239375
8200.0,15536100.284682533,0.012724595773432957,14527353.07175306,860.7575757575758,209.1902474239375
8205.0,15536102.06278158,0.012724178408500982,14527353.07175306,860.7575757575758,209.1902474239375
8210.0,15536103.82984975,0.012723768736029735,14527353.07175306,860.7575757575758,209.1902474239375
8215.0,15536105.654354284,0.012723339704830028,14527353.07175306,860.7575757575758,209.1902474239375
8220.0,15536107.565739939,0.01272288723043612,14527353.07175306,860.7575757575758,209.1902474239375
8225.0,15536109.262891894,0.012722493957062885,14527353.07175306,860.7575757575758,209.1902474239375
8230.0,15536111.021888366,0.012722084120816981,14527353.07175306,860.7575757575758,209.1902474239375
8235.0,15536112.99653345,0.012721617980515642,14527353.07175306,860.7575757575758,209.1902474239375
8240.0,15536114.782469068,0.012721200187819122,14527353.07175306,860.7575757575758,209.1902474239375
8245.0,15536116.572669318,0.01272078902068039,14527353.07175306,860.7575757575758,209.1902474239375
8250.0,15536118.186204504,0.012720404588573257,14527353.07175306,860.7575757575758,209.1902474239375
8255.0,15536120.135333776,0.012719947216171494,14527353.07175306,860.7575757575758,209.1902474239375
8260.0,15536122.111729925,0.01271949013550883,14527353.07175306,860.7575757575758,209.1902474239375
8265.0,15536123.824843675,0.012719087547502544,14527353.07175306,860.7575757575758,209.1902474239375
8270.0,15536125.693686439,0.012718647263764862,14527353.07175306,860.7575757575758,209.1902474239375
8275.0,15536127.47434476,0.01271823249733642,14527353.07175306,860.7575757575758,209.1902474239375
8280.0,15536129.145294022,0.012717844270267032,14527353.07175306,860.7575757575758,209.1902474239375
8285.0,15536130.921063757,0.0127174262243624,14527353.07175306,860.7575757575758,209.1902474239375
8290.0,15536132.691722741,0.012717008307170742,14527353.07175306,860.7575757575758,209.1902474239375
8295.0,15536134.71934097,0.012716542084790708,14527353.07175306,860.7575757575758,209.1902474239375
8300.0,15536136.550444813,0.012716116826716422,14527353.07175306,860.7575757575758,209.1902474239375
8305.0,15536138.108370373,0.012715741480386553,14527353.07175306,860.7575757575758,209.1902474239375
8310.0,15536139.75730232,0.012715353527023219,14527353.07175306,860.7575757575758,209.1902474239375
8315.0,15536141.876257325,0.012714866632374346,14527353.07175306,860.7575757575758,209.1902474239375
8320.0,15536143.57205322,0.012714469645017492,14527353.07175306,860.7575757575758,209.1902474239375
8325.0,15536145.561018096,0.012713999535388126,14527353.07175306,860.7575757575758,209.1902474239375
8330.0,15536147.406602435,0.012713569587510104,14527353.07175306,860.7575757575758,209.1902474239375
8335.0,15536148.778759692,0.012713247584416625,14527353.07175306,860.7575757575758,209.1902474239375
8340.0,15536150.736427339,0.012712787569282923,14527353.07175306,860.7575757575758,209.1902474239375
8345.0,15536152.70345768,0.012712327268677137,14527353.07175306,860.7575757575758,209.1902474239375
8350.0,15536154.34586678,0.012711945484725932,14527353.07175306,860.7575757575758,209.1902474239375
8355.0,15536156.226703435,0.01271150946346579,14527353.07175306,860.7575757575758,209.1902474239375
8360.0,15536157.996031854,0.01271108896637711,14527353.07175306,860.7575757575758,209.1902474239375
8365.0,15536160.021505365,0.01271061574964691,14527353.07175306,860.7575757575758,209.1902474239375
8370.0,15536161.592324564,0.012710250486121427,14527353.07175306,860.7575757575758,209.1902474239375
8375.0,15536163.412062941,0.012709822388535009,14527353.07175306,860.7575757575758,209.1902474239375
8380.0,15536165.047444612,0.012709438277107675,14527353.07175306,860.7575757575758,209.1902474239375
8385.0,15536166.913659135,0.012709004551497934,14527353.07175306,860.7575757575758,209.1902474239375
8390.0,15536168.576626662,0.012708614223116269,14527353.07175306,860.7575757575758,209.1902474239375
8395.0,15536170.702416213,0.01270811982951305,14527353.07175306,860.7575757575758,209.1902474239375
8400.0,15536172.333806552,0.012707734968295744,14527353.07175306,860.7575757575758,209.1902474239375
8405.0,15536174.043313572,0.01270733168035316,14527353.07175306,860.7575757575758,209.1902474239375
8410.0,15536175.747984113,0.012706938103059876,14527353.07175306,860.7575757575758,209.1902474239375
8415.0,15536177.635277776,0.012706492765916571,14527353.07175306,860.7575757575758,209.1902474239375
8420.0,15536179.400563778,0.012706076835686786,14527353.07175306,860.7575757575758,209.1902474239375
8425.0,15536180.97846002,0.012705710367065285,14527353.07175306,860.7575757575758,209.1902474239375
8430.0,15536182.757892735,0.01270529496453338,14527353.07175306,860.7575757575758,209.1902474239375
8435.0,15536184.649778921,0.01270484808640755,14527353.07175306,860.7575757575758,209.1902474239375
8440.0,15536186.463348836,0.012704425443952819,14527353.07175306,860.7575757575758,209.1902474239375
8445.0,15536188.122275723,0.012704039602834564,14527353.07175306,860.7575757575758,209.1902474239375
8450.0,15536189.823164148,0.012703635623134969,14527353.07175306,860.7575757575758,209.1902474239375
8455.0,15536191.792211318,0.012703174528981025,14527353.07175306,860.7575757575758,209.1902474239375
8460.0,15536193.720430879,0.012702730208086212,14527353.07175306,860.7575757575758,209.1902474239375
8465.0,15536195.220685173,0.012702376013702204,14527353.07175306,860.7575757575758,209.1902474239375
8470.0,15536196.719223086,0.01270201690235853,14527353.07175306,860.7575757575758,209.1902474239375
8475.0,15536198.657119976,0.012701565427980517,14527353.07175306,860.7575757575758,209.1902474239375
8480.0,15536200.207161127,0.01270120418788507,14527353.07175306,860.7575757575758,209.1902474239375
8485.0,15536202.12684153,0.012700757483510818,14527353.07175306,860.7575757575758,209.1902474239375
8490.0,15536204.06808129,0.012700299781298007,14527353.07175306,860.7575757575758,209.1902474239375
8495.0,15536205.885345567,0.012699876635806018,14527353.07175306,860.7575757575758,209.1902474239375
8500.0,15536207.377848312,0.012699528595807152,14527353.07175306,860.7575757575758,209.1902474239375
8505.0,15536209.19885716,0.012699099167721167,14527353.07175306,860.7575757575758,209.1902474239375
8510.0,15536211.137115033,0.012698644660732361,14527353.07175306,860.7575757575758,209.1902474239375
8515.0,15536212.754279526,0.012698271395908792,14527353.07175306,860.7575757575758,209.1902474239375
8520.0,15536214.510176517,0.012697859099422578,14527353.07175306,860.7575757575758,209.1902474239375
8525.0,15536216.314027054,0.012697433548830687,14527353.07175306,860.7575757575758,209.1902474239375
8530.0,15536218.115650022,0.012697014170486763,14527353.07175306,860.7575757575758,209.1902474239375
8535.0,15536219.920767158,0.012696596133442983,14527353.07175306,860.7575757575758,209.1902474239375
8540.0,15536221.374642894,0.012696250312739212,14527353.07175306,860.7575757575758,209.1902474239375
8545.0,15536223.026523843,0.012695861365665462,14527353.07175306,860.7575757575758,209.1902474239375
8550.0,15536224.959293298,0.012695412829124385,14527353.07175306,860.7575757575758,209.1902474239375
8555.0,15536226.843002329,0.012694977417230427,14527353.07175306,860.7575757575758,209.1902474239375
8560.0,15536228.40078793,0.012694604874974388,14527353.07175306,860.7575757575758,209.1902474239375
8565.0,15536230.026624303,0.012694224849024017,14527353.07175306,860.7575757575758,209.1902474239375
8570.0,15536231.98219888,0.012693770089031192,14527353.07175306,860.7575757575758,209.1902474239375
8575.0,15536233.58841874,0.012693394585045493,14527353.07175306,860.7575757575758,209.1902474239375
8580.0,15536235.319026276,0.012692986706903121,14527353.07175306,860.7575757575758,209.1902474239375
8585.0,15536237.14441299,0.012692559497169985,14527353.07175306,860.7575757575758,209.1902474239375
8590.0,15536238.88869538,0.012692155532792822,14527353.07175306,860.7575757575758,209.1902474239375
8595.0,15536240.53055997,0.012691771995572448,14527353.07175306,860.7575757575758,209.1902474239375
8600.0,15536242.334465027,0.012691346432621691,14527353.07175306,860.7575757575758,209.1902474239375
8605.0,15536243.78262092,0.012691001514770503,14527353.07175306,860.7575757575758,209.1902474239375
8610.0,15536245.646709073,0.012690572962065081,14527353.07175306,860.7575757575758,209.1902474239375
8615.0,15536247.516874295,0.012690137396621911,14527353.07175306,860.7575757575758,209.1902474239375
8620.0,15536248.803828234,0.01268982734199785,14527353.07175306,860.7575757575758,209.1902474239375
8625.0,15536250.703523023,0.012689383656806913,14527353.07175306,860.7575757575758,209.1902474239375
8630.0,15536252.531029785,0.01268896299906646,14527353.07175306,860.7575757575758,209.1902474239375
8635.0,15536254.430781342,0.012688512820286293,14527353.07175306,860.7575757575758,209.1902474239375
8640.0,15536255.984439174,0.012688146758452392,14527353.07175306,860.7575757575758,209.1902474239375
8645.0,15536257.679524597,0.0126877506867799,14527353.07175306,860.7575757575758,209.1902474239375
8650.0,15536259.233221175,0.012687390882694173,14527353.07175306,860.7575757575758,209.1902474239375
8655.0,15536261.419748932,0.012686878582657735,14527353.07175306,860.7575757575758,209.1902474239375
8660.0,15536262.894746281,0.01268652524832166,14527353.07175306,860.7575757575758,209.1902474239375
8665.0,15536264.17618366,0.012686227842997376,14527353.07175306,860.7575757575758,209.1902474239375
8670.0,15536266.172200996,0.012685766332647517,14527353.07175306,860.7575757575758,209.1902474239375
8675.0,15536268.119787334,0.012685307070300626,14527353.07175306,860.7575757575758,209.1902474239375
8680.0,15536269.379328161,0.012685009534822603,14527353.07175306,860.7575757575758,209.1902474239375
8685.0,15536271.3060979,0.012684567022932927,14527353.07175306,860.7575757575758,209.1902474239375
8690.0,15536273.216869844,0.01268411833989354,14527353.07175306,860.7575757575758,209.1902474239375
8695.0,15536274.655967917,0.012683775475367729,14527353.07175306,860.7575757575758,209.1902474239375
8700.0,15536276.27909642,0.01268339945002701,14527353.07175306,860.7575757575758,209.1902474239375
8705.0,15536278.149288535,0.012682966937276326,14527353.07175306,860.7575757575758,209.1902474239375
8710.0,15536279.690354869,0.012682598185126253,14527353.07175306,860.7575757575758,209.1902474239375
8715.0,15536281.4500126,0.012682187383069492,14527353.07175306,860.7575757575758,209.1902474239375
8720.0,15536283.11726075,0.01268180332099969,14527353.07175306,860.7575757575758,209.1902474239375
8725.0,15536284.58831386,0.012681454594209463,14527353.07175306,860.7575757575758,209.1902474239375
8730.0,15536286.627354871,0.012680976951717835,14527353.07175306,860.7575757575758,209.1902474239375
8735.0,15536288.406914098,0.012680565076046951,14527353.07175306,860.7575757575758,209.1902474239375
8740.0,15536289.838046884,0.012680233359143615,14527353.07175306,860.7575757575758,209.1902474239375
8745.0,15536291.497447032,0.012679838454317234,14527353.07175306,860.7575757575758,209.1902474239375
8750.0,15536293.371150674,0.012679399004463665,14527353.07175306,860.7575757575758,209.1902474239375
8755.0,15536294.860050276,0.012679054394640673,14527353.07175306,860.7575757575758,209.1902474239375
8760.0,15536296.284686826,0.012678719962435716,14527353.07175306,860.7575757575758,209.1902474239375
8765.0,15536298.50001329,0.012678201133993865,14527353.07175306,860.7575757575758,209.1902474239375
8770.0,15536300.02962903,0.012677841992968578,14527353.07175306,860.7575757575758,209.1902474239375
8775.0,15536301.418026017,0.012677520003372139,14527353.07175306,860.7575757575758,209.1902474239375
8780.0,15536303.576667555,0.012677017034484393,14527353.07175306,860.7575757575758,209.1902474239375
8785.0,15536305.044537753,0.012676668684548068,14527353.07175306,860.7575757575758,209.1902474239375
8790.0,15536306.359211562,0.012676363464010265,14527353.07175306,860.7575757575758,209.1902474239375
8795.0,15536308.377080329,0.012675897790362505,14527353.07175306,860.7575757575758,209.1902474239375
8800.0,15536310.112843748,0.012675488212893781,14527353.07175306,860.7575757575758,209.1902474239375
8805.0,15536311.399826488,0.012675179831530211,14527353.07175306,860.7575757575758,209.1902474239375
8810.0,15536313.158112237,0.0126747733918322,14527353.07175306,860.7575757575758,209.1902474239375
8815.0,15536315.041069416,0.012674337760796846,14527353.07175306,860.7575757575758,209.1902474239375
8820.0,15536316.295361191,0.012674036790177305,14527353.07175306,860.7575757575758,209.1902474239375
8825.0,15536318.173018299,0.012673600063903593,14527353.07175306,860.7575757575758,209.1902474239375
8830.0,15536319.930601528,0.012673195283480383,14527353.07175306,860.7575757575758,209.1902474239375
8835.0,15536321.315431919,0.012672868289988176,14527353.07175306,860.7575757575758,209.1902474239375
8840.0,15536323.156691588,0.012672437854849278,14527353.07175306,860.7575757575758,209.1902474239375
8845.0,15536325.057166483,0.01267199787162857,14527353.07175306,860.7575757575758,209.1902474239375
8850.0,15536326.525177838,0.012671656792158235,14527353.07175306,860.7575757575758,209.1902474239375
8855.0,15536328.397710059,0.012671215672053307,14527353.07175306,860.7575757575758,209.1902474239375
8860.0,15536329.75877299,0.012670895350363658,14527353.07175306,860.7575757575758,209.1902474239375
8865.0,15536330.933188213,0.01267062462620577,14527353.07175306,860.7575757575758,209.1902474239375
8870.0,15536333.263915114,0.012670082051812538,14527353.07175306,860.7575757575758,209.1902474239375
8875.0,15536334.764726434,0.012669728052869134,14527353.07175306,860.7575757575758,209.1902474239375
8880.0,15536336.095565585,0.012669417862864322,14527353.07175306,860.7575757575758,209.1902474239375
8885.0,15536337.972135972,0.012668985211559562,14527353.07175306,860.7575757575758,209.1902474239375
8890.0,15536339.61184617,0.012668598676029494,14527353.07175306,860.7575757575758,209.1902474239375
8895.0,15536341.097533066,0.012668245605542864,14527353.07175306,860.7575757575758,209.1902474239375
8900.0,15536342.780544784,0.012667860300807327,14527353.07175306,860.7575757575758,209.1902474239375
8905.0,15536344.416822491,0.012667478935785412,14527353.07175306,860.7575757575758,209.1902474239375
8910.0,15536345.949962424,0.012667114752825278,14527353.07175306,860.7575757575758,209.1902474239375
8915.0,15536347.916634437,0.012666655849443622,14527353.07175306,860.7575757575758,209.1902474239375
8920.0,15536349.371391794,0.012666319284079111,14527353.07175306,860.7575757575758,209.1902474239375
8925.0,15536351.056049904,0.012665926753420995,14527353.07175306,860.7575757575758,209.1902474239375
8930.0,15536352.674425757,0.012665544443734337,14527353.07175306,860.7575757575758,209.1902474239375
8935.0,15536354.189208115,0.012665194467917099,14527353.07175306,860.7575757575758,209.1902474239375
8940.0,15536356.14114405,0.012664740740666517,14527353.07175306,860.7575757575758,209.1902474239375
8945.0,15536357.895766297,0.012664331894374579,14527353.07175306,860.7575757575758,209.1902474239375
8950.0,15536359.122274984,0.012664039785276431,14527353.07175306,860.7575757575758,209.1902474239375
8955.0,15536360.69453771,0.012663678031923453,14527353.07175306,860.7575757575758,209.1902474239375
8960.0,15536362.757837068,0.01266319643899152,14527353.07175306,860.7575757575758,209.1902474239375
8965.0,15536364.237079972,0.01266284669348345,14527353.07175306,860.7575757575758,209.1902474239375
8970.0,15536365.64494705,0.012662525323336823,14527353.07175306,860.7575757575758,209.1902474239375
8975.0,15536367.331211397,0.012662129200812203,14527353.07175306,860.7575757575758,209.1902474239375
8980.0,15536369.245757982,0.01266167855643346,14527353.07175306,860.7575757575758,209.1902474239375
8985.0,15536370.438111762,0.012661400207469059,14527353.07175306,860.7575757575758,209.1902474239375
8990.0,15536372.120887801,0.012661007384225938,14527353.07175306,860.7575757575758,209.1902474239375
8995.0,15536373.932188148,0.012660580175162462,14527353.07175306,860.7575757575758,209.1902474239375
9000.0,15536375.416200377,0.012660233829237375,14527353.07175306,860.7575757575758,209.1902474239375
9005.0,15536376.922527393,0.0126598820330945,14527353.07175306,860.7575757575758,209.1902474239375
9010.0,15536378.460025238,0.012659518117278707,14527353.07175306,860.7575757575758,209.1902474239375
9015.0,15536380.369305419,0.012659074757474143,14527353.07175306,860.7575757575758,209.1902474239375
9020.0,15536381.790896833,0.012658746851902734,14527353.07175306,860.7575757575758,209.1902474239375
9025.0,15536383.573869448,0.012658325154702587,14527353.07175306,860.7575757575758,209.1902474239375
9030.0,15536385.158469994,0.012657954124935792,14527353.07175306,860.7575757575758,209.1902474239375
9035.0,15536386.739293383,0.012657590460125845,14527353.07175306,860.7575757575758,209.1902474239375
9040.0,15536388.446675152,0.012657190038154475,14527353.07175306,860.7575757575758,209.1902474239375
9045.0,15536389.828449504,0.012656862127926792,14527353.07175306,860.7575757575758,209.1902474239375
9050.0,15536391.573311089,0.012656459502721809,14527353.07175306,860.7575757575758,209.1902474239375
9055.0,15536393.41188363,0.012656031202391173,14527353.07175306,860.7575757575758,209.1902474239375
9060.0,15536395.05656311,0.012655641734430586,14527353.07175306,860.7575757575758,209.1902474239375
9065.0,15536396.315339338,0.012655345414064661,14527353.07175306,860.7575757575758,209.1902474239375
9070.0,15536398.02280851,0.01265495146190999,14527353.07175306,860.7575757575758,209.1902474239375
9075.0,15536399.840487337,0.012654523994157571,14527353.07175306,860.7575757575758,209.1902474239375
9080.0,15536401.379277749,0.012654164730148305,14527353.07175306,860.7575757575758,209.1902474239375
9085.0,15536402.644939272,0.012653869997921605,14527353.07175306,860.7575757575758,209.1902474239375
9090.0,15536404.40144116,0.012653456984222057,14527353.07175306,860.7575757575758,209.1902474239375
9095.0,15536406.124681255,0.012653056093631612,14527353.07175306,860.7575757575758,209.1902474239375
9100.0,15536407.824148925,0.012652665519383705,14527353.07175306,860.7575757575758,209.1902474239375
9105.0,15536409.14487622,0.012652351009847391,14527353.07175306,860.7575757575758,209.1902474239375
9110.0,15536410.564430786,0.012652017500889207,14527353.07175306,860.7575757575758,209.1902474239375
9115.0,15536412.285259303,0.012651622211778154,14527353.07175306,860.7575757575758,209.1902474239375
9120.0,15536414.05547125,0.012651207326802569,14527353.07175306,860.7575757575758,209.1902474239375
9125.0,15536415.542625818,0.012650856340653285,14527353.07175306,860.7575757575758,209.1902474239375
9130.0,15536417.265108835,0.01265045753541676,14527353.07175306,860.7575757575758,209.1902474239375
9135.0,15536418.664573878,0.012650131989343312,14527353.07175306,860.7575757575758,209.1902474239375
9140.0,15536420.233773354,0.012649759632012583,14527353.07175306,860.7575757575758,209.1902474239375
9145.0,15536421.796653418,0.012649394921804759,14527353.07175306,860.7575757575758,209.1902474239375
9150.0,15536423.71014695,0.012648954935657021,14527353.07175306,860.7575757575758,209.1902474239375
9155.0,15536425.330192648,0.012648573824298149,14527353.07175306,860.7575757575758,209.1902474239375
9160.0,15536426.58511263,0.012648277226924303,14527353.07175306,860.7575757575758,209.1902474239375
9165.0,15536428.158642868,0.012647914881414308,14527353.07175306,860.7575757575758,209.1902474239375
9170.0,15536429.796610134,0.012647530832262286,14527353.07175306,860.7575757575758,209.1902474239375
9175.0,15536431.527123636,0.012647125507342788,14527353.07175306,860.7575757575758,209.1902474239375
9180.0,15536432.8994166,0.012646807370433418,14527353.07175306,860.7575757575758,209.1902474239375
9185.0,15536434.486675302,0.012646439913678632,14527353.07175306,860.7575757575758,209.1902474239375
9190.0,15536436.047394441,0.012646072251110432,14527353.07175306,860.7575757575758,209.1902474239375
9195.0,15536437.523681333,0.012645726500911862,14527353.07175306,860.7575757575758,209.1902474239375
9200.0,15536439.443567676,0.01264528684714215,14527353.07175306,860.7575757575758,209.1902474239375
9205.0,15536441.061845003,0.012644907797308673,14527353.07175306,860.7575757575758,209.1902474239375
9210.0,15536442.3025214,0.012644612685519216,14527353.07175306,860.7575757575758,209.1902474239375
9215.0,15536443.881542344,0.012644247383890441,14527353.07175306,860.7575757575758,209.1902474239375
9220.0,15536445.471464315,0.012643877680902174,14527353.07175306,860.7575757575758,209.1902474239375
9225.0,15536447.135129498,0.012643484138634394,14527353.07175306,860.7575757575758,209.1902474239375
9230.0,15536448.672086371,0.012643126869216157,14527353.07175306,860.7575757575758,209.1902474239375
9235.0,15536450.253094578,0.012642762006543741,14527353.07175306,860.7575757575758,209.1902474239375
9240.0,15536451.609528005,0.012642439107795049,14527353.07175306,860.7575757575758,209.1902474239375
9245.0,15536453.419908863,0.012642018080424536,14527353.07175306,860.7575757575758,209.1902474239375
9250.0,15536454.739429746,0.012641715029728603,14527353.07175306,860.7575757575758,209.1902474239375
9255.0,15536456.076910743,0.012641398669292722,14527353.07175306,860.7575757575758,209.1902474239375
9260.0,15536458.016061494,0.012640942447373377,14527353.07175306,860.7575757575758,209.1902474239375
9265.0,15536459.839541113,0.012640521434120613,14527353.07175306,860.7575757575758,209.1902474239375
9270.0,15536460.869311726,0.012640281779763646,14527353.07175306,860.7575757575758,209.1902474239375
9275.0,15536462.269241212,0.012639950566747325,14527353.07175306,860.7575757575758,209.1902474239375
9280.0,15536464.038863076,0.01263953512259534,14527353.07175306,860.7575757575758,209.1902474239375
9285.0,15536465.62351976,0.012639168960801063,14527353.07175306,860.7575757575758,209.1902474239375
9290.0,15536466.90061661,0.012638870180253526,14527353.07175306,860.7575757575758,209.1902474239375
9295.0,15536468.679967787,0.012638451060480341,14527353.07175306,860.7575757575758,209.1902474239375
9300.0,15536470.236800723,0.012638090987879663,14527353.07175306,860.7575757575758,209.1902474239375
9305.0,15536471.536822088,0.01263778869882446,14527353.07175306,860.7575757575758,209.1902474239375
9310.0,15536472.65526604,0.012637518523671308,14527353.07175306,860.7575757575758,209.1902474239375
9315.0,15536472.657368451,0.012637505737028548,14527353.07175306,860.7575757575758,209.1902474239375
9320.0,15536472.65810695,0.012637501245580121,14527353.07175306,860.7575757575758,209.1902474239375
9325.0,15536472.660947857,0.012637483967488934,14527353.07175306,860.7575757575758,209.1902474239375
9330.0,15536472.663362727,0.01263746928052691,14527353.07175306,860.7575757575758,209.1902474239375
9335.0,15536472.66412432,0.012637464648602293,14527353.07175306,860.7575757575758,209.1902474239375
9340.0,15536472.666629676,0.012637449411306562,14527353.07175306,860.7575757575758,209.1902474239375
9345.0,15536472.668445872,0.012637438365403876,14527353.07175306,860.7575757575758,209.1902474239375
9350.0,15536472.669639878,0.012637431103588016,14527353.07175306,860.7575757575758,209.1902474239375
9355.0,15536472.671364523,0.01263742061448792,14527353.07175306,860.7575757575758,209.1902474239375
9360.0,15536472.674126096,0.012637403818915616,14527353.07175306,860.7575757575758,209.1902474239375
9365.0,15536472.675589863,0.012637394916454351,14527353.07175306,860.7575757575758,209.1902474239375
9370.0,15536472.677097606,0.01263738574652519,14527353.07175306,860.7575757575758,209.1902474239375
9375.0,15536472.679763833,0.012637369530822206,14527353.07175306,860.7575757575758,209.1902474239375
9380.0,15536472.681078104,0.012637361537581982,14527353.07175306,860.7575757575758,209.1902474239375
9385.0,15536472.68272816,0.012637351502123174,14527353.07175306,860.7575757575758,209.1902474239375
9390.0,15536472.685095584,0.012637337103713855,14527353.07175306,860.7575757575758,209.1902474239375
9395.0,15536472.686492102,0.012637328610254758,14527353.07175306,860.7575757575758,209.1902474239375
9400.0,15536472.687936494,0.012637319825622668,14527353.07175306,860.7575757575758,209.1902474239375
9405.0,15536472.691250889,0.012637299667849619,14527353.07175306,860.7575757575758,209.1902474239375
9410.0,15536472.69287454,0.012637289792980662,14527353.07175306,860.7575757575758,209.1902474239375
9415.0,15536472.694091797,0.012637282389758432,14527353.07175306,860.7575757575758,209.1902474239375
9420.0,15536472.696932705,0.012637265111667247,14527353.07175306,860.7575757575758,209.1902474239375
9425.0,15536472.69882782,0.01263725358579741,14527353.07175306,860.7575757575758,209.1902474239375
9430.0,15536472.69930013,0.012637250713257924,14527353.07175306,860.7575757575758,209.1902474239375
9435.0,15536472.702614523,0.012637230555484874,14527353.07175306,860.7575757575758,209.1902474239375
9440.0,15536472.704399407,0.012637219700024724,14527353.07175306,860.7575757575758,209.1902474239375
9445.0,15536472.705248822,0.012637214533982135,14527353.07175306,860.7575757575758,209.1902474239375
9450.0,15536472.708296342,0.012637195999302502,14527353.07175306,860.7575757575758,209.1902474239375
9455.0,15536472.710195562,0.012637184448468891,14527353.07175306,860.7575757575758,209.1902474239375
9460.0,15536472.710866615,0.012637180367185735,14527353.07175306,860.7575757575758,209.1902474239375
9465.0,15536472.713504676,0.012637164322801995,14527353.07175306,860.7575757575758,209.1902474239375
9470.0,15536472.715224892,0.012637153860637126,14527353.07175306,860.7575757575758,209.1902474239375
9475.0,15536472.716602998,0.012637145479160146,14527353.07175306,860.7575757575758,209.1902474239375
9480.0,15536472.719186494,0.012637129766619622,14527353.07175306,860.7575757575758,209.1902474239375
9485.0,15536472.721165568,0.012637117730120813,14527353.07175306,860.7575757575758,209.1902474239375
9490.0,15536472.722261025,0.012637111067674482,14527353.07175306,860.7575757575758,209.1902474239375
9495.0,15536472.723447857,0.012637103849482844,14527353.07175306,860.7575757575758,209.1902474239375


==> figures/logs/qaplib_small_all/lower_bounds_learned_last_v0_merged_until_3600.csv <==
0.0,-inf,1.0,14492990.796403766,837.8787878787879,201.82526391310458
5.0,7826536.659313634,0.27918625366097116,14492990.796403766,837.8787878787879,201.82526391310458
10.0,9066478.470741302,0.23510130814384586,14492990.796403766,837.8787878787879,201.82526391310458
15.0,9752495.370292408,0.2039553457439353,14492990.796403766,837.8787878787879,201.82526391310458
20.0,9997665.569641083,0.18718493754238108,14492990.796403766,837.8787878787879,201.82526391310458
25.0,10233989.978570372,0.16373647984853687,14492990.796403766,837.8787878787879,201.82526391310458
30.0,10393308.963079425,0.15429394013602027,14492990.796403766,837.8787878787879,201.82526391310458
35.0,10516338.957597446,0.1469761112937112,14492990.796403766,837.8787878787879,201.82526391310458
40.0,10616520.070386343,0.14097720242625242,14492990.796403766,837.8787878787879,201.82526391310458
45.0,10701116.367844207,0.13575148454823757,14492990.796403766,837.8787878787879,201.82526391310458
50.0,10774159.80763786,0.13122058635531653,14492990.796403766,837.8787878787879,201.82526391310458
55.0,10839304.22079369,0.1271934124382604,14492990.796403766,837.8787878787879,201.82526391310458
60.0,10898690.50678907,0.12360901155915566,14492990.796403766,837.8787878787879,201.82526391310458
65.0,10952433.609792074,0.12040848491170465,14492990.796403766,837.8787878787879,201.82526391310458
70.0,11003126.09838466,0.11731509222260053,14492990.796403766,837.8787878787879,201.82526391310458
75.0,11051464.193533095,0.11467115509724615,14492990.796403766,837.8787878787879,201.82526391310458
80.0,11097430.057803383,0.11227880628871417,14492990.796403766,837.8787878787879,201.82526391310458
85.0,11142030.270016855,0.11009573006492222,14492990.796403766,837.8787878787879,201.82526391310458
90.0,11184811.811088996,0.10806772449911611,14492990.796403766,837.8787878787879,201.82526391310458
95.0,11225633.88126312,0.10619164979357058,14492990.796403766,837.8787878787879,201.82526391310458
100.0,11263214.79098103,0.10444612077890149,14492990.796403766,837.8787878787879,201.82526391310458
105.0,11299736.386317225,0.10279626134318896,14492990.796403766,837.8787878787879,201.82526391310458
110.0,11336229.97624572,0.10125056622804036,14492990.796403766,837.8787878787879,201.82526391310458
115.0,11370337.72266822,0.09981994374224637,14492990.796403766,837.8787878787879,201.82526391310458
120.0,11403496.146616612,0.09848400723550371,14492990.796403766,837.8787878787879,201.82526391310458
125.0,11437032.430218019,0.0972214210032159,14492990.796403766,837.8787878787879,201.82526391310458
130.0,11470368.378989032,0.09597157138492346,14492990.796403766,837.8787878787879,201.82526391310458
135.0,11500712.610833071,0.09481783301209254,14492990.796403766,837.8787878787879,201.82526391310458
140.0,11530294.768170904,0.09364213569211505,14492990.796403766,837.8787878787879,201.82526391310458
145.0,11560118.198780328,0.09247920171765575,14492990.796403766,837.8787878787879,201.82526391310458
150.0,11591545.253295511,0.0914072401051897,14492990.796403766,837.8787878787879,201.82526391310458
155.0,11619734.463428669,0.09044618748770274,14492990.796403766,837.8787878787879,201.82526391310458
160.0,11648387.336981267,0.08954002456073185,14492990.796403766,837.8787878787879,201.82526391310458
165.0,11675437.56203996,0.08867988118572051,14492990.796403766,837.8787878787879,201.82526391310458
170.0,11703993.996230794,0.08783458341212413,14492990.796403766,837.8787878787879,201.82526391310458
175.0,11729246.227405045,0.08701292465262639,14492990.796403766,837.8787878787879,201.82526391310458
180.0,11757084.990516145,0.08621895113185798,14492990.796403766,837.8787878787879,201.82526391310458
185.0,11782532.43368885,0.08546321327997145,14492990.796403766,837.8787878787879,201.82526391310458
190.0,11805184.727072747,0.08475463848828556,14492990.796403766,837.8787878787879,201.82526391310458
195.0,11830646.984279606,0.08404282832169309,14492990.796403766,837.8787878787879,201.82526391310458
200.0,11854491.858469646,0.08336124279967469,14492990.796403766,837.8787878787879,201.82526391310458
205.0,11878454.60139083,0.0826976201683788,14492990.796403766,837.8787878787879,201.82526391310458
210.0,11901674.61512809,0.08206603111457869,14492990.796403766,837.8787878787879,201.82526391310458
215.0,11923216.346580762,0.08145604881269222,14492990.796403766,837.8787878787879,201.82526391310458
220.0,11945663.268768184,0.08085558454476924,14492990.796403766,837.8787878787879,201.82526391310458
225.0,11967901.633251164,0.0802704466224627,14492990.796403766,837.8787878787879,201.82526391310458
230.0,11988683.1410002,0.0797103678131849,14492990.796403766,837.8787878787879,201.82526391310458
235.0,12011259.44007146,0.07911422329952233,14492990.796403766,837.8787878787879,201.82526391310458
240.0,12033075.762585774,0.07854652898438723,14492990.796403766,837.8787878787879,201.82526391310458
245.0,12054169.017379154,0.07801707407962576,14492990.796403766,837.8787878787879,201.82526391310458
250.0,12075861.162512004,0.07749419707694927,14492990.796403766,837.8787878787879,201.82526391310458
255.0,12095557.383440172,0.0769986751526999,14492990.796403766,837.8787878787879,201.82526391310458
260.0,12116822.882646572,0.07649942973045691,14492990.796403766,837.8787878787879,201.82526391310458
265.0,12137353.771102982,0.07601094276298517,14492990.796403766,837.8787878787879,201.82526391310458
270.0,12158443.992262658,0.07552061439260796,14492990.796403766,837.8787878787879,201.82526391310458
275.0,12179347.932417896,0.07503814744426857,14492990.796403766,837.8787878787879,201.82526391310458
280.0,12200675.23579152,0.0745508134661677,14492990.796403766,837.8787878787879,201.82526391310458
285.0,12218964.84040752,0.07410070476243394,14492990.796403766,837.8787878787879,201.82526391310458
290.0,12238455.30922849,0.07363460819238864,14492990.796403766,837.8787878787879,201.82526391310458
295.0,12258452.176802235,0.07316529977902562,14492990.796403766,837.8787878787879,201.82526391310458
300.0,12278432.369173616,0.07270383548307513,14492990.796403766,837.8787878787879,201.82526391310458
305.0,12298366.140281843,0.07223967474103186,14492990.796403766,837.8787878787879,201.82526391310458
310.0,12318995.114491066,0.0717763601810067,14492990.796403766,837.8787878787879,201.82526391310458
315.0,12338268.256925272,0.07132902375649196,14492990.796403766,837.8787878787879,201.82526391310458
320.0,12356187.24798739,0.07089655955979382,14492990.796403766,837.8787878787879,201.82526391310458
325.0,12374231.918652747,0.07046212668361432,14492990.796403766,837.8787878787879,201.82526391310458
330.0,12393446.246073524,0.07001929910919474,14492990.796403766,837.8787878787879,201.82526391310458
335.0,12412979.785392579,0.06957698076840513,14492990.796403766,837.8787878787879,201.82526391310458
340.0,12431687.166818168,0.0691535745314422,14492990.796403766,837.8787878787879,201.82526391310458
345.0,12450827.940228902,0.06872916227630925,14492990.796403766,837.8787878787879,201.82526391310458
350.0,12468816.864075806,0.06831555459188397,14492990.796403766,837.8787878787879,201.82526391310458
355.0,12487026.272494707,0.06789690003911933,14492990.796403766,837.8787878787879,201.82526391310458
360.0,12503207.734819578,0.06750026211924874,14492990.796403766,837.8787878787879,201.82526391310458
365.0,12522168.159924384,0.06708536688907332,14492990.796403766,837.8787878787879,201.82526391310458
370.0,12539695.4101068,0.0666875269070843,14492990.796403766,837.8787878787879,201.82526391310458
375.0,12556701.137892446,0.06629632906412358,14492990.796403766,837.8787878787879,201.82526391310458
380.0,12573829.26543201,0.06590459741126027,14492990.796403766,837.8787878787879,201.82526391310458
385.0,12589946.90482182,0.06551969161812125,14492990.796403766,837.8787878787879,201.82526391310458
390.0,12605542.542033087,0.06514829840298189,14492990.796403766,837.8787878787879,201.82526391310458
395.0,12623380.945171393,0.06475256894632375,14492990.796403766,837.8787878787879,201.82526391310458
400.0,12641226.485907044,0.06436603245019012,14492990.796403766,837.8787878787879,201.82526391310458
405.0,12656355.179285482,0.06400224045677083,14492990.796403766,837.8787878787879,201.82526391310458
410.0,12673244.813623145,0.06362833584573656,14492990.796403766,837.8787878787879,201.82526391310458
415.0,12689550.704507694,0.06326090660690925,14492990.796403766,837.8787878787879,201.82526391310458
420.0,12705866.50125526,0.06289907246525239,14492990.796403766,837.8787878787879,201.82526391310458
425.0,12720778.139500327,0.06255169429602639,14492990.796403766,837.8787878787879,201.82526391310458
430.0,12736674.428836673,0.06219606461447954,14492990.796403766,837.8787878787879,201.82526391310458
435.0,12753433.199101958,0.06184953927773599,14492990.796403766,837.8787878787879,201.82526391310458
440.0,12769442.065427013,0.06150524458622159,14492990.796403766,837.8787878787879,201.82526391310458
445.0,12784314.345926426,0.061175126147485354,14492990.796403766,837.8787878787879,201.82526391310458
450.0,12800270.235484792,0.060842576359122526,14492990.796403766,837.8787878787879,201.82526391310458
455.0,12815027.149785072,0.06052214668397105,14492990.796403766,837.8787878787879,201.82526391310458
460.0,12829792.883592242,0.06019395453775242,14492990.796403766,837.8787878787879,201.82526391310458
465.0,12845533.22461468,0.059828192144612304,14492990.796403766,837.8787878787879,201.82526391310458
470.0,12862154.500228936,0.05947712535595297,14492990.796403766,837.8787878787879,201.82526391310458
475.0,12874286.867774442,0.05916836182773806,14492990.796403766,837.8787878787879,201.82526391310458
480.0,12889091.944366097,0.05885363597144685,14492990.796403766,837.8787878787879,201.82526391310458
485.0,12902867.683015084,0.05855234106002594,14492990.796403766,837.8787878787879,201.82526391310458
490.0,12917438.577027082,0.058247908262668166,14492990.796403766,837.8787878787879,201.82526391310458
495.0,12930212.900306229,0.05796578113541764,14492990.796403766,837.8787878787879,201.82526391310458
500.0,12943979.476462753,0.05768014577367891,14492990.796403766,837.8787878787879,201.82526391310458
505.0,12957284.444976322,0.05739718454426258,14492990.796403766,837.8787878787879,201.82526391310458
510.0,12969336.220549973,0.05713076606532586,14492990.796403766,837.8787878787879,201.82526391310458
515.0,12983238.238984268,0.0568646707023919,14492990.796403766,837.8787878787879,201.82526391310458
520.0,12996260.399580896,0.05660725613634707,14492990.796403766,837.8787878787879,201.82526391310458
525.0,13010336.734192517,0.056347852323825595,14492990.796403766,837.8787878787879,201.82526391310458
530.0,13022737.105654258,0.056107327513726636,14492990.796403766,837.8787878787879,201.82526391310458
535.0,13036111.21543208,0.0558488506954014,14492990.796403766,837.8787878787879,201.82526391310458
540.0,13048213.224962773,0.05556313087529615,14492990.796403766,837.8787878787879,201.82526391310458
545.0,13062000.029693939,0.0552847990992162,14492990.796403766,837.8787878787879,201.82526391310458
550.0,13074861.310568877,0.05503028950814814,14492990.796403766,837.8787878787879,201.82526391310458
555.0,13088161.506617796,0.0547772772369151,14492990.796403766,837.8787878787879,201.82526391310458
560.0,13099416.3435124,0.05454410480321348,14492990.796403766,837.8787878787879,201.82526391310458
565.0,13113474.165612597,0.05428790921271667,14492990.796403766,837.8787878787879,201.82526391310458
570.0,13126531.382183494,0.0540442010896679,14492990.796403766,837.8787878787879,201.82526391310458
575.0,13136428.753838861,0.053829027769353985,14492990.796403766,837.8787878787879,201.82526391310458
580.0,13149016.338296555,0.053589462414869386,14492990.796403766,837.8787878787879,201.82526391310458
585.0,13160520.350729657,0.053366455139139964,14492990.796403766,837.8787878787879,201.82526391310458
590.0,13173362.389432685,0.05312955472788554,14492990.796403766,837.8787878787879,201.82526391310458
595.0,13185234.39279563,0.05290054472053141,14492990.796403766,837.8787878787879,201.82526391310458
600.0,13197257.383269444,0.052672748262437,14492990.796403766,837.8787878787879,201.82526391310458
605.0,13208708.949204015,0.052451736113665055,14492990.796403766,837.8787878787879,201.82526391310458
610.0,13220529.214421365,0.052229147156646,14492990.796403766,837.8787878787879,201.82526391310458
615.0,13232143.636871576,0.052009801607177324,14492990.796403766,837.8787878787879,201.82526391310458
620.0,13242516.081772884,0.051796473696873416,14492990.796403766,837.8787878787879,201.82526391310458
625.0,13253956.265212145,0.051579658206216746,14492990.796403766,837.8787878787879,201.82526391310458
630.0,13265336.01379154,0.05136524244263481,14492990.796403766,837.8787878787879,201.82526391310458
635.0,13278593.695059055,0.051136895705319166,14492990.796403766,837.8787878787879,201.82526391310458
640.0,13289784.737577187,0.05092402202123172,14492990.796403766,837.8787878787879,201.82526391310458
645.0,13301147.217719473,0.05071332258233893,14492990.796403766,837.8787878787879,201.82526391310458
650.0,13312651.218887156,0.05050237425790319,14492990.796403766,837.8787878787879,201.82526391310458
655.0,13323683.842493488,0.050296849754023605,14492990.796403766,837.8787878787879,201.82526391310458
660.0,13336176.60365689,0.05008074631492993,14492990.796403766,837.8787878787879,201.82526391310458
665.0,13346595.109144537,0.049885131623644774,14492990.796403766,837.8787878787879,201.82526391310458
670.0,13356850.82609821,0.04968470045296474,14492990.796403766,837.8787878787879,201.82526391310458
675.0,13368036.98013274,0.0494806844566496,14492990.796403766,837.8787878787879,201.82526391310458
680.0,13379058.622762589,0.04927883628777881,14492990.796403766,837.8787878787879,201.82526391310458
685.0,13389041.41053158,0.04908715710195573,14492990.796403766,837.8787878787879,201.82526391310458
690.0,13400726.071698748,0.0488802771851963,14492990.796403766,837.8787878787879,201.82526391310458
695.0,13410574.974286892,0.048689824478421316,14492990.796403766,837.8787878787879,201.82526391310458
700.0,13420825.194975844,0.04849559334204137,14492990.796403766,837.8787878787879,201.82526391310458
705.0,13431721.604098616,0.04830004254873956,14492990.796403766,837.8787878787879,201.82526391310458
710.0,13442519.795717439,0.048105179800648996,14492990.796403766,837.8787878787879,201.82526391310458
715.0,13452581.193560917,0.04791818676154237,14492990.796403766,837.8787878787879,201.82526391310458
720.0,13462484.40119302,0.04773124979482063,14492990.796403766,837.8787878787879,201.82526391310458
725.0,13471772.718221402,0.047548142260912606,14492990.796403766,837.8787878787879,201.82526391310458
730.0,13483484.629373983,0.04734825475541531,14492990.796403766,837.8787878787879,201.82526391310458
735.0,13493045.929437136,0.047165839786003305,14492990.796403766,837.8787878787879,201.82526391310458
740.0,13503695.736521006,0.046979257958575375,14492990.796403766,837.8787878787879,201.82526391310458
745.0,13513996.328749832,0.04679624052422774,14492990.796403766,837.8787878787879,201.82526391310458
750.0,13524476.396421153,0.04661445544947074,14492990.796403766,837.8787878787879,201.82526391310458
755.0,13534703.65077145,0.046435348890178536,14492990.796403766,837.8787878787879,201.82526391310458
760.0,13543637.959906878,0.046269342528964606,14492990.796403766,837.8787878787879,201.82526391310458
765.0,13552590.137029862,0.04610327838412709,14492990.796403766,837.8787878787879,201.82526391310458
770.0,13561776.685110694,0.04593445046957268,14492990.796403766,837.8787878787879,201.82526391310458
775.0,13569939.715102997,0.04577635676916793,14492990.796403766,837.8787878787879,201.82526391310458
780.0,13580446.447359819,0.0455926193728079,14492990.796403766,837.8787878787879,201.82526391310458
785.0,13589435.384312533,0.045420491428087045,14492990.796403766,837.8787878787879,201.82526391310458
790.0,13598461.99569585,0.0452524258052075,14492990.796403766,837.8787878787879,201.82526391310458
795.0,13608301.294275774,0.04508030944489951,14492990.796403766,837.8787878787879,201.82526391310458
800.0,13616752.738683766,0.04491736398462488,14492990.796403766,837.8787878787879,201.82526391310458
805.0,13625813.229130462,0.04475300260799284,14492990.796403766,837.8787878787879,201.82526391310458
810.0,13635571.247539584,0.0445824520905983,14492990.796403766,837.8787878787879,201.82526391310458
815.0,13644318.444695203,0.04442266746729481,14492990.796403766,837.8787878787879,201.82526391310458
820.0,13652575.861482425,0.04426575680784805,14492990.796403766,837.8787878787879,201.82526391310458
825.0,13661381.163113628,0.04410720488170395,14492990.796403766,837.8787878787879,201.82526391310458
830.0,13670469.911493385,0.04394503799106403,14492990.796403766,837.8787878787879,201.82526391310458
835.0,13678668.965628497,0.04379181351002239,14492990.796403766,837.8787878787879,201.82526391310458
840.0,13685503.764140038,0.04364789823102199,14492990.796403766,837.8787878787879,201.82526391310458
845.0,13695214.099569572,0.04348255298431556,14492990.796403766,837.8787878787879,201.82526391310458
850.0,13703419.824635185,0.04332997215996284,14492990.796403766,837.8787878787879,201.82526391310458
855.0,13711559.066217268,0.043179224416296604,14492990.796403766,837.8787878787879,201.82526391310458
860.0,13720378.525268193,0.04302285701279132,14492990.796403766,837.8787878787879,201.82526391310458
865.0,13729237.3009888,0.042864857564749115,14492990.796403766,837.8787878787879,201.82526391310458
870.0,13736405.128826434,0.04272238077268693,14492990.796403766,837.8787878787879,201.82526391310458
875.0,13744631.26208332,0.04257145641473676,14492990.796403766,837.8787878787879,201.82526391310458
880.0,13752309.384273274,0.04242835002322937,14492990.796403766,837.8787878787879,201.82526391310458
885.0,13760354.912356706,0.04228034401327485,14492990.796403766,837.8787878787879,201.82526391310458
890.0,13769536.23747284,0.042123090675467406,14492990.796403766,837.8787878787879,201.82526391310458
895.0,13778325.291560708,0.041970996514460616,14492990.796403766,837.8787878787879,201.82526391310458
900.0,13784793.855356224,0.04183532907624981,14492990.796403766,837.8787878787879,201.82526391310458
905.0,13794201.209192801,0.041679883572973656,14492990.796403766,837.8787878787879,201.82526391310458
910.0,13801088.631945217,0.04154259312912949,14492990.796403766,837.8787878787879,201.82526391310458
915.0,13810569.594401568,0.04138679761285033,14492990.796403766,837.8787878787879,201.82526391310458
920.0,13817089.598225517,0.04125047739222228,14492990.796403766,837.8787878787879,201.82526391310458
925.0,13826124.770328576,0.04109672258810242,14492990.796403766,837.8787878787879,201.82526391310458
930.0,13832906.172877464,0.04096191177218855,14492990.796403766,837.8787878787879,201.82526391310458
935.0,13840488.983450513,0.04081827432347688,14492990.796403766,837.8787878787879,201.82526391310458
940.0,13847695.281152857,0.04068250646904527,14492990.796403766,837.8787878787879,201.82526391310458
945.0,13857125.38258491,0.040528276347088915,14492990.796403766,837.8787878787879,201.82526391310458
950.0,13862362.395637544,0.04040834200910196,14492990.796403766,837.8787878787879,201.82526391310458
955.0,13871602.39406518,0.04025756145197477,14492990.796403766,837.8787878787879,201.82526391310458
960.0,13878843.720329082,0.040123821832930645,14492990.796403766,837.8787878787879,201.82526391310458
965.0,13887524.290166529,0.03997331958431106,14492990.796403766,837.8787878787879,201.82526391310458
970.0,13895427.268578272,0.039830157860969585,14492990.796403766,837.8787878787879,201.82526391310458
975.0,13902673.257148635,0.03969670488345595,14492990.796403766,837.8787878787879,201.82526391310458
980.0,13910589.417431176,0.03955750196286454,14492990.796403766,837.8787878787879,201.82526391310458
985.0,13917305.010507211,0.03942879155243944,14492990.796403766,837.8787878787879,201.82526391310458
990.0,13924929.433974834,0.039293192828784525,14492990.796403766,837.8787878787879,201.82526391310458
995.0,13932302.868530285,0.03916200629996363,14492990.796403766,837.8787878787879,201.82526391310458
1000.0,13939989.041662637,0.03903080745743322,14492990.796403766,837.8787878787879,201.82526391310458
1005.0,13947807.590487976,0.038897524457985624,14492990.796403766,837.8787878787879,201.82526391310458
1010.0,13955769.54729683,0.03876716403979072,14492990.796403766,837.8787878787879,201.82526391310458
1015.0,13961927.126166848,0.03864278100600934,14492990.796403766,837.8787878787879,201.82526391310458
1020.0,13969996.585724179,0.03845281626733155,14492990.796403766,837.8787878787879,201.82526391310458
1025.0,13978280.500195816,0.038271160819536305,14492990.796403766,837.8787878787879,201.82526391310458
1030.0,13983928.751625327,0.03812743902714455,14492990.796403766,837.8787878787879,201.82526391310458
1035.0,13990852.131342445,0.0379855614063445,14492990.796403766,837.8787878787879,201.82526391310458
1040.0,13997709.44443314,0.03785336066551471,14492990.796403766,837.8787878787879,201.82526391310458
1045.0,14004132.652189609,0.03773525323296167,14492990.796403766,837.8787878787879,201.82526391310458
1050.0,14012246.784235552,0.037602264719947445,14492990.796403766,837.8787878787879,201.82526391310458
1055.0,14018168.850906128,0.03748646971974769,14492990.796403766,837.8787878787879,201.82526391310458
1060.0,14025689.516146135,0.03736071566589582,14492990.796403766,837.8787878787879,201.82526391310458
1065.0,14031986.533977807,0.03724395490072631,14492990.796403766,837.8787878787879,201.82526391310458
1070.0,14039234.522388771,0.03711902928673591,14492990.796403766,837.8787878787879,201.82526391310458
1075.0,14046344.03077288,0.036996950319302835,14492990.796403766,837.8787878787879,201.82526391310458
1080.0,14053493.75230037,0.03687536481881149,14492990.796403766,837.8787878787879,201.82526391310458
1085.0,14059508.05724445,0.03676252629155988,14492990.796403766,837.8787878787879,201.82526391310458
1090.0,14066525.136961257,0.036641313420756126,14492990.796403766,837.8787878787879,201.82526391310458
1095.0,14073283.62181402,0.036526783991864056,14492990.796403766,837.8787878787879,201.82526391310458
1100.0,14080574.466632564,0.03640376044806872,14492990.796403766,837.8787878787879,201.82526391310458
1105.0,14087652.75124254,0.03628432247021285,14492990.796403766,837.8787878787879,201.82526391310458
1110.0,14094762.704325238,0.0361650085934995,14492990.796403766,837.8787878787879,201.82526391310458
1115.0,14101998.166726546,0.03604728146235084,14492990.796403766,837.8787878787879,201.82526391310458
1120.0,14107592.90513177,0.03593932547488774,14492990.796403766,837.8787878787879,201.82526391310458
1125.0,14114730.938722452,0.0358206571273146,14492990.796403766,837.8787878787879,201.82526391310458
1130.0,14121379.822649436,0.035707249232695644,14492990.796403766,837.8787878787879,201.82526391310458
1135.0,14128557.78834143,0.035592050081788354,14492990.796403766,837.8787878787879,201.82526391310458
1140.0,14134975.563140292,0.03547935263062605,14492990.796403766,837.8787878787879,201.82526391310458
1145.0,14142260.588054573,0.035361860739698006,14492990.796403766,837.8787878787879,201.82526391310458
1150.0,14148420.176730955,0.03525620917478708,14492990.796403766,837.8787878787879,201.82526391310458
1155.0,14156082.331032751,0.03513575553405054,14492990.796403766,837.8787878787879,201.82526391310458
1160.0,14163011.551687568,0.03502193227623419,14492990.796403766,837.8787878787879,201.82526391310458
1165.0,14169390.82138053,0.034913937217486216,14492990.796403766,837.8787878787879,201.82526391310458
1170.0,14175936.50757203,0.03480968641168465,14492990.796403766,837.8787878787879,201.82526391310458
1175.0,14181622.727540301,0.03471078602822839,14492990.796403766,837.8787878787879,201.82526391310458
1180.0,14188723.40506325,0.034603724813761616,14492990.796403766,837.8787878787879,201.82526391310458
1185.0,14194010.694490649,0.034508982821617455,14492990.796403766,837.8787878787879,201.82526391310458
1190.0,14199262.494059049,0.03441304976461249,14492990.796403766,837.8787878787879,201.82526391310458
1195.0,14202944.79547291,0.03433187827837745,14492990.796403766,837.8787878787879,201.82526391310458
1200.0,14206205.55114098,0.03425333975702995,14492990.796403766,837.8787878787879,201.82526391310458
1205.0,14209171.794524241,0.034177003608676905,14492990.796403766,837.8787878787879,201.82526391310458
1210.0,14214547.236053651,0.03408115509354881,14492990.796403766,837.8787878787879,201.82526391310458
1215.0,14217955.91489274,0.034004236271151574,14492990.796403766,837.8787878787879,201.82526391310458
1220.0,14222767.396884708,0.03391509064679871,14492990.796403766,837.8787878787879,201.82526391310458
1225.0,14226362.962745812,0.033834386168611445,14492990.796403766,837.8787878787879,201.82526391310458
1230.0,14231496.88982015,0.03374310616080715,14492990.796403766,837.8787878787879,201.82526391310458
1235.0,14235900.780927448,0.033657231650897325,14492990.796403766,837.8787878787879,201.82526391310458
1240.0,14239887.623423768,0.033576002847316724,14492990.796403766,837.8787878787879,201.82526391310458
1245.0,14244477.984783426,0.03348945523643174,14492990.796403766,837.8787878787879,201.82526391310458
1250.0,14248403.2449015,0.03340966479746999,14492990.796403766,837.8787878787879,201.82526391310458
1255.0,14252419.945970641,0.033325796859915296,14492990.796403766,837.8787878787879,201.82526391310458
1260.0,14257503.42356438,0.03323712474658768,14492990.796403766,837.8787878787879,201.82526391310458
1265.0,14260855.074597595,0.03316107746346623,14492990.796403766,837.8787878787879,201.82526391310458
1270.0,14263418.357238175,0.03309017734991344,14492990.796403766,837.8787878787879,201.82526391310458
1275.0,14267440.66877127,0.03300853054098822,14492990.796403766,837.8787878787879,201.82526391310458
1280.0,14271943.754095266,0.032923468484184024,14492990.796403766,837.8787878787879,201.82526391310458
1285.0,14276230.70687837,0.032842807550217686,14492990.796403766,837.8787878787879,201.82526391310458
1290.0,14279800.314604253,0.032764996046534815,14492990.796403766,837.8787878787879,201.82526391310458
1295.0,14284083.90160164,0.03268305327153932,14492990.796403766,837.8787878787879,201.82526391310458
1300.0,14288731.491860282,0.032598904177196485,14492990.796403766,837.8787878787879,201.82526391310458
1305.0,14291940.218931718,0.032527326129512056,14492990.796403766,837.8787878787879,201.82526391310458
1310.0,14297012.115906361,0.032438245029205365,14492990.796403766,837.8787878787879,201.82526391310458
1315.0,14301208.123094367,0.032356565646767574,14492990.796403766,837.8787878787879,201.82526391310458
1320.0,14303368.274344927,0.032293910483636466,14492990.796403766,837.8787878787879,201.82526391310458
1325.0,14307069.25678335,0.03221653626231417,14492990.796403766,837.8787878787879,201.82526391310458
1330.0,14311149.338168139,0.03213660082812724,14492990.796403766,837.8787878787879,201.82526391310458
1335.0,14314510.379929408,0.032065886420804685,14492990.796403766,837.8787878787879,201.82526391310458
1340.0,14319638.358620796,0.03197651843498451,14492990.796403766,837.8787878787879,201.82526391310458
1345.0,14322319.291015469,0.03190932450405174,14492990.796403766,837.8787878787879,201.82526391310458
1350.0,14325904.026905743,0.03183425675618857,14492990.796403766,837.8787878787879,201.82526391310458
1355.0,14329885.877084099,0.03175764210501328,14492990.796403766,837.8787878787879,201.82526391310458
1360.0,14334081.871812426,0.03168163380663173,14492990.796403766,837.8787878787879,201.82526391310458
1365.0,14337813.686621498,0.03160449905518104,14492990.796403766,837.8787878787879,201.82526391310458
1370.0,14342110.690015042,0.03152442962627986,14492990.796403766,837.8787878787879,201.82526391310458
1375.0,14345483.020659644,0.031453379923276154,14492990.796403766,837.8787878787879,201.82526391310458
1380.0,14349668.315298108,0.0313761727835018,14492990.796403766,837.8787878787879,201.82526391310458
1385.0,14352913.769567087,0.031304580128407124,14492990.796403766,837.8787878787879,201.82526391310458
1390.0,14355301.62012775,0.031241155502843055,14492990.796403766,837.8787878787879,201.82526391310458
1395.0,14359789.186154202,0.031161832749018438,14492990.796403766,837.8787878787879,201.82526391310458
1400.0,14363392.14235436,0.03108926917161298,14492990.796403766,837.8787878787879,201.82526391310458
1405.0,14367305.499041867,0.031014519357190306,14492990.796403766,837.8787878787879,201.82526391310458
1410.0,14370124.413690448,0.03094994219020085,14492990.796403766,837.8787878787879,201.82526391310458
1415.0,14374491.157254076,0.030870541605309335,14492990.796403766,837.8787878787879,201.82526391310458
1420.0,14377752.796601005,0.030802360715896933,14492990.796403766,837.8787878787879,201.82526391310458
1425.0,14381314.718086017,0.030731943013525095,14492990.796403766,837.8787878787879,201.82526391310458
1430.0,14385393.68977814,0.030654812390794244,14492990.796403766,837.8787878787879,201.82526391310458
1435.0,14389326.723583795,0.03058092285878479,14492990.796403766,837.8787878787879,201.82526391310458
1440.0,14393951.304611282,0.030501810487557287,14492990.796403766,837.8787878787879,201.82526391310458
1445.0,14396401.236888519,0.03044086235839329,14492990.796403766,837.8787878787879,201.82526391310458
1450.0,14400515.8737116,0.030364699818148856,14492990.796403766,837.8787878787879,201.82526391310458
1455.0,14403625.672442257,0.03029685080806633,14492990.796403766,837.8787878787879,201.82526391310458
1460.0,14406864.794826835,0.030231544106936216,14492990.796403766,837.8787878787879,201.82526391310458
1465.0,14410250.780722998,0.030162956447834035,14492990.796403766,837.8787878787879,201.82526391310458
1470.0,14413725.913177859,0.03009317350511985,14492990.796403766,837.8787878787879,201.82526391310458
1475.0,14417100.632113494,0.030025178362896685,14492990.796403766,837.8787878787879,201.82526391310458
1480.0,14421044.276814817,0.029953255004834645,14492990.796403766,837.8787878787879,201.82526391310458
1485.0,14424472.256016234,0.029886727741176757,14492990.796403766,837.8787878787879,201.82526391310458
1490.0,14427793.818556465,0.029822684272344496,14492990.796403766,837.8787878787879,201.82526391310458
1495.0,14431293.645463668,0.02975559730244004,14492990.796403766,837.8787878787879,201.82526391310458
1500.0,14434777.193807384,0.029690324953065613,14492990.796403766,837.8787878787879,201.82526391310458
1505.0,14438814.222528866,0.02961889975413486,14492990.796403766,837.8787878787879,201.82526391310458
1510.0,14441936.682854362,0.029556267525878012,14492990.796403766,837.8787878787879,201.82526391310458
1515.0,14444744.324607972,0.029495364939179577,14492990.796403766,837.8787878787879,201.82526391310458
1520.0,14446565.490837896,0.0294437484710848,14492990.796403766,837.8787878787879,201.82526391310458
1525.0,14450976.741689526,0.02937009682484466,14492990.796403766,837.8787878787879,201.82526391310458
1530.0,14454411.75265729,0.029306058049642036,14492990.796403766,837.8787878787879,201.82526391310458
1535.0,14458538.8527547,0.02923631799818967,14492990.796403766,837.8787878787879,201.82526391310458
1540.0,14461689.11092298,0.029171968719667835,14492990.796403766,837.8787878787879,201.82526391310458
1545.0,14465324.210185718,0.029106910994910543,14492990.796403766,837.8787878787879,201.82526391310458
1550.0,14469033.481385564,0.029039077210441244,14492990.796403766,837.8787878787879,201.82526391310458
1555.0,14472795.879367068,0.028970691280425804,14492990.796403766,837.8787878787879,201.82526391310458
1560.0,14475825.700731188,0.028912072566815744,14492990.796403766,837.8787878787879,201.82526391310458
1565.0,14480059.835920315,0.02884074864619698,14492990.796403766,837.8787878787879,201.82526391310458
1570.0,14483375.29653588,0.028776318869765005,14492990.796403766,837.8787878787879,201.82526391310458
1575.0,14487099.177625043,0.028711449537259324,14492990.796403766,837.8787878787879,201.82526391310458
1580.0,14490056.677787153,0.028652763928593335,14492990.796403766,837.8787878787879,201.82526391310458
1585.0,14494113.958882954,0.02858236044860777,14492990.796403766,837.8787878787879,201.82526391310458
1590.0,14497849.513288856,0.028516983625276424,14492990.796403766,837.8787878787879,201.82526391310458
1595.0,14501537.946423877,0.028449882257992123,14492990.796403766,837.8787878787879,201.82526391310458
1600.0,14504850.033595592,0.028387106771202125,14492990.796403766,837.8787878787879,201.82526391310458
1605.0,14508316.55769687,0.02832587762796431,14492990.796403766,837.8787878787879,201.82526391310458
1610.0,14512087.990436884,0.028259230936941188,14492990.796403766,837.8787878787879,201.82526391310458
1615.0,14515794.19509147,0.028193683426455243,14492990.796403766,837.8787878787879,201.82526391310458
1620.0,14518519.75522515,0.028138153851092928,14492990.796403766,837.8787878787879,201.82526391310458
1625.0,14521986.191551797,0.02807525216573733,14492990.796403766,837.8787878787879,201.82526391310458
1630.0,14526178.646004766,0.028005960424550197,14492990.796403766,837.8787878787879,201.82526391310458
1635.0,14528076.080674311,0.027956664015799538,14492990.796403766,837.8787878787879,201.82526391310458
1640.0,14530526.577743681,0.027901956070791226,14492990.796403766,837.8787878787879,201.82526391310458
1645.0,14534056.220297964,0.02783985184183892,14492990.796403766,837.8787878787879,201.82526391310458
1650.0,14537616.64721804,0.027775076404273,14492990.796403766,837.8787878787879,201.82526391310458
1655.0,14541563.180061903,0.02771010201725169,14492990.796403766,837.8787878787879,201.82526391310458
1660.0,14544428.04588794,0.027653790786010348,14492990.796403766,837.8787878787879,201.82526391310458
1665.0,14546833.05353931,0.027598471672616594,14492990.796403766,837.8787878787879,201.82526391310458
1670.0,14550178.92004306,0.02753747582016525,14492990.796403766,837.8787878787879,201.82526391310458
1675.0,14552085.454597432,0.027489547882524362,14492990.796403766,837.8787878787879,201.82526391310458
1680.0,14555812.788775044,0.02742524860811107,14492990.796403766,837.8787878787879,201.82526391310458
1685.0,14559449.20008855,0.02736136131336188,14492990.796403766,837.8787878787879,201.82526391310458
1690.0,14561724.714387339,0.027311796366619574,14492990.796403766,837.8787878787879,201.82526391310458
1695.0,14565765.49046826,0.027245716915086066,14492990.796403766,837.8787878787879,201.82526391310458
1700.0,14567985.330234608,0.02719302498032622,14492990.796403766,837.8787878787879,201.82526391310458
1705.0,14570581.088885467,0.027140827900158176,14492990.796403766,837.8787878787879,201.82526391310458
1710.0,14575275.993081741,0.027069677801423848,14492990.796403766,837.8787878787879,201.82526391310458
1715.0,14578332.364204234,0.027011132156678944,14492990.796403766,837.8787878787879,201.82526391310458
1720.0,14581137.445467517,0.026956456245356687,14492990.796403766,837.8787878787879,201.82526391310458
1725.0,14584471.92487645,0.026895954536374955,14492990.796403766,837.8787878787879,201.82526391310458
1730.0,14587238.483518358,0.026842643585956283,14492990.796403766,837.8787878787879,201.82526391310458
1735.0,14590738.025941806,0.026781860337769192,14492990.796403766,837.8787878787879,201.82526391310458
1740.0,14594510.571621541,0.02671837598810937,14492990.796403766,837.8787878787879,201.82526391310458
1745.0,14597378.20585282,0.026664812432193506,14492990.796403766,837.8787878787879,201.82526391310458
1750.0,14600223.443017874,0.02660920478738513,14492990.796403766,837.8787878787879,201.82526391310458
1755.0,14604062.851496607,0.026546128325149125,14492990.796403766,837.8787878787879,201.82526391310458
1760.0,14605978.049720112,0.02649885136431853,14492990.796403766,837.8787878787879,201.82526391310458
1765.0,14609138.001201136,0.026441691109084862,14492990.796403766,837.8787878787879,201.82526391310458
1770.0,14612519.9951301,0.026381583072891464,14492990.796403766,837.8787878787879,201.82526391310458
1775.0,14615777.842247989,0.02632332602133043,14492990.796403766,837.8787878787879,201.82526391310458
1780.0,14618615.604360523,0.02626937421408788,14492990.796403766,837.8787878787879,201.82526391310458
1785.0,14621608.73125933,0.02621458097655399,14492990.796403766,837.8787878787879,201.82526391310458
1790.0,14625259.16624236,0.026154322592948087,14492990.796403766,837.8787878787879,201.82526391310458
1795.0,14628978.976652883,0.026092679547687687,14492990.796403766,837.8787878787879,201.82526391310458
1800.0,14631824.196045877,0.02603901853500558,14492990.796403766,837.8787878787879,201.82526391310458
1805.0,14634939.177256921,0.02598394434546005,14492990.796403766,837.8787878787879,201.82526391310458
1810.0,14637905.008647772,0.025927431617432117,14492990.796403766,837.8787878787879,201.82526391310458
1815.0,14640263.44961405,0.025878156453402402,14492990.796403766,837.8787878787879,201.82526391310458
1820.0,14642693.498243492,0.02582786530591748,14492990.796403766,837.8787878787879,201.82526391310458
1825.0,14646526.944968259,0.02576575103548204,14492990.796403766,837.8787878787879,201.82526391310458
1830.0,14649748.900535913,0.02571002373625391,14492990.796403766,837.8787878787879,201.82526391310458
1835.0,14652087.641053809,0.02566156933191452,14492990.796403766,837.8787878787879,201.82526391310458
1840.0,14655289.247409783,0.025605174996570123,14492990.796403766,837.8787878787879,201.82526391310458
1845.0,14657688.010068487,0.02555400360854207,14492990.796403766,837.8787878787879,201.82526391310458
1850.0,14660378.463031868,0.02550351364297639,14492990.796403766,837.8787878787879,201.82526391310458
1855.0,14663870.568166409,0.025445269598972788,14492990.796403766,837.8787878787879,201.82526391310458
1860.0,14666896.001317555,0.02539084997202629,14492990.796403766,837.8787878787879,201.82526391310458
1865.0,14670399.279769465,0.025333148525415898,14492990.796403766,837.8787878787879,201.82526391310458
1870.0,14673492.625849754,0.025278879264615157,14492990.796403766,837.8787878787879,201.82526391310458
1875.0,14676729.915449612,0.02522385587589656,14492990.796403766,837.8787878787879,201.82526391310458
1880.0,14678979.408400122,0.025175171897394127,14492990.796403766,837.8787878787879,201.82526391310458
1885.0,14682532.646056825,0.025117609641850884,14492990.796403766,837.8787878787879,201.82526391310458
1890.0,14685172.369667958,0.025068318109810746,14492990.796403766,837.8787878787879,201.82526391310458
1895.0,14688174.591851138,0.025013478427650962,14492990.796403766,837.8787878787879,201.82526391310458
1900.0,14689858.46900423,0.02497061907024104,14492990.796403766,837.8787878787879,201.82526391310458
1905.0,14692599.81493764,0.024920070870691365,14492990.796403766,837.8787878787879,201.82526391310458
1910.0,14696237.093878737,0.024860511428730414,14492990.796403766,837.8787878787879,201.82526391310458
1915.0,14698668.088081902,0.024811431152953,14492990.796403766,837.8787878787879,201.82526391310458
1920.0,14701314.650523638,0.024762146940316244,14492990.796403766,837.8787878787879,201.82526391310458
1925.0,14704791.271862894,0.02470659777023024,14492990.796403766,837.8787878787879,201.82526391310458
1930.0,14707711.84137184,0.024654184534610327,14492990.796403766,837.8787878787879,201.82526391310458
1935.0,14711680.298685938,0.02459526403954876,14492990.796403766,837.8787878787879,201.82526391310458
1940.0,14714524.21957444,0.024543772392675835,14492990.796403766,837.8787878787879,201.82526391310458
1945.0,14717308.007129103,0.024492674532348598,14492990.796403766,837.8787878787879,201.82526391310458
1950.0,14720076.408573233,0.024442034572393974,14492990.796403766,837.8787878787879,201.82526391310458
1955.0,14723224.902143972,0.0243886569929876,14492990.796403766,837.8787878787879,201.82526391310458
1960.0,14725441.80417235,0.024342528305378502,14492990.796403766,837.8787878787879,201.82526391310458
1965.0,14728502.861234099,0.02428964868200985,14492990.796403766,837.8787878787879,201.82526391310458
1970.0,14731625.832322568,0.024237162948750706,14492990.796403766,837.8787878787879,201.82526391310458
1975.0,14734764.129738348,0.024183064285127134,14492990.796403766,837.8787878787879,201.82526391310458
1980.0,14738473.205754116,0.0241268991108352,14492990.796403766,837.8787878787879,201.82526391310458
1985.0,14741059.226218099,0.02407888837187852,14492990.796403766,837.8787878787879,201.82526391310458
1990.0,14743432.662854906,0.02403192561627837,14492990.796403766,837.8787878787879,201.82526391310458
1995.0,14746478.393078875,0.02397967691129579,14492990.796403766,837.8787878787879,201.82526391310458
2000.0,14749571.896917894,0.023928728489824632,14492990.796403766,837.8787878787879,201.82526391310458
2005.0,14751961.447507847,0.023881131078514157,14492990.796403766,837.8787878787879,201.82526391310458
2010.0,14754987.136601785,0.023828380498425165,14492990.796403766,837.8787878787879,201.82526391310458
2015.0,14757705.041075831,0.02378058703483259,14492990.796403766,837.8787878787879,201.82526391310458
2020.0,14760986.963163951,0.02372666612463885,14492990.796403766,837.8787878787879,201.82526391310458
2025.0,14764285.799498646,0.023673989162518214,14492990.796403766,837.8787878787879,201.82526391310458
2030.0,14766221.347149462,0.023631503417432843,14492990.796403766,837.8787878787879,201.82526391310458
2035.0,14769543.80935055,0.023578083389478633,14492990.796403766,837.8787878787879,201.82526391310458
2040.0,14772869.132517267,0.023524420740391638,14492990.796403766,837.8787878787879,201.82526391310458
2045.0,14774555.656065533,0.02348443663408216,14492990.796403766,837.8787878787879,201.82526391310458
2050.0,14777152.624490509,0.023437229678498737,14492990.796403766,837.8787878787879,201.82526391310458
2055.0,14780335.717048854,0.023384991133540024,14492990.796403766,837.8787878787879,201.82526391310458
2060.0,14782657.433483357,0.023342429348968265,14492990.796403766,837.8787878787879,201.82526391310458
2065.0,14785902.353930376,0.02329160217558468,14492990.796403766,837.8787878787879,201.82526391310458
2070.0,14789425.975335719,0.023238115517555172,14492990.796403766,837.8787878787879,201.82526391310458
2075.0,14791747.430865249,0.023193936134379232,14492990.796403766,837.8787878787879,201.82526391310458
2080.0,14794365.45706666,0.023146458599039608,14492990.796403766,837.8787878787879,201.82526391310458
2085.0,14797222.887020862,0.023096747816746963,14492990.796403766,837.8787878787879,201.82526391310458
2090.0,14800471.455275424,0.023046231613840402,14492990.796403766,837.8787878787879,201.82526391310458
2095.0,14802931.649626922,0.023000459597694527,14492990.796403766,837.8787878787879,201.82526391310458
2100.0,14806255.177546538,0.022948171047226414,14492990.796403766,837.8787878787879,201.82526391310458
2105.0,14808869.277558409,0.022901723387115356,14492990.796403766,837.8787878787879,201.82526391310458
2110.0,14811141.664523646,0.022857520922748203,14492990.796403766,837.8787878787879,201.82526391310458
2115.0,14813597.943549404,0.02281268428554702,14492990.796403766,837.8787878787879,201.82526391310458
2120.0,14816956.408814354,0.022760719450892943,14492990.796403766,837.8787878787879,201.82526391310458
2125.0,14819542.165612578,0.022713966078618517,14492990.796403766,837.8787878787879,201.82526391310458
2130.0,14822429.740552386,0.02266726255364746,14492990.796403766,837.8787878787879,201.82526391310458
2135.0,14824624.578571068,0.02262372940860025,14492990.796403766,837.8787878787879,201.82526391310458
2140.0,14827745.952730302,0.022574036617909993,14492990.796403766,837.8787878787879,201.82526391310458
2145.0,14830821.258219095,0.02252502157133341,14492990.796403766,837.8787878787879,201.82526391310458
2150.0,14833452.214329714,0.02247923113177552,14492990.796403766,837.8787878787879,201.82526391310458
2155.0,14835806.149889683,0.022435069435690812,14492990.796403766,837.8787878787879,201.82526391310458
2160.0,14838737.721410435,0.022386904129475523,14492990.796403766,837.8787878787879,201.82526391310458
2165.0,14841449.860694671,0.022340636540028002,14492990.796403766,837.8787878787879,201.82526391310458
2170.0,14843883.346290443,0.022296404171619082,14492990.796403766,837.8787878787879,201.82526391310458
2175.0,14846716.572656102,0.022250242274050137,14492990.796403766,837.8787878787879,201.82526391310458
2180.0,14849407.479445348,0.02220382235634983,14492990.796403766,837.8787878787879,201.82526391310458
2185.0,14852351.321412092,0.02215626228307725,14492990.796403766,837.8787878787879,201.82526391310458
2190.0,14854112.978448812,0.022116670802018346,14492990.796403766,837.8787878787879,201.82526391310458
2195.0,14856779.07280392,0.022071389307659884,14492990.796403766,837.8787878787879,201.82526391310458
2200.0,14859373.723348504,0.022026233070679375,14492990.796403766,837.8787878787879,201.82526391310458
2205.0,14862632.174781673,0.021975872297873032,14492990.796403766,837.8787878787879,201.82526391310458
2210.0,14864367.79553744,0.021938175192606425,14492990.796403766,837.8787878787879,201.82526391310458
2215.0,14867606.92269351,0.021889589811920653,14492990.796403766,837.8787878787879,201.82526391310458
2220.0,14871593.704169795,0.021830614540393985,14492990.796403766,837.8787878787879,201.82526391310458
2225.0,14874189.671257108,0.021785361012507196,14492990.796403766,837.8787878787879,201.82526391310458
2230.0,14876970.485495811,0.02173673053220179,14492990.796403766,837.8787878787879,201.82526391310458
2235.0,14879339.864386588,0.02169487162043556,14492990.796403766,837.8787878787879,201.82526391310458
2240.0,14882166.99188948,0.02164801732392981,14492990.796403766,837.8787878787879,201.82526391310458
2245.0,14884933.10875435,0.021601251546814044,14492990.796403766,837.8787878787879,201.82526391310458
2250.0,14887726.530990615,0.0215553070702708,14492990.796403766,837.8787878787879,201.82526391310458
2255.0,14889604.67771273,0.021518903201985327,14492990.796403766,837.8787878787879,201.82526391310458
2260.0,14893629.972487211,0.021460762952108605,14492990.796403766,837.8787878787879,201.82526391310458
2265.0,14896707.590714348,0.02141180787644792,14492990.796403766,837.8787878787879,201.82526391310458
2270.0,14899376.423903402,0.021366049389390622,14492990.796403766,837.8787878787879,201.82526391310458
2275.0,14902186.736211278,0.021319947248840305,14492990.796403766,837.8787878787879,201.82526391310458
2280.0,14905868.249480614,0.021264761113275424,14492990.796403766,837.8787878787879,201.82526391310458
2285.0,14908770.639935205,0.021217887656554156,14492990.796403766,837.8787878787879,201.82526391310458
2290.0,14912626.907051153,0.021163381077788663,14492990.796403766,837.8787878787879,201.82526391310458
2295.0,14915342.096250217,0.02111678543108877,14492990.796403766,837.8787878787879,201.82526391310458
2300.0,14917458.655287739,0.021074540435153145,14492990.796403766,837.8787878787879,201.82526391310458
2305.0,14920449.944180045,0.021027062352977164,14492990.796403766,837.8787878787879,201.82526391310458
2310.0,14923620.381357508,0.02097781183548149,14492990.796403766,837.8787878787879,201.82526391310458
2315.0,14926872.280792871,0.020927971036301483,14492990.796403766,837.8787878787879,201.82526391310458
2320.0,14929917.6107314,0.02087951663721026,14492990.796403766,837.8787878787879,201.82526391310458
2325.0,14932671.685907844,0.020832984949571906,14492990.796403766,837.8787878787879,201.82526391310458
2330.0,14935370.798220517,0.0207878813786653,14492990.796403766,837.8787878787879,201.82526391310458
2335.0,14939067.297750466,0.020733883297951554,14492990.796403766,837.8787878787879,201.82526391310458
2340.0,14941308.847599182,0.020694416986027874,14492990.796403766,837.8787878787879,201.82526391310458
2345.0,14945039.291362202,0.02064192719113766,14492990.796403766,837.8787878787879,201.82526391310458
2350.0,14947622.465397248,0.02060075466025069,14492990.796403766,837.8787878787879,201.82526391310458
2355.0,14951150.356569242,0.02054964182834367,14492990.796403766,837.8787878787879,201.82526391310458
2360.0,14953922.100405604,0.020507799399446455,14492990.796403766,837.8787878787879,201.82526391310458
2365.0,14956699.504856473,0.020462899783697863,14492990.796403766,837.8787878787879,201.82526391310458
2370.0,14960026.275969451,0.02041631539928062,14492990.796403766,837.8787878787879,201.82526391310458
2375.0,14962344.489534155,0.020374636785633764,14492990.796403766,837.8787878787879,201.82526391310458
2380.0,14965042.404848386,0.020332842293547166,14492990.796403766,837.8787878787879,201.82526391310458
2385.0,14968337.87105744,0.020283227213745314,14492990.796403766,837.8787878787879,201.82526391310458
2390.0,14971612.089518277,0.020237723692319624,14492990.796403766,837.8787878787879,201.82526391310458
2395.0,14974132.784450496,0.020195406926708986,14492990.796403766,837.8787878787879,201.82526391310458
2400.0,14977166.860364677,0.02015156836616877,14492990.796403766,837.8787878787879,201.82526391310458
2405.0,14980250.054212833,0.020104388991371777,14492990.796403766,837.8787878787879,201.82526391310458
2410.0,14983431.581981208,0.020059024167786935,14492990.796403766,837.8787878787879,201.82526391310458
2415.0,14986639.889826307,0.02001245646909846,14492990.796403766,837.8787878787879,201.82526391310458
2420.0,14988943.750236196,0.01997287638267358,14492990.796403766,837.8787878787879,201.82526391310458
2425.0,14991596.530803295,0.019930907353216995,14492990.796403766,837.8787878787879,201.82526391310458
2430.0,14995208.031053465,0.019881908219476527,14492990.796403766,837.8787878787879,201.82526391310458
2435.0,14997213.013631951,0.01984680246003513,14492990.796403766,837.8787878787879,201.82526391310458
2440.0,14999816.226603648,0.019807891830735322,14492990.796403766,837.8787878787879,201.82526391310458
2445.0,15002605.70448588,0.01976856212789509,14492990.796403766,837.8787878787879,201.82526391310458
2450.0,15005586.014567174,0.019726769347742482,14492990.796403766,837.8787878787879,201.82526391310458
2455.0,15008356.078402022,0.01968784619980852,14492990.796403766,837.8787878787879,201.82526391310458
2460.0,15011247.589362789,0.019646378945971984,14492990.796403766,837.8787878787879,201.82526391310458
2465.0,15014135.86923526,0.019606664045956106,14492990.796403766,837.8787878787879,201.82526391310458
2470.0,15016927.283398341,0.019566901746278283,14492990.796403766,837.8787878787879,201.82526391310458
2475.0,15020203.988462543,0.019524191784910352,14492990.796403766,837.8787878787879,201.82526391310458
2480.0,15022519.912179384,0.01948872418403328,14492990.796403766,837.8787878787879,201.82526391310458
2485.0,15023542.52630504,0.01946761321311503,14492990.796403766,837.8787878787879,201.82526391310458
2490.0,15025303.562251275,0.019441781033933122,14492990.796403766,837.8787878787879,201.82526391310458
2495.0,15026463.333740724,0.01942028514974145,14492990.796403766,837.8787878787879,201.82526391310458
2500.0,15027408.066279773,0.01940015725422759,14492990.796403766,837.8787878787879,201.82526391310458
2505.0,15028839.285131069,0.01937714773936438,14492990.796403766,837.8787878787879,201.82526391310458
2510.0,15029504.202821774,0.019358938449697376,14492990.796403766,837.8787878787879,201.82526391310458
2515.0,15031472.380348785,0.019332829031887398,14492990.796403766,837.8787878787879,201.82526391310458
2520.0,15032448.265884219,0.019315178256807355,14492990.796403766,837.8787878787879,201.82526391310458
2525.0,15034150.420018464,0.01929232569108052,14492990.796403766,837.8787878787879,201.82526391310458
2530.0,15034778.936686695,0.01927765014455492,14492990.796403766,837.8787878787879,201.82526391310458
2535.0,15036457.372190028,0.019255136472480974,14492990.796403766,837.8787878787879,201.82526391310458
2540.0,15037424.76695007,0.01923739399828528,14492990.796403766,837.8787878787879,201.82526391310458
2545.0,15039023.803009868,0.019215419372318417,14492990.796403766,837.8787878787879,201.82526391310458
2550.0,15040533.864984445,0.019193821705268753,14492990.796403766,837.8787878787879,201.82526391310458
2555.0,15041434.003820855,0.01917718279938982,14492990.796403766,837.8787878787879,201.82526391310458
2560.0,15042394.629125126,0.019159691592187722,14492990.796403766,837.8787878787879,201.82526391310458
2565.0,15044221.943684828,0.01913662023411508,14492990.796403766,837.8787878787879,201.82526391310458
2570.0,15045299.095077526,0.019118591101911116,14492990.796403766,837.8787878787879,201.82526391310458
2575.0,15046785.525793657,0.01909724788133804,14492990.796403766,837.8787878787879,201.82526391310458
2580.0,15047019.846392877,0.019085253657466404,14492990.796403766,837.8787878787879,201.82526391310458
2585.0,15048181.608071983,0.019066721270537625,14492990.796403766,837.8787878787879,201.82526391310458
2590.0,15049341.349365888,0.019048023363139734,14492990.796403766,837.8787878787879,201.82526391310458
2595.0,15050746.266559988,0.01902744881219545,14492990.796403766,837.8787878787879,201.82526391310458
2600.0,15051862.803493593,0.019009673522018274,14492990.796403766,837.8787878787879,201.82526391310458
2605.0,15053387.690912243,0.018988859101551844,14492990.796403766,837.8787878787879,201.82526391310458
2610.0,15054563.619268881,0.018970124746072244,14492990.796403766,837.8787878787879,201.82526391310458
2615.0,15056155.478591325,0.018949099340995534,14492990.796403766,837.8787878787879,201.82526391310458
2620.0,15057802.699695658,0.018927002406991474,14492990.796403766,837.8787878787879,201.82526391310458
2625.0,15059316.725383993,0.018906550066650034,14492990.796403766,837.8787878787879,201.82526391310458
2630.0,15060685.242973978,0.018886358046103505,14492990.796403766,837.8787878787879,201.82526391310458
2635.0,15061893.37647574,0.01886791865912872,14492990.796403766,837.8787878787879,201.82526391310458
2640.0,15062421.042083673,0.018853852588330153,14492990.796403766,837.8787878787879,201.82526391310458
2645.0,15064235.590181679,0.01883088349399145,14492990.796403766,837.8787878787879,201.82526391310458
2650.0,15065172.425211502,0.01881398224404083,14492990.796403766,837.8787878787879,201.82526391310458
2655.0,15066954.677792618,0.018791042986979246,14492990.796403766,837.8787878787879,201.82526391310458
2660.0,15067574.791493975,0.018777186257997926,14492990.796403766,837.8787878787879,201.82526391310458
2665.0,15069737.214143256,0.018751678785009503,14492990.796403766,837.8787878787879,201.82526391310458
2670.0,15069771.625934683,0.018741510069677288,14492990.796403766,837.8787878787879,201.82526391310458
2675.0,15070942.913023742,0.01872304127946577,14492990.796403766,837.8787878787879,201.82526391310458
2680.0,15071947.23230077,0.018705805577425627,14492990.796403766,837.8787878787879,201.82526391310458
2685.0,15073163.973668644,0.018687372658063056,14492990.796403766,837.8787878787879,201.82526391310458
2690.0,15074575.027008751,0.01866772815202245,14492990.796403766,837.8787878787879,201.82526391310458
2695.0,15075626.671489842,0.018650233278265187,14492990.796403766,837.8787878787879,201.82526391310458
2700.0,15077165.40191413,0.018629744369369376,14492990.796403766,837.8787878787879,201.82526391310458
2705.0,15077962.485028662,0.018614344668587652,14492990.796403766,837.8787878787879,201.82526391310458
2710.0,15079912.449731492,0.018590325293501513,14492990.796403766,837.8787878787879,201.82526391310458
2715.0,15080439.874975141,0.018577062150824598,14492990.796403766,837.8787878787879,201.82526391310458
2720.0,15082447.101008771,0.018553219587343912,14492990.796403766,837.8787878787879,201.82526391310458
2725.0,15083027.608134286,0.018539318101739095,14492990.796403766,837.8787878787879,201.82526391310458
2730.0,15084759.578224225,0.01851722926391056,14492990.796403766,837.8787878787879,201.82526391310458
2735.0,15085662.94208811,0.018501465814412952,14492990.796403766,837.8787878787879,201.82526391310458
2740.0,15087460.564218467,0.018478548089969658,14492990.796403766,837.8787878787879,201.82526391310458
2745.0,15087989.991759805,0.018465574910758408,14492990.796403766,837.8787878787879,201.82526391310458
2750.0,15089665.319139881,0.018444032398309648,14492990.796403766,837.8787878787879,201.82526391310458
2755.0,15090983.374558374,0.018425072249847716,14492990.796403766,837.8787878787879,201.82526391310458
2760.0,15092093.927744951,0.018407589063366318,14492990.796403766,837.8787878787879,201.82526391310458
2765.0,15093033.662829624,0.018391686441038793,14492990.796403766,837.8787878787879,201.82526391310458
2770.0,15093492.813888071,0.018379313655697005,14492990.796403766,837.8787878787879,201.82526391310458
2775.0,15095766.783541199,0.01835319697361913,14492990.796403766,837.8787878787879,201.82526391310458
2780.0,15096396.523123255,0.018339216171237852,14492990.796403766,837.8787878787879,201.82526391310458
2785.0,15097359.843422506,0.018323189530354455,14492990.796403766,837.8787878787879,201.82526391310458
2790.0,15098160.291844498,0.01830795739591231,14492990.796403766,837.8787878787879,201.82526391310458
2795.0,15099481.700328909,0.018289280676903403,14492990.796403766,837.8787878787879,201.82526391310458
2800.0,15100505.148780923,0.01827269893503607,14492990.796403766,837.8787878787879,201.82526391310458
2805.0,15102033.634142354,0.018252624147733036,14492990.796403766,837.8787878787879,201.82526391310458
2810.0,15103128.96384757,0.01823564812681679,14492990.796403766,837.8787878787879,201.82526391310458
2815.0,15104774.304011874,0.01821423057309407,14492990.796403766,837.8787878787879,201.82526391310458
2820.0,15105593.313687079,0.018199340895431557,14492990.796403766,837.8787878787879,201.82526391310458
2825.0,15106663.470196787,0.01818257427917072,14492990.796403766,837.8787878787879,201.82526391310458
2830.0,15108102.589376444,0.018163102795448156,14492990.796403766,837.8787878787879,201.82526391310458
2835.0,15109279.963974187,0.01814531213867192,14492990.796403766,837.8787878787879,201.82526391310458
2840.0,15110776.181862699,0.018125567732323045,14492990.796403766,837.8787878787879,201.82526391310458
2845.0,15112217.515148038,0.01810613300740197,14492990.796403766,837.8787878787879,201.82526391310458
2850.0,15113524.26626088,0.01808728485367619,14492990.796403766,837.8787878787879,201.82526391310458
2855.0,15114969.381574055,0.018067977700491147,14492990.796403766,837.8787878787879,201.82526391310458
2860.0,15116094.84428071,0.018051035559219206,14492990.796403766,837.8787878787879,201.82526391310458
2865.0,15117928.83609501,0.018029019130576474,14492990.796403766,837.8787878787879,201.82526391310458
2870.0,15118587.166417738,0.018015290032936965,14492990.796403766,837.8787878787879,201.82526391310458
2875.0,15119408.383355659,0.018000240143773365,14492990.796403766,837.8787878787879,201.82526391310458
2880.0,15120398.64363425,0.017984212761170508,14492990.796403766,837.8787878787879,201.82526391310458
2885.0,15121920.994152987,0.017964670681722455,14492990.796403766,837.8787878787879,201.82526391310458
2890.0,15122870.576976797,0.017949426310425242,14492990.796403766,837.8787878787879,201.82526391310458
2895.0,15124554.170021495,0.01792787506381823,14492990.796403766,837.8787878787879,201.82526391310458
2900.0,15125440.896722842,0.017912708562881196,14492990.796403766,837.8787878787879,201.82526391310458
2905.0,15127392.886383988,0.017889970442439177,14492990.796403766,837.8787878787879,201.82526391310458
2910.0,15128116.508641904,0.017876040901604533,14492990.796403766,837.8787878787879,201.82526391310458
2915.0,15129824.039282415,0.017855457482990233,14492990.796403766,837.8787878787879,201.82526391310458
2920.0,15130844.173012407,0.01783886373808277,14492990.796403766,837.8787878787879,201.82526391310458
2925.0,15132326.907763112,0.017819561583355754,14492990.796403766,837.8787878787879,201.82526391310458
2930.0,15133410.849199453,0.01780299046469099,14492990.796403766,837.8787878787879,201.82526391310458
2935.0,15135140.429082185,0.01778149534678848,14492990.796403766,837.8787878787879,201.82526391310458
2940.0,15135812.604314994,0.01776809136005211,14492990.796403766,837.8787878787879,201.82526391310458
2945.0,15137706.000379175,0.017745930495580913,14492990.796403766,837.8787878787879,201.82526391310458
2950.0,15138601.001729732,0.017731331854767128,14492990.796403766,837.8787878787879,201.82526391310458
2955.0,15139499.863979066,0.017715904007991626,14492990.796403766,837.8787878787879,201.82526391310458
2960.0,15141142.715333471,0.017695424774305524,14492990.796403766,837.8787878787879,201.82526391310458
2965.0,15141901.705262436,0.01768143058563868,14492990.796403766,837.8787878787879,201.82526391310458
2970.0,15143734.02815974,0.0176594681697366,14492990.796403766,837.8787878787879,201.82526391310458
2975.0,15144707.723819638,0.01764412368769698,14492990.796403766,837.8787878787879,201.82526391310458
2980.0,15145536.812466996,0.017629647014870752,14492990.796403766,837.8787878787879,201.82526391310458
2985.0,15147129.580110595,0.017609406755880012,14492990.796403766,837.8787878787879,201.82526391310458
2990.0,15147845.715668878,0.017596053802072957,14492990.796403766,837.8787878787879,201.82526391310458
2995.0,15149734.10816201,0.017573788373827285,14492990.796403766,837.8787878787879,201.82526391310458
3000.0,15150637.15087296,0.017559270079504072,14492990.796403766,837.8787878787879,201.82526391310458
3005.0,15151651.931907691,0.01754323759239088,14492990.796403766,837.8787878787879,201.82526391310458
3010.0,15152514.09749766,0.01752901212926381,14492990.796403766,837.8787878787879,201.82526391310458
3015.0,15154228.765984427,0.017508176659418305,14492990.796403766,837.8787878787879,201.82526391310458
3020.0,15154913.668406773,0.017495021522577217,14492990.796403766,837.8787878787879,201.82526391310458
3025.0,15156707.069078632,0.017473833386442785,14492990.796403766,837.8787878787879,201.82526391310458
3030.0,15157260.365548113,0.017461435571171875,14492990.796403766,837.8787878787879,201.82526391310458
3035.0,15159492.977786582,0.017436747737256432,14492990.796403766,837.8787878787879,201.82526391310458
3040.0,15160029.869373439,0.01742496616648571,14492990.796403766,837.8787878787879,201.82526391310458
3045.0,15161902.281596953,0.017403331594662633,14492990.796403766,837.8787878787879,201.82526391310458
3050.0,15162103.790356286,0.01739379878607222,14492990.796403766,837.8787878787879,201.82526391310458
3055.0,15163156.827864395,0.017377210866096733,14492990.796403766,837.8787878787879,201.82526391310458
3060.0,15163628.097097144,0.017365749037161576,14492990.796403766,837.8787878787879,201.82526391310458
3065.0,15164832.57923612,0.017348923681027938,14492990.796403766,837.8787878787879,201.82526391310458
3070.0,15165868.034408834,0.01733347719748372,14492990.796403766,837.8787878787879,201.82526391310458
3075.0,15167372.178917337,0.017314718203695508,14492990.796403766,837.8787878787879,201.82526391310458
3080.0,15168378.053032698,0.017299064007713996,14492990.796403766,837.8787878787879,201.82526391310458
3085.0,15169999.813607402,0.017279603468159817,14492990.796403766,837.8787878787879,201.82526391310458
3090.0,15170735.30991555,0.01726581387918025,14492990.796403766,837.8787878787879,201.82526391310458
3095.0,15172111.541135725,0.017247648846706303,14492990.796403766,837.8787878787879,201.82526391310458
3100.0,15173210.163702428,0.017232020631819514,14492990.796403766,837.8787878787879,201.82526391310458
3105.0,15174791.701322336,0.017212453791453537,14492990.796403766,837.8787878787879,201.82526391310458
3110.0,15176203.30476939,0.01719461534530617,14492990.796403766,837.8787878787879,201.82526391310458
3115.0,15177613.300381286,0.01717670717423821,14492990.796403766,837.8787878787879,201.82526391310458
3120.0,15178142.310991481,0.017164635196055402,14492990.796403766,837.8787878787879,201.82526391310458
3125.0,15179767.185569623,0.01714493290362175,14492990.796403766,837.8787878787879,201.82526391310458
3130.0,15180435.352910254,0.0171324488515511,14492990.796403766,837.8787878787879,201.82526391310458
3135.0,15182284.35320756,0.017110909836457598,14492990.796403766,837.8787878787879,201.82526391310458
3140.0,15182772.984541336,0.017099387141902143,14492990.796403766,837.8787878787879,201.82526391310458
3145.0,15183806.975979833,0.01708419078958043,14492990.796403766,837.8787878787879,201.82526391310458
3150.0,15185750.616343858,0.017062548449216355,14492990.796403766,837.8787878787879,201.82526391310458
3155.0,15186466.278323215,0.017048995347558826,14492990.796403766,837.8787878787879,201.82526391310458
3160.0,15188352.732609328,0.017027709669524695,14492990.796403766,837.8787878787879,201.82526391310458
3165.0,15189256.1916717,0.01701330693321297,14492990.796403766,837.8787878787879,201.82526391310458
3170.0,15189875.321677795,0.017001072267830493,14492990.796403766,837.8787878787879,201.82526391310458
3175.0,15190758.831232479,0.016987188348315075,14492990.796403766,837.8787878787879,201.82526391310458
3180.0,15191314.358617561,0.01697555637752777,14492990.796403766,837.8787878787879,201.82526391310458
3185.0,15192242.51140025,0.016960715271139105,14492990.796403766,837.8787878787879,201.82526391310458
3190.0,15193757.438008245,0.016942358936685584,14492990.796403766,837.8787878787879,201.82526391310458
3195.0,15194560.190119175,0.016928760959756674,14492990.796403766,837.8787878787879,201.82526391310458
3200.0,15195468.359890116,0.016914161947598098,14492990.796403766,837.8787878787879,201.82526391310458
3205.0,15196947.729956482,0.016895959077538242,14492990.796403766,837.8787878787879,201.82526391310458
3210.0,15198052.905843941,0.016880733163211564,14492990.796403766,837.8787878787879,201.82526391310458
3215.0,15198538.91475521,0.01686957367755225,14492990.796403766,837.8787878787879,201.82526391310458
3220.0,15200442.056931362,0.01684821714283932,14492990.796403766,837.8787878787879,201.82526391310458
3225.0,15200864.908124207,0.016837847369377372,14492990.796403766,837.8787878787879,201.82526391310458
3230.0,15201885.456982054,0.01682274406505151,14492990.796403766,837.8787878787879,201.82526391310458
3235.0,15203499.573715495,0.016803698950348018,14492990.796403766,837.8787878787879,201.82526391310458
3240.0,15204778.301110307,0.01678685766070572,14492990.796403766,837.8787878787879,201.82526391310458
3245.0,15205031.542549673,0.016777219283362094,14492990.796403766,837.8787878787879,201.82526391310458
3250.0,15206172.932805268,0.01676131341705761,14492990.796403766,837.8787878787879,201.82526391310458
3255.0,15207464.847362626,0.01674448846177949,14492990.796403766,837.8787878787879,201.82526391310458
3260.0,15208881.75886006,0.016726942977553366,14492990.796403766,837.8787878787879,201.82526391310458
3265.0,15210034.455187066,0.016711724591559157,14492990.796403766,837.8787878787879,201.82526391310458
3270.0,15211634.83691843,0.016692273914363107,14492990.796403766,837.8787878787879,201.82526391310458
3275.0,15212622.185186204,0.01667791898194243,14492990.796403766,837.8787878787879,201.82526391310458
3280.0,15214179.26103741,0.016659399853404897,14492990.796403766,837.8787878787879,201.82526391310458
3285.0,15214949.768494634,0.01664650520584521,14492990.796403766,837.8787878787879,201.82526391310458
3290.0,15216723.535502318,0.016625569465959184,14492990.796403766,837.8787878787879,201.82526391310458
3295.0,15217614.537628587,0.01661222173325059,14492990.796403766,837.8787878787879,201.82526391310458
3300.0,15217941.901000576,0.016602230945075215,14492990.796403766,837.8787878787879,201.82526391310458
3305.0,15219060.592495605,0.01658679012526626,14492990.796403766,837.8787878787879,201.82526391310458
3310.0,15219574.519013375,0.016575585415643152,14492990.796403766,837.8787878787879,201.82526391310458
3315.0,15220987.660041006,0.016558762473454544,14492990.796403766,837.8787878787879,201.82526391310458
3320.0,15221875.581568938,0.01654481551622747,14492990.796403766,837.8787878787879,201.82526391310458
3325.0,15223418.78301905,0.016526690420247188,14492990.796403766,837.8787878787879,201.82526391310458
3330.0,15224190.792612284,0.01651331302655162,14492990.796403766,837.8787878787879,201.82526391310458
3335.0,15225829.53679356,0.01649451890484114,14492990.796403766,837.8787878787879,201.82526391310458
3340.0,15226502.324438656,0.01648253347411578,14492990.796403766,837.8787878787879,201.82526391310458
3345.0,15227988.1570651,0.01646449248186325,14492990.796403766,837.8787878787879,201.82526391310458
3350.0,15228840.22996371,0.01645103893265189,14492990.796403766,837.8787878787879,201.82526391310458
3355.0,15230456.610275134,0.01643241366649952,14492990.796403766,837.8787878787879,201.82526391310458
3360.0,15231199.242076736,0.01641952615140064,14492990.796403766,837.8787878787879,201.82526391310458
3365.0,15232656.337378496,0.016402178580226016,14492990.796403766,837.8787878787879,201.82526391310458
3370.0,15233331.059126193,0.016390190649786102,14492990.796403766,837.8787878787879,201.82526391310458
3375.0,15235092.042361056,0.01637007182148957,14492990.796403766,837.8787878787879,201.82526391310458
3380.0,15235826.617319252,0.01635738125360472,14492990.796403766,837.8787878787879,201.82526391310458
3385.0,15236971.830206009,0.016342340410722977,14492990.796403766,837.8787878787879,201.82526391310458
3390.0,15238109.139753312,0.016327256586316716,14492990.796403766,837.8787878787879,201.82526391310458
3395.0,15239365.077847853,0.016311171852922305,14492990.796403766,837.8787878787879,201.82526391310458
3400.0,15240313.131744534,0.016297177616047192,14492990.796403766,837.8787878787879,201.82526391310458
3405.0,15241843.93716777,0.01627892447728697,14492990.796403766,837.8787878787879,201.82526391310458
3410.0,15242626.479256094,0.01626619401649195,14492990.796403766,837.8787878787879,201.82526391310458
3415.0,15244484.82956932,0.016245886474838156,14492990.796403766,837.8787878787879,201.82526391310458
3420.0,15245372.356091417,0.01623258053299603,14492990.796403766,837.8787878787879,201.82526391310458
3425.0,15246493.884247221,0.0162174862239135,14492990.796403766,837.8787878787879,201.82526391310458
3430.0,15247767.784765076,0.016201180829695815,14492990.796403766,837.8787878787879,201.82526391310458
3435.0,15248887.801025692,0.016186277566974997,14492990.796403766,837.8787878787879,201.82526391310458
3440.0,15250224.833034204,0.01616967345378849,14492990.796403766,837.8787878787879,201.82526391310458
3445.0,15251280.438313412,0.016154924632755384,14492990.796403766,837.8787878787879,201.82526391310458
3450.0,15252518.515568467,0.016139035613915824,14492990.796403766,837.8787878787879,201.82526391310458
3455.0,15253480.179030772,0.016125052884703103,14492990.796403766,837.8787878787879,201.82526391310458
3460.0,15254889.508229628,0.016108130528795526,14492990.796403766,837.8787878787879,201.82526391310458
3465.0,15255680.190249372,0.016095157479805132,14492990.796403766,837.8787878787879,201.82526391310458
3470.0,15257229.326587405,0.01607752190852128,14492990.796403766,837.8787878787879,201.82526391310458
3475.0,15257922.80050425,0.016065599294612615,14492990.796403766,837.8787878787879,201.82526391310458
3480.0,15259431.055006726,0.01604827142386976,14492990.796403766,837.8787878787879,201.82526391310458
3485.0,15260103.455031618,0.0160365432288504,14492990.796403766,837.8787878787879,201.82526391310458
3490.0,15261762.991873713,0.016017816182299475,14492990.796403766,837.8787878787879,201.82526391310458
3495.0,15262573.63465581,0.016004577728870373,14492990.796403766,837.8787878787879,201.82526391310458
3500.0,15263659.509565925,0.015990747552870804,14492990.796403766,837.8787878787879,201.82526391310458
3505.0,15264661.12213988,0.01597621412028863,14492990.796403766,837.8787878787879,201.82526391310458
3510.0,15265991.534715319,0.01595948116316588,14492990.796403766,837.8787878787879,201.82526391310458
3515.0,15266874.516912203,0.01594687484881124,14492990.796403766,837.8787878787879,201.82526391310458
3520.0,15268294.08017942,0.015930005164701375,14492990.796403766,837.8787878787879,201.82526391310458
3525.0,15269063.68274809,0.015917381035083476,14492990.796403766,837.8787878787879,201.82526391310458
3530.0,15270530.844925208,0.015900356851882288,14492990.796403766,837.8787878787879,201.82526391310458
3535.0,15271220.296147512,0.015888781941142616,14492990.796403766,837.8787878787879,201.82526391310458
3540.0,15272843.459231753,0.01587035090577879,14492990.796403766,837.8787878787879,201.82526391310458
3545.0,15273594.032820143,0.015858090980333927,14492990.796403766,837.8787878787879,201.82526391310458
3550.0,15274739.757463472,0.015843650621178283,14492990.796403766,837.8787878787879,201.82526391310458
3555.0,15275791.610310437,0.01582907284684415,14492990.796403766,837.8787878787879,201.82526391310458
3560.0,15277025.161221694,0.015813874637973135,14492990.796403766,837.8787878787879,201.82526391310458
3565.0,15277911.555318959,0.01580047833587259,14492990.796403766,837.8787878787879,201.82526391310458
3570.0,15279327.737132281,0.015783696930223596,14492990.796403766,837.8787878787879,201.82526391310458
3575.0,15280140.115905924,0.01577106709541694,14492990.796403766,837.8787878787879,201.82526391310458
3580.0,15281613.137580479,0.015754345368342745,14492990.796403766,837.8787878787879,201.82526391310458
3585.0,15282330.399233788,0.015742386384535473,14492990.796403766,837.8787878787879,201.82526391310458
3590.0,15283836.262515094,0.01572497393729831,14492990.796403766,837.8787878787879,201.82526391310458
3595.0,15284550.099810554,0.015713545764504906,14492990.796403766,837.8787878787879,201.82526391310458
3600.0,15285974.721562587,0.015696601704294853,14492990.796403766,837.8787878787879,201.82526391310458


==> figures/logs/qaplib_small_all/lower_bounds_learned_qaplib_doge_merged.csv <==
5.0,6220711.406480718,0.380609407905076,12136958.758099722,720.9090909090909,319.9862605467046
10.0,7066768.254484111,0.31401811505128435,12136958.758099722,720.9090909090909,319.9862605467046
15.0,7589283.325052384,0.2904087897970219,12136958.758099722,720.9090909090909,319.9862605467046
20.0,7974664.725774411,0.2761339584564066,12136958.758099722,720.9090909090909,319.9862605467046
25.0,8294798.610766768,0.26428611495323473,12136958.758099722,720.9090909090909,319.9862605467046
30.0,8576816.38899687,0.25400983033380786,12136958.758099722,720.9090909090909,319.9862605467046
35.0,8819581.841360629,0.2454280315296451,12136958.758099722,720.9090909090909,319.9862605467046
40.0,9037715.64027426,0.23806873431919273,12136958.758099722,720.9090909090909,319.9862605467046
45.0,9228457.492364354,0.23175433797430883,12136958.758099722,720.9090909090909,319.9862605467046
50.0,9380139.384735445,0.22639143386587024,12136958.758099722,720.9090909090909,319.9862605467046
55.0,9509502.863650015,0.22180920417677685,12136958.758099722,720.9090909090909,319.9862605467046
60.0,9617786.482454667,0.2176087219200964,12136958.758099722,720.9090909090909,319.9862605467046
65.0,9713974.841595015,0.21382084536091991,12136958.758099722,720.9090909090909,319.9862605467046
70.0,9804805.358087342,0.21027467191656476,12136958.758099722,720.9090909090909,319.9862605467046
75.0,9885240.656483343,0.20700508705747356,12136958.758099722,720.9090909090909,319.9862605467046
80.0,9960113.179096714,0.20393036878426468,12136958.758099722,720.9090909090909,319.9862605467046
85.0,10028971.182436816,0.20104697885780928,12136958.758099722,720.9090909090909,319.9862605467046
90.0,10093737.627691727,0.1982780567697049,12136958.758099722,720.9090909090909,319.9862605467046
95.0,10155418.796724774,0.1956355993556137,12136958.758099722,720.9090909090909,319.9862605467046
100.0,10213052.04598339,0.19312706692624712,12136958.758099722,720.9090909090909,319.9862605467046
105.0,10269727.128653463,0.19072574618685012,12136958.758099722,720.9090909090909,319.9862605467046
110.0,10324864.019917624,0.18842846806104196,12136958.758099722,720.9090909090909,319.9862605467046
115.0,10377387.86353393,0.18623645553600063,12136958.758099722,720.9090909090909,319.9862605467046
120.0,10425806.770817505,0.1840783415832459,12136958.758099722,720.9090909090909,319.9862605467046
125.0,10473581.649548456,0.18205703279763188,12136958.758099722,720.9090909090909,319.9862605467046
130.0,10517938.76340918,0.18005728050573938,12136958.758099722,720.9090909090909,319.9862605467046
135.0,10562593.951940324,0.17817755069449287,12136958.758099722,720.9090909090909,319.9862605467046
140.0,10606370.361472601,0.1763897879147085,12136958.758099722,720.9090909090909,319.9862605467046
145.0,10647316.839335656,0.17462597882337094,12136958.758099722,720.9090909090909,319.9862605467046
150.0,10688046.825624913,0.1729479411642781,12136958.758099722,720.9090909090909,319.9862605467046
155.0,10727389.67297472,0.1712986229604999,12136958.758099722,720.9090909090909,319.9862605467046
160.0,10765677.306880713,0.16970133613967883,12136958.758099722,720.9090909090909,319.9862605467046
165.0,10801905.398831522,0.1681553822035465,12136958.758099722,720.9090909090909,319.9862605467046
170.0,10844041.226802893,0.16659087933065922,12136958.758099722,720.9090909090909,319.9862605467046
175.0,10881308.697788937,0.1650758892122106,12136958.758099722,720.9090909090909,319.9862605467046
180.0,10917665.363166537,0.16361450096062347,12136958.758099722,720.9090909090909,319.9862605467046
185.0,10951823.459944785,0.16219574405493842,12136958.758099722,720.9090909090909,319.9862605467046
190.0,10985099.860838145,0.16078572334194013,12136958.758099722,720.9090909090909,319.9862605467046
195.0,11017785.375821842,0.1594232376104758,12136958.758099722,720.9090909090909,319.9862605467046
200.0,11050728.391406318,0.15807929171365367,12136958.758099722,720.9090909090909,319.9862605467046
205.0,11082607.606079703,0.15673371643153025,12136958.758099722,720.9090909090909,319.9862605467046
210.0,11112756.88053155,0.15544982553296935,12136958.758099722,720.9090909090909,319.9862605467046
215.0,11143859.738788977,0.1541744211410268,12136958.758099722,720.9090909090909,319.9862605467046
220.0,11170395.69719814,0.1529504432425275,12136958.758099722,720.9090909090909,319.9862605467046
225.0,11197741.62542225,0.15175605396258313,12136958.758099722,720.9090909090909,319.9862605467046
230.0,11222446.065294167,0.1505807405353008,12136958.758099722,720.9090909090909,319.9862605467046
235.0,11245348.489753598,0.14944198935291078,12136958.758099722,720.9090909090909,319.9862605467046
240.0,11268062.367381603,0.14832234933031047,12136958.758099722,720.9090909090909,319.9862605467046
245.0,11293593.663025709,0.14719443935214857,12136958.758099722,720.9090909090909,319.9862605467046
250.0,11315333.85963916,0.14611588767218112,12136958.758099722,720.9090909090909,319.9862605467046
255.0,11336007.229162447,0.1450686109365329,12136958.758099722,720.9090909090909,319.9862605467046
260.0,11352534.628517604,0.1440616428300665,12136958.758099722,720.9090909090909,319.9862605467046
265.0,11376884.984886684,0.1430211733604927,12136958.758099722,720.9090909090909,319.9862605467046
270.0,11403530.2303011,0.141958692311959,12136958.758099722,720.9090909090909,319.9862605467046
275.0,11424248.142812626,0.14096336052147682,12136958.758099722,720.9090909090909,319.9862605467046
280.0,11442688.711013118,0.14002844441504766,12136958.758099722,720.9090909090909,319.9862605467046
285.0,11462108.174571047,0.13908840360402153,12136958.758099722,720.9090909090909,319.9862605467046
290.0,11497518.399871275,0.13804498323169234,12136958.758099722,720.9090909090909,319.9862605467046
295.0,11509276.549676383,0.13721267624615124,12136958.758099722,720.9090909090909,319.9862605467046
300.0,11518772.586823912,0.13639485117820405,12136958.758099722,720.9090909090909,319.9862605467046
305.0,11524775.874552844,0.13563475490048452,12136958.758099722,720.9090909090909,319.9862605467046
310.0,11532291.387917796,0.13485292261453638,12136958.758099722,720.9090909090909,319.9862605467046
315.0,11539516.967962503,0.1341009286288777,12136958.758099722,720.9090909090909,319.9862605467046
320.0,11548657.106227925,0.13334465936451095,12136958.758099722,720.9090909090909,319.9862605467046
325.0,11554675.952615011,0.1326127850653421,12136958.758099722,720.9090909090909,319.9862605467046
330.0,11562414.600975042,0.13189059842334663,12136958.758099722,720.9090909090909,319.9862605467046
335.0,11569020.187125213,0.13119247569324025,12136958.758099722,720.9090909090909,319.9862605467046
340.0,11576160.835276363,0.1304936117629073,12136958.758099722,720.9090909090909,319.9862605467046
345.0,11586433.397575436,0.1298015208007807,12136958.758099722,720.9090909090909,319.9862605467046
350.0,11593488.092569485,0.12915217389996095,12136958.758099722,720.9090909090909,319.9862605467046
355.0,11597952.469914714,0.1285141014615024,12136958.758099722,720.9090909090909,319.9862605467046
360.0,11605935.372778479,0.1278778288875872,12136958.758099722,720.9090909090909,319.9862605467046
365.0,11613094.462932091,0.12725493110604022,12136958.758099722,720.9090909090909,319.9862605467046
370.0,11618428.774471287,0.12664711525342823,12136958.758099722,720.9090909090909,319.9862605467046
375.0,11624153.871394925,0.12604325616436282,12136958.758099722,720.9090909090909,319.9862605467046
380.0,11631123.118092418,0.1254571195314925,12136958.758099722,720.9090909090909,319.9862605467046
385.0,11636666.420142865,0.12488055939544256,12136958.758099722,720.9090909090909,319.9862605467046
390.0,11642185.094653489,0.12431306577786723,12136958.758099722,720.9090909090909,319.9862605467046
395.0,11648586.415814972,0.12374754834293283,12136958.758099722,720.9090909090909,319.9862605467046
400.0,11656983.020327237,0.1231615209550238,12136958.758099722,720.9090909090909,319.9862605467046
405.0,11662050.341481006,0.12262895971402732,12136958.758099722,720.9090909090909,319.9862605467046
410.0,11667528.752446083,0.1221076931469618,12136958.758099722,720.9090909090909,319.9862605467046
415.0,11674984.03497596,0.12156652812433565,12136958.758099722,720.9090909090909,319.9862605467046
420.0,11679723.42693043,0.12107288857034487,12136958.758099722,720.9090909090909,319.9862605467046
425.0,11685493.359729866,0.12057546775650704,12136958.758099722,720.9090909090909,319.9862605467046
430.0,11688983.43645723,0.12009635207522026,12136958.758099722,720.9090909090909,319.9862605467046
435.0,11697850.088800611,0.11958544319229132,12136958.758099722,720.9090909090909,319.9862605467046
440.0,11703903.688647836,0.11910555250975885,12136958.758099722,720.9090909090909,319.9862605467046
445.0,11708997.72593198,0.11863241290690962,12136958.758099722,720.9090909090909,319.9862605467046
450.0,11712844.578637114,0.11819041163900078,12136958.758099722,720.9090909090909,319.9862605467046
455.0,11718810.662558787,0.11776201644252986,12136958.758099722,720.9090909090909,319.9862605467046
460.0,11727215.117911533,0.11711485127991324,12136958.758099722,720.9090909090909,319.9862605467046
465.0,11732215.66168457,0.11669634725606474,12136958.758099722,720.9090909090909,319.9862605467046
470.0,11736725.866462851,0.11630636265584934,12136958.758099722,720.9090909090909,319.9862605467046
475.0,11743595.011936726,0.115899259294324,12136958.758099722,720.9090909090909,319.9862605467046
480.0,11747195.882326055,0.11553613551369611,12136958.758099722,720.9090909090909,319.9862605467046
485.0,11752776.690713147,0.1151763795290726,12136958.758099722,720.9090909090909,319.9862605467046
490.0,11758686.571960045,0.1148094667790212,12136958.758099722,720.9090909090909,319.9862605467046
495.0,11762356.339920996,0.11442868172127887,12136958.758099722,720.9090909090909,319.9862605467046
500.0,11768289.666931929,0.11350596491840388,12136958.758099722,720.9090909090909,319.9862605467046
505.0,11777791.104963496,0.11275443645611638,12136958.758099722,720.9090909090909,319.9862605467046
510.0,11782854.505864823,0.11234709728022839,12136958.758099722,720.9090909090909,319.9862605467046
515.0,11786113.965517811,0.11192945811752145,12136958.758099722,720.9090909090909,319.9862605467046
520.0,11790317.589568263,0.11157790732024277,12136958.758099722,720.9090909090909,319.9862605467046
525.0,11796875.581845708,0.11121299434768285,12136958.758099722,720.9090909090909,319.9862605467046
530.0,11799761.90582275,0.11090415981997388,12136958.758099722,720.9090909090909,319.9862605467046
535.0,11805361.755076885,0.11058045530963168,12136958.758099722,720.9090909090909,319.9862605467046
540.0,11813152.272201756,0.11022158796068446,12136958.758099722,720.9090909090909,319.9862605467046
545.0,11815465.818860296,0.10993020216489245,12136958.758099722,720.9090909090909,319.9862605467046
550.0,11821720.740368595,0.10961232271597773,12136958.758099722,720.9090909090909,319.9862605467046
555.0,11826851.641345566,0.10929401858396487,12136958.758099722,720.9090909090909,319.9862605467046
560.0,11830174.302058427,0.10900559141815425,12136958.758099722,720.9090909090909,319.9862605467046
565.0,11833791.726376992,0.10871455483363424,12136958.758099722,720.9090909090909,319.9862605467046
570.0,11840784.740343787,0.1083986857242274,12136958.758099722,720.9090909090909,319.9862605467046
575.0,11846454.20178745,0.10809826716091828,12136958.758099722,720.9090909090909,319.9862605467046
580.0,11849595.560433896,0.1078195579869396,12136958.758099722,720.9090909090909,319.9862605467046
585.0,11856552.20816597,0.10750589103361596,12136958.758099722,720.9090909090909,319.9862605467046
590.0,11860304.943920575,0.10722782658026336,12136958.758099722,720.9090909090909,319.9862605467046
595.0,11865517.167073337,0.10694094312651536,12136958.758099722,720.9090909090909,319.9862605467046
600.0,11871841.9790375,0.10664391942569922,12136958.758099722,720.9090909090909,319.9862605467046
605.0,11875717.87573583,0.10636822445743715,12136958.758099722,720.9090909090909,319.9862605467046
610.0,11879384.717133066,0.10610534780797108,12136958.758099722,720.9090909090909,319.9862605467046
615.0,11884156.317521583,0.10582439041117754,12136958.758099722,720.9090909090909,319.9862605467046
620.0,11888065.6095038,0.10556032119676068,12136958.758099722,720.9090909090909,319.9862605467046
625.0,11891069.599332044,0.10530557993078778,12136958.758099722,720.9090909090909,319.9862605467046
630.0,11895128.23624286,0.10503820565197229,12136958.758099722,720.9090909090909,319.9862605467046
635.0,11901831.886856537,0.10475932689616801,12136958.758099722,720.9090909090909,319.9862605467046
640.0,11905198.237696191,0.10451040686113724,12136958.758099722,720.9090909090909,319.9862605467046
645.0,11909030.286813699,0.10425199174223193,12136958.758099722,720.9090909090909,319.9862605467046
650.0,11915753.076719938,0.10397949936176176,12136958.758099722,720.9090909090909,319.9862605467046
655.0,11919186.792544097,0.1037396374543087,12136958.758099722,720.9090909090909,319.9862605467046
660.0,11924853.774793642,0.10347278968290424,12136958.758099722,720.9090909090909,319.9862605467046
665.0,11930418.323935289,0.10321423656008971,12136958.758099722,720.9090909090909,319.9862605467046
670.0,11933919.199526748,0.10297144098520117,12136958.758099722,720.9090909090909,319.9862605467046
675.0,11937252.817355573,0.10272898512412243,12136958.758099722,720.9090909090909,319.9862605467046
680.0,11941801.919103477,0.10247979807632646,12136958.758099722,720.9090909090909,319.9862605467046
685.0,11947175.407166991,0.1022307678092741,12136958.758099722,720.9090909090909,319.9862605467046
690.0,11949316.299955372,0.10201135932252624,12136958.758099722,720.9090909090909,319.9862605467046
695.0,11955339.15602413,0.10175177010466092,12136958.758099722,720.9090909090909,319.9862605467046
700.0,11959192.715457348,0.10151381465191267,12136958.758099722,720.9090909090909,319.9862605467046
705.0,11963624.44354683,0.10127595457510119,12136958.758099722,720.9090909090909,319.9862605467046
710.0,11970128.031134387,0.1010228168189187,12136958.758099722,720.9090909090909,319.9862605467046
715.0,11973380.283180386,0.10080156880722005,12136958.758099722,720.9090909090909,319.9862605467046
720.0,11977132.776323086,0.1005752558563329,12136958.758099722,720.9090909090909,319.9862605467046
725.0,11982706.830784881,0.10033094128422924,12136958.758099722,720.9090909090909,319.9862605467046
730.0,11985614.79828351,0.10011872740163516,12136958.758099722,720.9090909090909,319.9862605467046
735.0,11991267.008988105,0.09988150145928117,12136958.758099722,720.9090909090909,319.9862605467046
740.0,11997166.255048474,0.09964032193903516,12136958.758099722,720.9090909090909,319.9862605467046
745.0,11999920.749348607,0.09942694356948377,12136958.758099722,720.9090909090909,319.9862605467046
750.0,12004828.689907921,0.09920608604246041,12136958.758099722,720.9090909090909,319.9862605467046
755.0,12008920.73444888,0.09898735874115998,12136958.758099722,720.9090909090909,319.9862605467046
760.0,12012187.496579671,0.09877481374520546,12136958.758099722,720.9090909090909,319.9862605467046
765.0,12015302.815935979,0.0985688337188001,12136958.758099722,720.9090909090909,319.9862605467046
770.0,12019454.052388817,0.09835056492387274,12136958.758099722,720.9090909090909,319.9862605467046
775.0,12022316.865985062,0.09815151570304022,12136958.758099722,720.9090909090909,319.9862605467046
780.0,12027969.16272535,0.09793390113973985,12136958.758099722,720.9090909090909,319.9862605467046
785.0,12030703.508833438,0.09773090692784996,12136958.758099722,720.9090909090909,319.9862605467046
790.0,12035747.07251458,0.09752219930980423,12136958.758099722,720.9090909090909,319.9862605467046
795.0,12040191.047952905,0.09731543983885997,12136958.758099722,720.9090909090909,319.9862605467046
800.0,12042200.30717248,0.0971251456581375,12136958.758099722,720.9090909090909,319.9862605467046
805.0,12047365.24482326,0.09691646320253972,12136958.758099722,720.9090909090909,319.9862605467046
810.0,12049789.052320573,0.09672514031755383,12136958.758099722,720.9090909090909,319.9862605467046
815.0,12055372.477425784,0.09651355866623107,12136958.758099722,720.9090909090909,319.9862605467046
820.0,12060058.264678106,0.09631333760083875,12136958.758099722,720.9090909090909,319.9862605467046
825.0,12062705.735000705,0.09612894376305413,12136958.758099722,720.9090909090909,319.9862605467046
830.0,12068704.525349153,0.09591587107809865,12136958.758099722,720.9090909090909,319.9862605467046
835.0,12071354.691109786,0.09573148438455632,12136958.758099722,720.9090909090909,319.9862605467046
840.0,12074766.232820863,0.09543688512919811,12136958.758099722,720.9090909090909,319.9862605467046
845.0,12077755.057080567,0.09519234628353276,12136958.758099722,720.9090909090909,319.9862605467046
850.0,12080517.447285313,0.09497558004751781,12136958.758099722,720.9090909090909,319.9862605467046
855.0,12083764.39100103,0.09477187694506424,12136958.758099722,720.9090909090909,319.9862605467046
860.0,12089203.087111086,0.09457082058477867,12136958.758099722,720.9090909090909,319.9862605467046
865.0,12092350.15966354,0.09438757514060309,12136958.758099722,720.9090909090909,319.9862605467046
870.0,12095288.906718234,0.09420802732384839,12136958.758099722,720.9090909090909,319.9862605467046
875.0,12097956.266252983,0.09402837026662547,12136958.758099722,720.9090909090909,319.9862605467046
880.0,12101561.283718511,0.09385208229613344,12136958.758099722,720.9090909090909,319.9862605467046
885.0,12104132.489724945,0.09367827553195479,12136958.758099722,720.9090909090909,319.9862605467046
890.0,12109615.008691106,0.09348195225680585,12136958.758099722,720.9090909090909,319.9862605467046
895.0,12112576.415071748,0.0933154288719045,12136958.758099722,720.9090909090909,319.9862605467046
900.0,12116911.81438759,0.09313654729325666,12136958.758099722,720.9090909090909,319.9862605467046
905.0,12120534.087388027,0.09295720760530592,12136958.758099722,720.9090909090909,319.9862605467046
910.0,12124278.12102583,0.09278760265027608,12136958.758099722,720.9090909090909,319.9862605467046
915.0,12130466.100210447,0.09259969718024941,12136958.758099722,720.9090909090909,319.9862605467046
920.0,12133523.187165128,0.09243411555035093,12136958.758099722,720.9090909090909,319.9862605467046
925.0,12136819.018804302,0.09226630766182208,12136958.758099722,720.9090909090909,319.9862605467046
930.0,12139610.18585403,0.09210363958229956,12136958.758099722,720.9090909090909,319.9862605467046
935.0,12144933.621358223,0.09192792589080816,12136958.758099722,720.9090909090909,319.9862605467046
940.0,12146879.34813204,0.09177818477509632,12136958.758099722,720.9090909090909,319.9862605467046
945.0,12150688.14646649,0.09161890371544906,12136958.758099722,720.9090909090909,319.9862605467046
950.0,12153858.14920583,0.0914648083809209,12136958.758099722,720.9090909090909,319.9862605467046
955.0,12157043.862022873,0.091302126021579,12136958.758099722,720.9090909090909,319.9862605467046
960.0,12162682.363320837,0.091130270080785,12136958.758099722,720.9090909090909,319.9862605467046
965.0,12164459.245905926,0.09098976556636457,12136958.758099722,720.9090909090909,319.9862605467046
970.0,12168931.272096518,0.090833920327689,12136958.758099722,720.9090909090909,319.9862605467046
975.0,12173146.321660217,0.0906740608558922,12136958.758099722,720.9090909090909,319.9862605467046
980.0,12176436.513003726,0.09052327913181617,12136958.758099722,720.9090909090909,319.9862605467046
985.0,12181479.766169252,0.09036406130931442,12136958.758099722,720.9090909090909,319.9862605467046
990.0,12183967.392826267,0.09022419822487172,12136958.758099722,720.9090909090909,319.9862605467046
995.0,12186662.213593498,0.09008029905338086,12136958.758099722,720.9090909090909,319.9862605467046
1000.0,12188574.87208778,0.08994318793483592,12136958.758099722,720.9090909090909,319.9862605467046
1005.0,12193342.301279414,0.08979247422224264,12136958.758099722,720.9090909090909,319.9862605467046
1010.0,12196808.029099356,0.08964672286370053,12136958.758099722,720.9090909090909,319.9862605467046
1015.0,12199151.971963765,0.08951081170766118,12136958.758099722,720.9090909090909,319.9862605467046
1020.0,12205319.777338602,0.08934382886952039,12136958.758099722,720.9090909090909,319.9862605467046
1025.0,12207272.760793243,0.08921353752708194,12136958.758099722,720.9090909090909,319.9862605467046
1030.0,12211468.773928862,0.0890613613591264,12136958.758099722,720.9090909090909,319.9862605467046
1035.0,12217279.309048554,0.08890550842514416,12136958.758099722,720.9090909090909,319.9862605467046
1040.0,12218394.25028856,0.08878650364399612,12136958.758099722,720.9090909090909,319.9862605467046
1045.0,12223449.543925812,0.08863544383230203,12136958.758099722,720.9090909090909,319.9862605467046
1050.0,12227803.633118011,0.08849179758999207,12136958.758099722,720.9090909090909,319.9862605467046
1055.0,12229497.527842082,0.0883653712398687,12136958.758099722,720.9090909090909,319.9862605467046
1060.0,12233631.024602264,0.08823012147868055,12136958.758099722,720.9090909090909,319.9862605467046
1065.0,12235360.826824069,0.08811189974549434,12136958.758099722,720.9090909090909,319.9862605467046
1070.0,12239685.50638153,0.08797174463835973,12136958.758099722,720.9090909090909,319.9862605467046
1075.0,12242861.707728611,0.08783938885606996,12136958.758099722,720.9090909090909,319.9862605467046
1080.0,12246411.028109314,0.08770980145801084,12136958.758099722,720.9090909090909,319.9862605467046
1085.0,12251963.845080815,0.0875600617732653,12136958.758099722,720.9090909090909,319.9862605467046
1090.0,12254799.136442592,0.08743683990826055,12136958.758099722,720.9090909090909,319.9862605467046
1095.0,12256924.458846899,0.08732053488638496,12136958.758099722,720.9090909090909,319.9862605467046
1100.0,12260576.52624051,0.08719850475851265,12136958.758099722,720.9090909090909,319.9862605467046
1105.0,12264773.210992819,0.08706912887663194,12136958.758099722,720.9090909090909,319.9862605467046
1110.0,12267418.320273312,0.08695128971980022,12136958.758099722,720.9090909090909,319.9862605467046
1115.0,12270767.396864623,0.08682779287694792,12136958.758099722,720.9090909090909,319.9862605467046
1120.0,12272420.7063887,0.08672065056298271,12136958.758099722,720.9090909090909,319.9862605467046
1125.0,12277541.540054582,0.0865815920771654,12136958.758099722,720.9090909090909,319.9862605467046
1130.0,12279192.650239697,0.0864733635767047,12136958.758099722,720.9090909090909,319.9862605467046
1135.0,12283205.870620502,0.08634886840115465,12136958.758099722,720.9090909090909,319.9862605467046
1140.0,12286301.129459687,0.08623280378489408,12136958.758099722,720.9090909090909,319.9862605467046
1145.0,12289490.372288503,0.08611701011283465,12136958.758099722,720.9090909090909,319.9862605467046
1150.0,12292326.599314362,0.08599772349293984,12136958.758099722,720.9090909090909,319.9862605467046
1155.0,12295280.922174418,0.08588437389231954,12136958.758099722,720.9090909090909,319.9862605467046
1160.0,12299638.86928247,0.08576707322790278,12136958.758099722,720.9090909090909,319.9862605467046
1165.0,12302802.197082382,0.08565295688929282,12136958.758099722,720.9090909090909,319.9862605467046
1170.0,12305197.534705903,0.08554639421653498,12136958.758099722,720.9090909090909,319.9862605467046
1175.0,12308575.790809838,0.0854377391780092,12136958.758099722,720.9090909090909,319.9862605467046
1180.0,12312811.331478385,0.08531584218334202,12136958.758099722,720.9090909090909,319.9862605467046
1185.0,12314736.423732447,0.08521786514268472,12136958.758099722,720.9090909090909,319.9862605467046
1190.0,12319358.515338266,0.08509662110590166,12136958.758099722,720.9090909090909,319.9862605467046
1195.0,12321068.370848315,0.08489191985301711,12136958.758099722,720.9090909090909,319.9862605467046
1200.0,12324814.635614922,0.08473363792887481,12136958.758099722,720.9090909090909,319.9862605467046
1205.0,12328590.946800908,0.08460346408219356,12136958.758099722,720.9090909090909,319.9862605467046
1210.0,12330589.978096249,0.08449801437720425,12136958.758099722,720.9090909090909,319.9862605467046
1215.0,12335457.911545608,0.08437799317368085,12136958.758099722,720.9090909090909,319.9862605467046
1220.0,12337692.327607026,0.08428150005587187,12136958.758099722,720.9090909090909,319.9862605467046
1225.0,12341056.068344008,0.08417331032719133,12136958.758099722,720.9090909090909,319.9862605467046
1230.0,12343959.067502787,0.08406714237748189,12136958.758099722,720.9090909090909,319.9862605467046
1235.0,12346682.1033624,0.08396957711723155,12136958.758099722,720.9090909090909,319.9862605467046
1240.0,12351556.554054176,0.08385154397284313,12136958.758099722,720.9090909090909,319.9862605467046
1245.0,12352777.531258555,0.08376847276024317,12136958.758099722,720.9090909090909,319.9862605467046
1250.0,12356729.079798562,0.08366591407924695,12136958.758099722,720.9090909090909,319.9862605467046
1255.0,12360040.13471948,0.08355983190927936,12136958.758099722,720.9090909090909,319.9862605467046
1260.0,12362640.943397125,0.08346582896759072,12136958.758099722,720.9090909090909,319.9862605467046
1265.0,12364696.176067693,0.08338247367984668,12136958.758099722,720.9090909090909,319.9862605467046
1270.0,12367185.32903114,0.08328630564088774,12136958.758099722,720.9090909090909,319.9862605467046
1275.0,12370919.470016008,0.0831878989782153,12136958.758099722,720.9090909090909,319.9862605467046
1280.0,12373531.084788702,0.08309447109710331,12136958.758099722,720.9090909090909,319.9862605467046
1285.0,12378352.105806053,0.08298809356682399,12136958.758099722,720.9090909090909,319.9862605467046
1290.0,12380244.011088382,0.08290540227722827,12136958.758099722,720.9090909090909,319.9862605467046
1295.0,12383295.900728112,0.08281312353286296,12136958.758099722,720.9090909090909,319.9862605467046
1300.0,12387624.321102807,0.08270249576622679,12136958.758099722,720.9090909090909,319.9862605467046
1305.0,12389886.59837686,0.08261614457516112,12136958.758099722,720.9090909090909,319.9862605467046
1310.0,12394258.895246949,0.0825184430035743,12136958.758099722,720.9090909090909,319.9862605467046
1315.0,12397604.818221247,0.08242537880296026,12136958.758099722,720.9090909090909,319.9862605467046
1320.0,12399767.543514919,0.08234335261127865,12136958.758099722,720.9090909090909,319.9862605467046
1325.0,12402291.148820233,0.08225217057254018,12136958.758099722,720.9090909090909,319.9862605467046
1330.0,12405528.060763627,0.08216754127121619,12136958.758099722,720.9090909090909,319.9862605467046
1335.0,12410371.977027109,0.08206131860940459,12136958.758099722,720.9090909090909,319.9862605467046
1340.0,12411917.684417116,0.08198476511477851,12136958.758099722,720.9090909090909,319.9862605467046
1345.0,12413968.229634518,0.08190958589961271,12136958.758099722,720.9090909090909,319.9862605467046
1350.0,12416026.57451567,0.08178649359276331,12136958.758099722,720.9090909090909,319.9862605467046
1355.0,12419421.621573102,0.08165713024696909,12136958.758099722,720.9090909090909,319.9862605467046
1360.0,12421576.061178861,0.08158150246894605,12136958.758099722,720.9090909090909,319.9862605467046
1365.0,12426648.552784225,0.08149082686813987,12136958.758099722,720.9090909090909,319.9862605467046
1370.0,12429383.512643643,0.08141903039125571,12136958.758099722,720.9090909090909,319.9862605467046
1375.0,12431614.371184219,0.08135220281003026,12136958.758099722,720.9090909090909,319.9862605467046
1380.0,12433712.31554491,0.081287987096152,12136958.758099722,720.9090909090909,319.9862605467046
1385.0,12438063.496168576,0.08120563002417282,12136958.758099722,720.9090909090909,319.9862605467046
1390.0,12441581.73380232,0.0811253571619579,12136958.758099722,720.9090909090909,319.9862605467046
1395.0,12442904.56610385,0.0810690249789908,12136958.758099722,720.9090909090909,319.9862605467046
1400.0,12447488.87518398,0.0809872087564042,12136958.758099722,720.9090909090909,319.9862605467046
1405.0,12449841.22104253,0.08092053237705668,12136958.758099722,720.9090909090909,319.9862605467046
1410.0,12452516.853384849,0.08085228407954873,12136958.758099722,720.9090909090909,319.9862605467046
1415.0,12455178.406573828,0.08078524226120537,12136958.758099722,720.9090909090909,319.9862605467046
1420.0,12456904.149096206,0.08072401526811865,12136958.758099722,720.9090909090909,319.9862605467046
1425.0,12462202.598297851,0.08063742219651981,12136958.758099722,720.9090909090909,319.9862605467046
1430.0,12464238.476913935,0.0805737444399902,12136958.758099722,720.9090909090909,319.9862605467046
1435.0,12467721.104635179,0.08049757284409932,12136958.758099722,720.9090909090909,319.9862605467046
1440.0,12469526.844401048,0.0804079585333142,12136958.758099722,720.9090909090909,319.9862605467046
1445.0,12472414.886134751,0.08028616624904218,12136958.758099722,720.9090909090909,319.9862605467046
1450.0,12477382.290360352,0.08015215600906991,12136958.758099722,720.9090909090909,319.9862605467046
1455.0,12479583.741982283,0.08004967154106413,12136958.758099722,720.9090909090909,319.9862605467046
1460.0,12482559.68281215,0.07994861538052356,12136958.758099722,720.9090909090909,319.9862605467046
1465.0,12486369.94582751,0.07985570775173391,12136958.758099722,720.9090909090909,319.9862605467046
1470.0,12488406.091144463,0.07977972010181163,12136958.758099722,720.9090909090909,319.9862605467046
1475.0,12491050.857202647,0.07970028369704966,12136958.758099722,720.9090909090909,319.9862605467046
1480.0,12492980.829090102,0.0796309141397803,12136958.758099722,720.9090909090909,319.9862605467046
1485.0,12499072.687788796,0.0795347141977728,12136958.758099722,720.9090909090909,319.9862605467046
1490.0,12500837.034712205,0.0794712485640658,12136958.758099722,720.9090909090909,319.9862605467046
1495.0,12503411.495832443,0.07940434602623295,12136958.758099722,720.9090909090909,319.9862605467046
1500.0,12506100.463177852,0.07933806268436244,12136958.758099722,720.9090909090909,319.9862605467046
1505.0,12508141.866652986,0.07927759182778592,12136958.758099722,720.9090909090909,319.9862605467046
1510.0,12510882.68950115,0.07920738693280244,12136958.758099722,720.9090909090909,319.9862605467046
1515.0,12512679.201223142,0.07915144761656098,12136958.758099722,720.9090909090909,319.9862605467046
1520.0,12514561.908439929,0.07909289715778978,12136958.758099722,720.9090909090909,319.9862605467046
1525.0,12516727.00478756,0.07903124294380898,12136958.758099722,720.9090909090909,319.9862605467046
1530.0,12519426.825726047,0.07896847525334648,12136958.758099722,720.9090909090909,319.9862605467046
1535.0,12523337.824503874,0.07889769255393064,12136958.758099722,720.9090909090909,319.9862605467046
1540.0,12524421.309336344,0.07884747930467058,12136958.758099722,720.9090909090909,319.9862605467046
1545.0,12528968.706875356,0.07877195683233555,12136958.758099722,720.9090909090909,319.9862605467046
1550.0,12531968.334252164,0.07870413291922745,12136958.758099722,720.9090909090909,319.9862605467046
1555.0,12534042.963646272,0.07864768593651518,12136958.758099722,720.9090909090909,319.9862605467046
1560.0,12537892.53769932,0.07857588955443985,12136958.758099722,720.9090909090909,319.9862605467046
1565.0,12538812.337654963,0.07853458369085752,12136958.758099722,720.9090909090909,319.9862605467046
1570.0,12544146.600384435,0.07845346613645332,12136958.758099722,720.9090909090909,319.9862605467046
1575.0,12547349.995430708,0.07839278307654514,12136958.758099722,720.9090909090909,319.9862605467046
1580.0,12548343.656979322,0.07835100880180448,12136958.758099722,720.9090909090909,319.9862605467046
1585.0,12553198.562149502,0.07827796126586399,12136958.758099722,720.9090909090909,319.9862605467046
1590.0,12554495.509060428,0.0782328171185862,12136958.758099722,720.9090909090909,319.9862605467046
1595.0,12557659.539690325,0.07817460846580324,12136958.758099722,720.9090909090909,319.9862605467046
1600.0,12561856.083931236,0.0781049802223226,12136958.758099722,720.9090909090909,319.9862605467046
1605.0,12563342.285057964,0.07805853050504957,12136958.758099722,720.9090909090909,319.9862605467046
1610.0,12567807.480359029,0.07798653231881897,12136958.758099722,720.9090909090909,319.9862605467046
1615.0,12569369.994158478,0.0779414023686238,12136958.758099722,720.9090909090909,319.9862605467046
1620.0,12572654.439419385,0.07787955300103859,12136958.758099722,720.9090909090909,319.9862605467046
1625.0,12574198.168822553,0.07783232553357941,12136958.758099722,720.9090909090909,319.9862605467046
1630.0,12577312.628204517,0.0777703787864493,12136958.758099722,720.9090909090909,319.9862605467046
1635.0,12581460.566654844,0.07770566784505599,12136958.758099722,720.9090909090909,319.9862605467046
1640.0,12583461.348634942,0.07765148267306425,12136958.758099722,720.9090909090909,319.9862605467046
1645.0,12587394.136741394,0.07758912834749175,12136958.758099722,720.9090909090909,319.9862605467046
1650.0,12589733.938322613,0.07754223872071654,12136958.758099722,720.9090909090909,319.9862605467046
1655.0,12590907.923361694,0.07749695390315986,12136958.758099722,720.9090909090909,319.9862605467046
1660.0,12596353.88186603,0.07742460603127702,12136958.758099722,720.9090909090909,319.9862605467046
1665.0,12598361.998493876,0.07737282967889636,12136958.758099722,720.9090909090909,319.9862605467046
1670.0,12600900.828884393,0.07732464801071569,12136958.758099722,720.9090909090909,319.9862605467046
1675.0,12603670.94200985,0.07727167176701712,12136958.758099722,720.9090909090909,319.9862605467046
1680.0,12605181.394629624,0.0772247448500556,12136958.758099722,720.9090909090909,319.9862605467046
1685.0,12609867.31641987,0.07715774950235187,12136958.758099722,720.9090909090909,319.9862605467046
1690.0,12611060.845257517,0.07711929785547214,12136958.758099722,720.9090909090909,319.9862605467046
1695.0,12614726.649192782,0.07705881223497536,12136958.758099722,720.9090909090909,319.9862605467046
1700.0,12617259.3502535,0.0770091687078917,12136958.758099722,720.9090909090909,319.9862605467046
1705.0,12618708.08649796,0.07696783465563564,12136958.758099722,720.9090909090909,319.9862605467046
1710.0,12622543.794184111,0.07690640929922164,12136958.758099722,720.9090909090909,319.9862605467046
1715.0,12623291.736617558,0.07686657101405135,12136958.758099722,720.9090909090909,319.9862605467046
1720.0,12626576.783636466,0.07680833918061374,12136958.758099722,720.9090909090909,319.9862605467046
1725.0,12627521.709423764,0.07676920055304462,12136958.758099722,720.9090909090909,319.9862605467046
1730.0,12631949.739273503,0.07670682156028223,12136958.758099722,720.9090909090909,319.9862605467046
1735.0,12634576.324421078,0.07665592461293118,12136958.758099722,720.9090909090909,319.9862605467046
1740.0,12635835.875969404,0.07661619106643021,12136958.758099722,720.9090909090909,319.9862605467046
1745.0,12640320.174424414,0.07655206453078084,12136958.758099722,720.9090909090909,319.9862605467046
1750.0,12641990.259694478,0.07650413131946948,12136958.758099722,720.9090909090909,319.9862605467046
1755.0,12645998.962048281,0.07644346006268571,12136958.758099722,720.9090909090909,319.9862605467046
1760.0,12648301.865130955,0.07639734575587913,12136958.758099722,720.9090909090909,319.9862605467046
1765.0,12649964.084773712,0.07635232454021283,12136958.758099722,720.9090909090909,319.9862605467046
1770.0,12652587.028334923,0.07630280994918709,12136958.758099722,720.9090909090909,319.9862605467046
1775.0,12654690.885774301,0.07625803611353213,12136958.758099722,720.9090909090909,319.9862605467046
1780.0,12656443.760468274,0.0762121651566313,12136958.758099722,720.9090909090909,319.9862605467046
1785.0,12658860.954361653,0.07616416850961656,12136958.758099722,720.9090909090909,319.9862605467046
1790.0,12660398.060128003,0.07599140807352549,12136958.758099722,720.9090909090909,319.9862605467046
1795.0,12663189.577625737,0.07571843514635411,12136958.758099722,720.9090909090909,319.9862605467046
1800.0,12666164.991957432,0.07553281957177126,12136958.758099722,720.9090909090909,319.9862605467046
1805.0,12667844.477006022,0.07542052863528219,12136958.758099722,720.9090909090909,319.9862605467046
1810.0,12672318.394632032,0.07531863809528769,12136958.758099722,720.9090909090909,319.9862605467046
1815.0,12673789.616094552,0.0752585478464256,12136958.758099722,720.9090909090909,319.9862605467046
1820.0,12676422.459912809,0.07519776597679924,12136958.758099722,720.9090909090909,319.9862605467046
1825.0,12678075.137031542,0.07514801863389133,12136958.758099722,720.9090909090909,319.9862605467046
1830.0,12679889.271571986,0.07509621595896246,12136958.758099722,720.9090909090909,319.9862605467046
1835.0,12681172.206677318,0.07505199847425663,12136958.758099722,720.9090909090909,319.9862605467046
1840.0,12685777.201210339,0.07498132303532394,12136958.758099722,720.9090909090909,319.9862605467046
1845.0,12687088.906420492,0.07494178523754662,12136958.758099722,720.9090909090909,319.9862605467046
1850.0,12688298.29395854,0.07490290263238442,12136958.758099722,720.9090909090909,319.9862605467046
1855.0,12690833.22772936,0.07485099587277401,12136958.758099722,720.9090909090909,319.9862605467046
1860.0,12693834.53368905,0.07479654785903715,12136958.758099722,720.9090909090909,319.9862605467046
1865.0,12694772.593936393,0.07476337848173041,12136958.758099722,720.9090909090909,319.9862605467046
1870.0,12698546.447758708,0.07470579478570497,12136958.758099722,720.9090909090909,319.9862605467046
1875.0,12699626.769578448,0.07466855875995672,12136958.758099722,720.9090909090909,319.9862605467046
1880.0,12701964.479245266,0.07462429235326035,12136958.758099722,720.9090909090909,319.9862605467046
1885.0,12703204.685883785,0.07458370100756312,12136958.758099722,720.9090909090909,319.9862605467046
1890.0,12707953.351844437,0.07452290375136406,12136958.758099722,720.9090909090909,319.9862605467046
1895.0,12709583.158272685,0.07448359886621046,12136958.758099722,720.9090909090909,319.9862605467046
1900.0,12711723.547129298,0.0744345371565227,12136958.758099722,720.9090909090909,319.9862605467046
1905.0,12715190.551718831,0.07438206446032981,12136958.758099722,720.9090909090909,319.9862605467046
1910.0,12716895.86723492,0.0743390971386049,12136958.758099722,720.9090909090909,319.9862605467046
1915.0,12721086.761634925,0.0742779315421551,12136958.758099722,720.9090909090909,319.9862605467046
1920.0,12722978.085725088,0.0742374475238679,12136958.758099722,720.9090909090909,319.9862605467046
1925.0,12724989.514954634,0.07419410993939483,12136958.758099722,720.9090909090909,319.9862605467046
1930.0,12728424.368927937,0.07413829113878498,12136958.758099722,720.9090909090909,319.9862605467046
1935.0,12729781.99191877,0.07409557838078294,12136958.758099722,720.9090909090909,319.9862605467046
1940.0,12733988.620787822,0.07403793976437428,12136958.758099722,720.9090909090909,319.9862605467046
1945.0,12735699.813505173,0.07399830895785217,12136958.758099722,720.9090909090909,319.9862605467046
1950.0,12736941.119513499,0.07396312579438775,12136958.758099722,720.9090909090909,319.9862605467046
1955.0,12739416.308150727,0.0739183862769565,12136958.758099722,720.9090909090909,319.9862605467046
1960.0,12743542.069785722,0.07385995757730028,12136958.758099722,720.9090909090909,319.9862605467046
1965.0,12744691.0692805,0.0738235335485887,12136958.758099722,720.9090909090909,319.9862605467046
1970.0,12748182.305119433,0.07377332954410774,12136958.758099722,720.9090909090909,319.9862605467046
1975.0,12749830.818401618,0.07373352505414639,12136958.758099722,720.9090909090909,319.9862605467046
1980.0,12752244.619840233,0.0736889607843195,12136958.758099722,720.9090909090909,319.9862605467046
1985.0,12756116.990520054,0.07363123040841013,12136958.758099722,720.9090909090909,319.9862605467046
1990.0,12757458.259894669,0.07359366742601886,12136958.758099722,720.9090909090909,319.9862605467046
1995.0,12760868.095480043,0.07354237082478214,12136958.758099722,720.9090909090909,319.9862605467046
2000.0,12761239.862644436,0.07351346669515073,12136958.758099722,720.9090909090909,319.9862605467046
2005.0,12764403.069397595,0.07346586652268808,12136958.758099722,720.9090909090909,319.9862605467046
2010.0,12766063.329996021,0.07342739232486398,12136958.758099722,720.9090909090909,319.9862605467046
2015.0,12768485.19035413,0.07338128057069138,12136958.758099722,720.9090909090909,319.9862605467046
2020.0,12770867.33314336,0.07333617584712218,12136958.758099722,720.9090909090909,319.9862605467046
2025.0,12772452.019274505,0.07329966017253156,12136958.758099722,720.9090909090909,319.9862605467046
2030.0,12773928.422709694,0.0732634367548548,12136958.758099722,720.9090909090909,319.9862605467046
2035.0,12776641.429938566,0.0732170817679598,12136958.758099722,720.9090909090909,319.9862605467046
2040.0,12778880.30282079,0.07317433237608051,12136958.758099722,720.9090909090909,319.9862605467046
2045.0,12779909.803972516,0.07314078906761251,12136958.758099722,720.9090909090909,319.9862605467046
2050.0,12781015.25164482,0.0731070410370157,12136958.758099722,720.9090909090909,319.9862605467046
2055.0,12784621.782852713,0.07305606924697032,12136958.758099722,720.9090909090909,319.9862605467046
2060.0,12787997.558238,0.07300636507753791,12136958.758099722,720.9090909090909,319.9862605467046
2065.0,12789043.365938636,0.0729748470848286,12136958.758099722,720.9090909090909,319.9862605467046
2070.0,12792968.09163911,0.07292081916261924,12136958.758099722,720.9090909090909,319.9862605467046
2075.0,12794205.71029439,0.07288809665318591,12136958.758099722,720.9090909090909,319.9862605467046
2080.0,12797302.360660803,0.07284015215329451,12136958.758099722,720.9090909090909,319.9862605467046
2085.0,12800173.581574524,0.07279354681296936,12136958.758099722,720.9090909090909,319.9862605467046
2090.0,12802610.227967221,0.07274577122915993,12136958.758099722,720.9090909090909,319.9862605467046
2095.0,12804083.208649501,0.07270962067390228,12136958.758099722,720.9090909090909,319.9862605467046
2100.0,12806085.81723841,0.07267046514187096,12136958.758099722,720.9090909090909,319.9862605467046
2105.0,12807215.684947148,0.07263888797668955,12136958.758099722,720.9090909090909,319.9862605467046
2110.0,12811316.186053105,0.0725851111387577,12136958.758099722,720.9090909090909,319.9862605467046
2115.0,12812798.85045917,0.07254848213986932,12136958.758099722,720.9090909090909,319.9862605467046
2120.0,12815546.054130008,0.0725059441485858,12136958.758099722,720.9090909090909,319.9862605467046
2125.0,12817607.654060284,0.07246893162536908,12136958.758099722,720.9090909090909,319.9862605467046
2130.0,12818958.733875101,0.07243539224722273,12136958.758099722,720.9090909090909,319.9862605467046
2135.0,12822812.80379232,0.07238215043124784,12136958.758099722,720.9090909090909,319.9862605467046
2140.0,12824562.234953273,0.07233997550257669,12136958.758099722,720.9090909090909,319.9862605467046
2145.0,12828277.613366574,0.07228972163666651,12136958.758099722,720.9090909090909,319.9862605467046
2150.0,12830207.052190179,0.07225014148674615,12136958.758099722,720.9090909090909,319.9862605467046
2155.0,12831832.739939991,0.0722138493967564,12136958.758099722,720.9090909090909,319.9862605467046
2160.0,12834287.23480355,0.07217585615883712,12136958.758099722,720.9090909090909,319.9862605467046
2165.0,12835283.221885616,0.07214564323073518,12136958.758099722,720.9090909090909,319.9862605467046
2170.0,12839937.237874947,0.0720884739773322,12136958.758099722,720.9090909090909,319.9862605467046
2175.0,12841939.18642168,0.0720507861211015,12136958.758099722,720.9090909090909,319.9862605467046
2180.0,12843823.704115879,0.07201486378050045,12136958.758099722,720.9090909090909,319.9862605467046
2185.0,12846331.2423938,0.07197550002195208,12136958.758099722,720.9090909090909,319.9862605467046
2190.0,12847502.12908583,0.07194239187000535,12136958.758099722,720.9090909090909,319.9862605467046
2195.0,12851514.55323394,0.07189092688434873,12136958.758099722,720.9090909090909,319.9862605467046
2200.0,12852860.354345527,0.07185800689138865,12136958.758099722,720.9090909090909,319.9862605467046
2205.0,12855245.905379761,0.07181336003104398,12136958.758099722,720.9090909090909,319.9862605467046
2210.0,12858400.43611153,0.07176901718234927,12136958.758099722,720.9090909090909,319.9862605467046
2215.0,12859540.53861452,0.07173809483953573,12136958.758099722,720.9090909090909,319.9862605467046
2220.0,12862822.907365791,0.07169485920681574,12136958.758099722,720.9090909090909,319.9862605467046
2225.0,12864031.917902494,0.07166814199363682,12136958.758099722,720.9090909090909,319.9862605467046
2230.0,12867030.806973768,0.07162724288986061,12136958.758099722,720.9090909090909,319.9862605467046
2235.0,12868484.365084922,0.0715976673653844,12136958.758099722,720.9090909090909,319.9862605467046
2240.0,12871037.949690487,0.07155800910936197,12136958.758099722,720.9090909090909,319.9862605467046
2245.0,12873285.8451159,0.07152269032203891,12136958.758099722,720.9090909090909,319.9862605467046
2250.0,12874396.82806099,0.07149490431641227,12136958.758099722,720.9090909090909,319.9862605467046
2255.0,12878803.89336406,0.07144327215771921,12136958.758099722,720.9090909090909,319.9862605467046
2260.0,12880128.764294734,0.07141507908129896,12136958.758099722,720.9090909090909,319.9862605467046
2265.0,12882256.65621235,0.07138006474295591,12136958.758099722,720.9090909090909,319.9862605467046
2270.0,12884780.692801695,0.07134131195220972,12136958.758099722,720.9090909090909,319.9862605467046
2275.0,12886417.450124687,0.07131127335235515,12136958.758099722,720.9090909090909,319.9862605467046
2280.0,12888169.89661203,0.07128267330545879,12136958.758099722,720.9090909090909,319.9862605467046
2285.0,12888916.40474964,0.07126073083851286,12136958.758099722,720.9090909090909,319.9862605467046
2290.0,12893844.45830019,0.0712014760457776,12136958.758099722,720.9090909090909,319.9862605467046
2295.0,12895269.514842615,0.0711733722239072,12136958.758099722,720.9090909090909,319.9862605467046
2300.0,12897555.921652596,0.0711366179182154,12136958.758099722,720.9090909090909,319.9862605467046
2305.0,12898703.443034898,0.07110920679003006,12136958.758099722,720.9090909090909,319.9862605467046
2310.0,12901258.776137656,0.07107322005842037,12136958.758099722,720.9090909090909,319.9862605467046
2315.0,12905276.648641743,0.0710270768242432,12136958.758099722,720.9090909090909,319.9862605467046
2320.0,12906824.58101601,0.0709990877317795,12136958.758099722,720.9090909090909,319.9862605467046
2325.0,12909759.655312143,0.07096377102653732,12136958.758099722,720.9090909090909,319.9862605467046
2330.0,12910877.025458083,0.07094004260551359,12136958.758099722,720.9090909090909,319.9862605467046
2335.0,12913894.914161906,0.07090437923212578,12136958.758099722,720.9090909090909,319.9862605467046
2340.0,12916388.9390432,0.07087208466503546,12136958.758099722,720.9090909090909,319.9862605467046
2345.0,12918042.604919886,0.07084888474560985,12136958.758099722,720.9090909090909,319.9862605467046
2350.0,12920005.88531005,0.07082164365717893,12136958.758099722,720.9090909090909,319.9862605467046
2355.0,12922003.470736837,0.07079194486096282,12136958.758099722,720.9090909090909,319.9862605467046
2360.0,12924360.213152003,0.07076355220797738,12136958.758099722,720.9090909090909,319.9862605467046
2365.0,12925914.554348545,0.07073940696720363,12136958.758099722,720.9090909090909,319.9862605467046
2370.0,12927079.040801026,0.07071700446651161,12136958.758099722,720.9090909090909,319.9862605467046
2375.0,12928946.194630273,0.07069044492611522,12136958.758099722,720.9090909090909,319.9862605467046
2380.0,12932386.375979492,0.07065721756040987,12136958.758099722,720.9090909090909,319.9862605467046
2385.0,12932445.932899462,0.07064751678771147,12136958.758099722,720.9090909090909,319.9862605467046
2390.0,12933765.541846624,0.07062937262316427,12136958.758099722,720.9090909090909,319.9862605467046
2395.0,12934184.300661197,0.07061705554968586,12136958.758099722,720.9090909090909,319.9862605467046
2400.0,12935843.255148994,0.07059665326750833,12136958.758099722,720.9090909090909,319.9862605467046
2405.0,12936171.129569493,0.07058384605225329,12136958.758099722,720.9090909090909,319.9862605467046
2410.0,12937930.218271624,0.07056109400219994,12136958.758099722,720.9090909090909,319.9862605467046
2415.0,12939744.040637253,0.07053602808442581,12136958.758099722,720.9090909090909,319.9862605467046
2420.0,12940666.261836015,0.070521030291449,12136958.758099722,720.9090909090909,319.9862605467046
2425.0,12940735.795328768,0.07051133114062888,12136958.758099722,720.9090909090909,319.9862605467046
2430.0,12942732.0879394,0.07048858949492548,12136958.758099722,720.9090909090909,319.9862605467046
2435.0,12942759.114275647,0.07047974302707459,12136958.758099722,720.9090909090909,319.9862605467046
2440.0,12944719.244806632,0.07045703521499194,12136958.758099722,720.9090909090909,319.9862605467046
2445.0,12946542.332974946,0.0704355578905009,12136958.758099722,720.9090909090909,319.9862605467046
2450.0,12947107.340059217,0.07042282976423432,12136958.758099722,720.9090909090909,319.9862605467046
2455.0,12947484.954551516,0.07041103332115854,12136958.758099722,720.9090909090909,319.9862605467046
2460.0,12949957.210761014,0.07038440503866183,12136958.758099722,720.9090909090909,319.9862605467046
2465.0,12949990.352082768,0.07037736657719994,12136958.758099722,720.9090909090909,319.9862605467046
2470.0,12952842.6938827,0.07034341131975441,12136958.758099722,720.9090909090909,319.9862605467046
2475.0,12953682.697139176,0.07032858553663786,12136958.758099722,720.9090909090909,319.9862605467046
2480.0,12954770.294709185,0.07031280221870212,12136958.758099722,720.9090909090909,319.9862605467046
2485.0,12955136.700464401,0.07030123233117797,12136958.758099722,720.9090909090909,319.9862605467046
2490.0,12956495.09071556,0.07028247804749688,12136958.758099722,720.9090909090909,319.9862605467046
2495.0,12956756.060005685,0.07026938565699951,12136958.758099722,720.9090909090909,319.9862605467046
2500.0,12960306.58792302,0.07023584688619544,12136958.758099722,720.9090909090909,319.9862605467046
2505.0,12960588.5416164,0.07022525233018641,12136958.758099722,720.9090909090909,319.9862605467046
2510.0,12962295.961028619,0.07020344832782156,12136958.758099722,720.9090909090909,319.9862605467046
2515.0,12963570.316442095,0.07018729967845982,12136958.758099722,720.9090909090909,319.9862605467046
2520.0,12963815.690791547,0.07017635390933015,12136958.758099722,720.9090909090909,319.9862605467046
2525.0,12967483.932895632,0.07013898046112861,12136958.758099722,720.9090909090909,319.9862605467046
2530.0,12967610.958205242,0.07012890951730562,12136958.758099722,720.9090909090909,319.9862605467046
2535.0,12968922.611265706,0.07010970480197726,12136958.758099722,720.9090909090909,319.9862605467046
2540.0,12968980.635478014,0.07009952610039076,12136958.758099722,720.9090909090909,319.9862605467046
2545.0,12971989.314888993,0.07006696729334536,12136958.758099722,720.9090909090909,319.9862605467046
2550.0,12972997.120412143,0.07005149430426885,12136958.758099722,720.9090909090909,319.9862605467046
2555.0,12973736.818358902,0.07003837516058635,12136958.758099722,720.9090909090909,319.9862605467046
2560.0,12976040.575021058,0.07001239677284755,12136958.758099722,720.9090909090909,319.9862605467046
2565.0,12976963.722740319,0.06999504739259504,12136958.758099722,720.9090909090909,319.9862605467046
2570.0,12976988.440833028,0.0699869484637743,12136958.758099722,720.9090909090909,319.9862605467046
2575.0,12979298.936521342,0.069961788560919,12136958.758099722,720.9090909090909,319.9862605467046
2580.0,12980372.056719823,0.069946127175612,12136958.758099722,720.9090909090909,319.9862605467046
2585.0,12981028.238508312,0.06993393057066519,12136958.758099722,720.9090909090909,319.9862605467046
2590.0,12983600.618688969,0.0699034675927112,12136958.758099722,720.9090909090909,319.9862605467046
2595.0,12983805.056609,0.06989388802192703,12136958.758099722,720.9090909090909,319.9862605467046
2600.0,12986395.675270287,0.06986657148824417,12136958.758099722,720.9090909090909,319.9862605467046
2605.0,12987276.390177572,0.06985142421676359,12136958.758099722,720.9090909090909,319.9862605467046
2610.0,12988465.487203324,0.06983293363905287,12136958.758099722,720.9090909090909,319.9862605467046
2615.0,12989642.468769357,0.0698164163087599,12136958.758099722,720.9090909090909,319.9862605467046
2620.0,12990138.677318016,0.06980500732374018,12136958.758099722,720.9090909090909,319.9862605467046
2625.0,12993595.38948644,0.0697714519552008,12136958.758099722,720.9090909090909,319.9862605467046
2630.0,12993697.564687323,0.06976299868156995,12136958.758099722,720.9090909090909,319.9862605467046
2635.0,12995621.417889515,0.06974114635054088,12136958.758099722,720.9090909090909,319.9862605467046
2640.0,12996317.33116317,0.0697260804653248,12136958.758099722,720.9090909090909,319.9862605467046
2645.0,12997283.572121382,0.0697099491673601,12136958.758099722,720.9090909090909,319.9862605467046
2650.0,12999330.988547241,0.06968503074149998,12136958.758099722,720.9090909090909,319.9862605467046
2655.0,12999844.47642155,0.06967252645895312,12136958.758099722,720.9090909090909,319.9862605467046
2660.0,13002593.944339553,0.0696444667576306,12136958.758099722,720.9090909090909,319.9862605467046
2665.0,13002729.754979722,0.06963459024421689,12136958.758099722,720.9090909090909,319.9862605467046
2670.0,13004539.219012719,0.06961465714905563,12136958.758099722,720.9090909090909,319.9862605467046
2675.0,13005951.588370522,0.06959619684728088,12136958.758099722,720.9090909090909,319.9862605467046
2680.0,13006212.97548841,0.06958534732591379,12136958.758099722,720.9090909090909,319.9862605467046
2685.0,13008849.052201929,0.06955821797226831,12136958.758099722,720.9090909090909,319.9862605467046
2690.0,13008992.88263881,0.06954817803513547,12136958.758099722,720.9090909090909,319.9862605467046
2695.0,13011308.069073085,0.0695226039241975,12136958.758099722,720.9090909090909,319.9862605467046
2700.0,13012064.976075063,0.06950974690871062,12136958.758099722,720.9090909090909,319.9862605467046
2705.0,13013008.28394651,0.06949580199225047,12136958.758099722,720.9090909090909,319.9862605467046
2710.0,13015466.710688477,0.06947032179666322,12136958.758099722,720.9090909090909,319.9862605467046
2715.0,13015587.172714632,0.06945985686988841,12136958.758099722,720.9090909090909,319.9862605467046
2720.0,13017198.608165147,0.06943995919913705,12136958.758099722,720.9090909090909,319.9862605467046
2725.0,13017374.812447302,0.06943053940889833,12136958.758099722,720.9090909090909,319.9862605467046
2730.0,13019787.926418697,0.06940510268654053,12136958.758099722,720.9090909090909,319.9862605467046
2735.0,13020182.006606549,0.0693949872091123,12136958.758099722,720.9090909090909,319.9862605467046
2740.0,13021102.75519857,0.06938010940409918,12136958.758099722,720.9090909090909,319.9862605467046
2745.0,13021172.432804335,0.06937094652384422,12136958.758099722,720.9090909090909,319.9862605467046
2750.0,13023186.512969915,0.06934890518766305,12136958.758099722,720.9090909090909,319.9862605467046
2755.0,13023386.614328546,0.06933557620025206,12136958.758099722,720.9090909090909,319.9862605467046
2760.0,13024822.082714124,0.0693162955143867,12136958.758099722,720.9090909090909,319.9862605467046
2765.0,13025399.156430334,0.06930220396827641,12136958.758099722,720.9090909090909,319.9862605467046
2770.0,13026560.721214628,0.06928629205286689,12136958.758099722,720.9090909090909,319.9862605467046
2775.0,13026584.748542957,0.06927813794253879,12136958.758099722,720.9090909090909,319.9862605467046
2780.0,13028307.452791676,0.06925786370449509,12136958.758099722,720.9090909090909,319.9862605467046
2785.0,13029332.403854059,0.06924383068678955,12136958.758099722,720.9090909090909,319.9862605467046
2790.0,13029805.165903611,0.06923221844702662,12136958.758099722,720.9090909090909,319.9862605467046
2795.0,13030797.082778482,0.06921715010046836,12136958.758099722,720.9090909090909,319.9862605467046
2800.0,13030906.236231515,0.06920840953577377,12136958.758099722,720.9090909090909,319.9862605467046
2805.0,13032267.375285676,0.06918872451566409,12136958.758099722,720.9090909090909,319.9862605467046
2810.0,13033488.858904414,0.06917239032066153,12136958.758099722,720.9090909090909,319.9862605467046
2815.0,13033703.551373504,0.06916382284309472,12136958.758099722,720.9090909090909,319.9862605467046
2820.0,13035971.894265106,0.06914114977130183,12136958.758099722,720.9090909090909,319.9862605467046
2825.0,13035993.954564787,0.06913381451119766,12136958.758099722,720.9090909090909,319.9862605467046
2830.0,13037169.59769352,0.0691176889377704,12136958.758099722,720.9090909090909,319.9862605467046
2835.0,13037192.676627368,0.06911052513920875,12136958.758099722,720.9090909090909,319.9862605467046
2840.0,13039876.463781852,0.06908347758683621,12136958.758099722,720.9090909090909,319.9862605467046
2845.0,13040552.241446102,0.06907050029591622,12136958.758099722,720.9090909090909,319.9862605467046
2850.0,13041310.118561074,0.06905768192714634,12136958.758099722,720.9090909090909,319.9862605467046
2855.0,13041527.193683682,0.06904998200153228,12136958.758099722,720.9090909090909,319.9862605467046
2860.0,13044350.594225125,0.06902130452344009,12136958.758099722,720.9090909090909,319.9862605467046
2865.0,13044380.706968809,0.06901165247066943,12136958.758099722,720.9090909090909,319.9862605467046
2870.0,13045792.414153758,0.06899460080115447,12136958.758099722,720.9090909090909,319.9862605467046
2875.0,13045813.997963756,0.0689871331133197,12136958.758099722,720.9090909090909,319.9862605467046
2880.0,13048199.9068738,0.06896212170060356,12136958.758099722,720.9090909090909,319.9862605467046
2885.0,13048835.393942721,0.06895036801767984,12136958.758099722,720.9090909090909,319.9862605467046
2890.0,13049648.573438782,0.06893695400911656,12136958.758099722,720.9090909090909,319.9862605467046
2895.0,13050866.952477243,0.06892115624751106,12136958.758099722,720.9090909090909,319.9862605467046
2900.0,13051114.356392533,0.06891184619418009,12136958.758099722,720.9090909090909,319.9862605467046
2905.0,13054201.943481687,0.06888199302573832,12136958.758099722,720.9090909090909,319.9862605467046
2910.0,13054267.721477002,0.0688736352305055,12136958.758099722,720.9090909090909,319.9862605467046
2915.0,13055326.287570864,0.06885422439090967,12136958.758099722,720.9090909090909,319.9862605467046
2920.0,13055348.115518462,0.06884739144721219,12136958.758099722,720.9090909090909,319.9862605467046
2925.0,13057992.695811184,0.06882168118314447,12136958.758099722,720.9090909090909,319.9862605467046
2930.0,13058573.010203505,0.0688107330607178,12136958.758099722,720.9090909090909,319.9862605467046
2935.0,13059679.884551268,0.06879496817870918,12136958.758099722,720.9090909090909,319.9862605467046
2940.0,13060225.57922846,0.06878542426561857,12136958.758099722,720.9090909090909,319.9862605467046
2945.0,13060366.731685042,0.06877549037321258,12136958.758099722,720.9090909090909,319.9862605467046
2950.0,13061356.736354275,0.06876115177356108,12136958.758099722,720.9090909090909,319.9862605467046
2955.0,13063079.335503211,0.06874131033317811,12136958.758099722,720.9090909090909,319.9862605467046
2960.0,13063227.325690532,0.06873361484857812,12136958.758099722,720.9090909090909,319.9862605467046
2965.0,13064404.457375024,0.06871751316273897,12136958.758099722,720.9090909090909,319.9862605467046
2970.0,13064911.979694694,0.06870776047519103,12136958.758099722,720.9090909090909,319.9862605467046
2975.0,13064935.568112524,0.06870080429821784,12136958.758099722,720.9090909090909,319.9862605467046
2980.0,13066796.906778747,0.068678902047088,12136958.758099722,720.9090909090909,319.9862605467046
2985.0,13067296.430878874,0.06866817523688117,12136958.758099722,720.9090909090909,319.9862605467046
2990.0,13068159.47420289,0.06865563119793305,12136958.758099722,720.9090909090909,319.9862605467046
2995.0,13069621.557577398,0.06863767419618179,12136958.758099722,720.9090909090909,319.9862605467046
3000.0,13069779.880495317,0.06862922499075212,12136958.758099722,720.9090909090909,319.9862605467046
3005.0,13071444.921451045,0.06861153891474024,12136958.758099722,720.9090909090909,319.9862605467046
3010.0,13071467.315588407,0.06860406684508114,12136958.758099722,720.9090909090909,319.9862605467046
3015.0,13073905.012308596,0.06857980486122464,12136958.758099722,720.9090909090909,319.9862605467046
3020.0,13074041.363259656,0.06857269761303574,12136958.758099722,720.9090909090909,319.9862605467046
3025.0,13075396.455814838,0.06855418010480765,12136958.758099722,720.9090909090909,319.9862605467046
3030.0,13076389.711077228,0.06853935775996509,12136958.758099722,720.9090909090909,319.9862605467046
3035.0,13076791.194560902,0.06852945200271213,12136958.758099722,720.9090909090909,319.9862605467046
3040.0,13078186.737214945,0.0685121516528694,12136958.758099722,720.9090909090909,319.9862605467046
3045.0,13078242.792199135,0.06850439327743231,12136958.758099722,720.9090909090909,319.9862605467046
3050.0,13081275.69827259,0.06847517969053651,12136958.758099722,720.9090909090909,319.9862605467046
3055.0,13082037.164229551,0.0684644903120462,12136958.758099722,720.9090909090909,319.9862605467046
3060.0,13082081.46608313,0.06845657284137396,12136958.758099722,720.9090909090909,319.9862605467046
3065.0,13083625.472905986,0.06843873666069604,12136958.758099722,720.9090909090909,319.9862605467046
3070.0,13084802.359244313,0.06842389933627992,12136958.758099722,720.9090909090909,319.9862605467046
3075.0,13085121.763125256,0.06841488700296675,12136958.758099722,720.9090909090909,319.9862605467046
3080.0,13087019.008336924,0.06839331657905362,12136958.758099722,720.9090909090909,319.9862605467046
3085.0,13087038.672850087,0.06838669794533311,12136958.758099722,720.9090909090909,319.9862605467046
3090.0,13089733.164843006,0.06836208028642554,12136958.758099722,720.9090909090909,319.9862605467046
3095.0,13089816.672227114,0.06835421832888876,12136958.758099722,720.9090909090909,319.9862605467046
3100.0,13091346.718738127,0.06833475709361589,12136958.758099722,720.9090909090909,319.9862605467046
3105.0,13092586.924530013,0.06831950074447826,12136958.758099722,720.9090909090909,319.9862605467046
3110.0,13092801.785269365,0.06831015775284946,12136958.758099722,720.9090909090909,319.9862605467046
3115.0,13095317.040156921,0.06828553379443612,12136958.758099722,720.9090909090909,319.9862605467046
3120.0,13095339.041742891,0.06827793289279782,12136958.758099722,720.9090909090909,319.9862605467046
3125.0,13097439.3192249,0.06825705230821222,12136958.758099722,720.9090909090909,319.9862605467046
3130.0,13098131.358975692,0.06824585001477156,12136958.758099722,720.9090909090909,319.9862605467046
3135.0,13098897.520346558,0.06823428513478945,12136958.758099722,720.9090909090909,319.9862605467046
3140.0,13100327.18537351,0.06821883834231268,12136958.758099722,720.9090909090909,319.9862605467046
3145.0,13100449.408342851,0.06821249333307748,12136958.758099722,720.9090909090909,319.9862605467046
3150.0,13102471.394870028,0.06819034202052805,12136958.758099722,720.9090909090909,319.9862605467046
3155.0,13102489.727421226,0.06818394342774303,12136958.758099722,720.9090909090909,319.9862605467046
3160.0,13104433.289939195,0.06816457048262539,12136958.758099722,720.9090909090909,319.9862605467046
3165.0,13104449.753373276,0.0681586699187631,12136958.758099722,720.9090909090909,319.9862605467046
3170.0,13106336.166959176,0.06813957386934258,12136958.758099722,720.9090909090909,319.9862605467046
3175.0,13107113.722688524,0.06812837086571338,12136958.758099722,720.9090909090909,319.9862605467046
3180.0,13107444.102967063,0.06812031659610183,12136958.758099722,720.9090909090909,319.9862605467046
3185.0,13109797.245966507,0.06809690275303164,12136958.758099722,720.9090909090909,319.9862605467046
3190.0,13109813.44900889,0.068091646338462,12136958.758099722,720.9090909090909,319.9862605467046
3195.0,13112178.08947617,0.06806881218201663,12136958.758099722,720.9090909090909,319.9862605467046
3200.0,13112590.595331354,0.06806063208680069,12136958.758099722,720.9090909090909,319.9862605467046
3205.0,13113662.4477977,0.06804689103711455,12136958.758099722,720.9090909090909,319.9862605467046
3210.0,13115251.283380494,0.06803067471930964,12136958.758099722,720.9090909090909,319.9862605467046
3215.0,13115754.85847667,0.06801443104169339,12136958.758099722,720.9090909090909,319.9862605467046
3220.0,13115901.732876616,0.06799384231016589,12136958.758099722,720.9090909090909,319.9862605467046
3225.0,13116795.402669104,0.06797207079837872,12136958.758099722,720.9090909090909,319.9862605467046
3230.0,13116933.91143803,0.06795877225510864,12136958.758099722,720.9090909090909,319.9862605467046
3235.0,13119375.866334518,0.06793083362140837,12136958.758099722,720.9090909090909,319.9862605467046
3240.0,13119407.295016007,0.06792149268287288,12136958.758099722,720.9090909090909,319.9862605467046
3245.0,13121433.19642823,0.06789962092288983,12136958.758099722,720.9090909090909,319.9862605467046
3250.0,13121453.035181392,0.06789297748301899,12136958.758099722,720.9090909090909,319.9862605467046
3255.0,13123100.683167208,0.06787484040496389,12136958.758099722,720.9090909090909,319.9862605467046
3260.0,13123988.084641622,0.06786287366381034,12136958.758099722,720.9090909090909,319.9862605467046
3265.0,13124749.96495445,0.06785179840863513,12136958.758099722,720.9090909090909,319.9862605467046
3270.0,13124768.664598389,0.0678443970145431,12136958.758099722,720.9090909090909,319.9862605467046
3275.0,13126419.926291145,0.06782807568580478,12136958.758099722,720.9090909090909,319.9862605467046
3280.0,13127040.942127496,0.06781690640430113,12136958.758099722,720.9090909090909,319.9862605467046
3285.0,13127439.270325338,0.06780846872031328,12136958.758099722,720.9090909090909,319.9862605467046
3290.0,13128778.34904601,0.0677935673891665,12136958.758099722,720.9090909090909,319.9862605467046
3295.0,13128866.537010388,0.06778831947273062,12136958.758099722,720.9090909090909,319.9862605467046
3300.0,13131536.071233476,0.06776348926720518,12136958.758099722,720.9090909090909,319.9862605467046
3305.0,13131554.16636912,0.0677574771478273,12136958.758099722,720.9090909090909,319.9862605467046
3310.0,13133262.805725748,0.06774076900847802,12136958.758099722,720.9090909090909,319.9862605467046
3315.0,13133525.798151461,0.06773398985312669,12136958.758099722,720.9090909090909,319.9862605467046
3320.0,13134867.27831179,0.06771938819942194,12136958.758099722,720.9090909090909,319.9862605467046
3325.0,13136456.831992265,0.06770241119309249,12136958.758099722,720.9090909090909,319.9862605467046
3330.0,13136482.02935269,0.06769684194839777,12136958.758099722,720.9090909090909,319.9862605467046
3335.0,13138405.859931227,0.06767826829562766,12136958.758099722,720.9090909090909,319.9862605467046
3340.0,13138421.879176425,0.06767278742324381,12136958.758099722,720.9090909090909,319.9862605467046
3345.0,13140915.983894898,0.06765055544203355,12136958.758099722,720.9090909090909,319.9862605467046
3350.0,13141274.08730614,0.06764320437764801,12136958.758099722,720.9090909090909,319.9862605467046
3355.0,13142288.249783954,0.06763067533601497,12136958.758099722,720.9090909090909,319.9862605467046
3360.0,13143251.601198662,0.0676191100282818,12136958.758099722,720.9090909090909,319.9862605467046
3365.0,13143632.357396906,0.06761067905848611,12136958.758099722,720.9090909090909,319.9862605467046
3370.0,13146069.231103353,0.06758833856424433,12136958.758099722,720.9090909090909,319.9862605467046
3375.0,13146083.44767079,0.0675838764215931,12136958.758099722,720.9090909090909,319.9862605467046
3380.0,13148169.35531213,0.06756349842068704,12136958.758099722,720.9090909090909,319.9862605467046
3385.0,13148304.77359574,0.06755828494118479,12136958.758099722,720.9090909090909,319.9862605467046
3390.0,13149738.268464133,0.0675424752529258,12136958.758099722,720.9090909090909,319.9862605467046
3395.0,13150213.43637586,0.0675359585265291,12136958.758099722,720.9090909090909,319.9862605467046
3400.0,13151069.729284883,0.06752334079530914,12136958.758099722,720.9090909090909,319.9862605467046
3405.0,13152860.15721683,0.06750522648060767,12136958.758099722,720.9090909090909,319.9862605467046
3410.0,13152873.932736112,0.06750069627026149,12136958.758099722,720.9090909090909,319.9862605467046
3415.0,13155287.625790214,0.06747861349306616,12136958.758099722,720.9090909090909,319.9862605467046
3420.0,13155302.280037059,0.067472935383756,12136958.758099722,720.9090909090909,319.9862605467046
3425.0,13156498.910551721,0.06745944266869226,12136958.758099722,720.9090909090909,319.9862605467046
3430.0,13156512.2812233,0.06745539494847344,12136958.758099722,720.9090909090909,319.9862605467046
3435.0,13158554.851540688,0.06743537543962469,12136958.758099722,720.9090909090909,319.9862605467046
3440.0,13159563.595313098,0.06742308025548643,12136958.758099722,720.9090909090909,319.9862605467046
3445.0,13160028.230650894,0.06741623779286056,12136958.758099722,720.9090909090909,319.9862605467046
3450.0,13160823.699754393,0.06740503608126111,12136958.758099722,720.9090909090909,319.9862605467046
3455.0,13161269.86822895,0.06739658664889475,12136958.758099722,720.9090909090909,319.9862605467046
3460.0,13163750.332294673,0.06737369568121909,12136958.758099722,720.9090909090909,319.9862605467046
3465.0,13163764.670434661,0.06736890831200798,12136958.758099722,720.9090909090909,319.9862605467046
3470.0,13165434.067555007,0.06735172919570358,12136958.758099722,720.9090909090909,319.9862605467046
3475.0,13165449.618319988,0.0673459132855329,12136958.758099722,720.9090909090909,319.9862605467046
3480.0,13167035.867726443,0.06733087568890135,12136958.758099722,720.9090909090909,319.9862605467046
3485.0,13167439.908270005,0.06732318129689663,12136958.758099722,720.9090909090909,319.9862605467046
3490.0,13167454.899370087,0.06731699761870823,12136958.758099722,720.9090909090909,319.9862605467046
3495.0,13168885.164625784,0.06730234973199244,12136958.758099722,720.9090909090909,319.9862605467046
3500.0,13169697.050713748,0.06729227572992766,12136958.758099722,720.9090909090909,319.9862605467046
3505.0,13170262.006862246,0.06728356932462748,12136958.758099722,720.9090909090909,319.9862605467046
3510.0,13171630.785984423,0.06726849271042831,12136958.758099722,720.9090909090909,319.9862605467046
3515.0,13171666.564280784,0.0672643443496788,12136958.758099722,720.9090909090909,319.9862605467046
3520.0,13174037.788330507,0.06724210875404858,12136958.758099722,720.9090909090909,319.9862605467046
3525.0,13174573.442456536,0.06723292204243286,12136958.758099722,720.9090909090909,319.9862605467046
3530.0,13174608.554780325,0.06722859292978565,12136958.758099722,720.9090909090909,319.9862605467046
3535.0,13175835.600136876,0.06721543885158462,12136958.758099722,720.9090909090909,319.9862605467046
3540.0,13177068.492055887,0.0672009026371211,12136958.758099722,720.9090909090909,319.9862605467046
3545.0,13177248.228738789,0.06719530427897295,12136958.758099722,720.9090909090909,319.9862605467046
3550.0,13179005.54307623,0.06717770980123833,12136958.758099722,720.9090909090909,319.9862605467046
3555.0,13179018.40787707,0.06717339721693001,12136958.758099722,720.9090909090909,319.9862605467046
3560.0,13181807.998889929,0.0671481131769603,12136958.758099722,720.9090909090909,319.9862605467046
3565.0,13181996.083424594,0.06714211297707184,12136958.758099722,720.9090909090909,319.9862605467046
3570.0,13183145.214139732,0.06712803493616708,12136958.758099722,720.9090909090909,319.9862605467046
3575.0,13183820.056724126,0.06711904734959183,12136958.758099722,720.9090909090909,319.9862605467046
3580.0,13184396.283599481,0.06711103837286769,12136958.758099722,720.9090909090909,319.9862605467046
3585.0,13184409.436770827,0.067106475214341,12136958.758099722,720.9090909090909,319.9862605467046
3590.0,13186522.551238317,0.06708533382898182,12136958.758099722,720.9090909090909,319.9862605467046
3595.0,13187232.839820527,0.06707484725959954,12136958.758099722,720.9090909090909,319.9862605467046
3600.0,13188082.993169582,0.06706474921558879,12136958.758099722,720.9090909090909,319.9862605467046
3605.0,13188408.230700225,0.06705718985595967,12136958.758099722,720.9090909090909,319.9862605467046
3610.0,13189397.852109503,0.0670456628463572,12136958.758099722,720.9090909090909,319.9862605467046
3615.0,13189458.848791093,0.06704104843982119,12136958.758099722,720.9090909090909,319.9862605467046
3620.0,13190687.754176263,0.0670267516146517,12136958.758099722,720.9090909090909,319.9862605467046
3625.0,13191909.68418975,0.06701306553097083,12136958.758099722,720.9090909090909,319.9862605467046
3630.0,13192075.273201335,0.06700746029664857,12136958.758099722,720.9090909090909,319.9862605467046
3635.0,13193883.725047909,0.06699035049184278,12136958.758099722,720.9090909090909,319.9862605467046
3640.0,13193896.49762961,0.06698558798833487,12136958.758099722,720.9090909090909,319.9862605467046
3645.0,13196522.925033621,0.06696124903911871,12136958.758099722,720.9090909090909,319.9862605467046
3650.0,13196641.344391016,0.06695631309059163,12136958.758099722,720.9090909090909,319.9862605467046
3655.0,13197927.622099426,0.06694197323102939,12136958.758099722,720.9090909090909,319.9862605467046
3660.0,13198715.788847439,0.0669318055669346,12136958.758099722,720.9090909090909,319.9862605467046
3665.0,13199219.277824067,0.0669245348561953,12136958.758099722,720.9090909090909,319.9862605467046
3670.0,13200677.639410086,0.06690846348253311,12136958.758099722,720.9090909090909,319.9862605467046
3675.0,13200714.099825917,0.06690366854393712,12136958.758099722,720.9090909090909,319.9862605467046
3680.0,13203084.244951248,0.06688140899862055,12136958.758099722,720.9090909090909,319.9862605467046
3685.0,13203590.347767299,0.06687397807229299,12136958.758099722,720.9090909090909,319.9862605467046
3690.0,13203607.854908014,0.06686788360344331,12136958.758099722,720.9090909090909,319.9862605467046
3695.0,13204986.907828407,0.06685305109132776,12136958.758099722,720.9090909090909,319.9862605467046
3700.0,13205070.613387633,0.06684898717065546,12136958.758099722,720.9090909090909,319.9862605467046
3705.0,13206364.63905191,0.06683595270028528,12136958.758099722,720.9090909090909,319.9862605467046
3710.0,13207487.648980098,0.06682242815994197,12136958.758099722,720.9090909090909,319.9862605467046
3715.0,13208164.542110413,0.06681366791512233,12136958.758099722,720.9090909090909,319.9862605467046
3720.0,13208584.729338162,0.06680688783854179,12136958.758099722,720.9090909090909,319.9862605467046
3725.0,13208625.322277697,0.06680271139957003,12136958.758099722,720.9090909090909,319.9862605467046
3730.0,13209741.649913657,0.06678942770815477,12136958.758099722,720.9090909090909,319.9862605467046
3735.0,13211442.185475968,0.06677402799795103,12136958.758099722,720.9090909090909,319.9862605467046
3740.0,13212045.07280772,0.06676529968516588,12136958.758099722,720.9090909090909,319.9862605467046
3745.0,13212058.027155602,0.06676113854147953,12136958.758099722,720.9090909090909,319.9862605467046
3750.0,13214476.067400342,0.06673977156497007,12136958.758099722,720.9090909090909,319.9862605467046
3755.0,13214488.824088925,0.06673598199958936,12136958.758099722,720.9090909090909,319.9862605467046
3760.0,13216062.464675441,0.06671969672636077,12136958.758099722,720.9090909090909,319.9862605467046
3765.0,13216427.002663935,0.06671325869515617,12136958.758099722,720.9090909090909,319.9862605467046
3770.0,13217317.15145073,0.06670299047632089,12136958.758099722,720.9090909090909,319.9862605467046
3775.0,13218982.028241845,0.06668698136835283,12136958.758099722,720.9090909090909,319.9862605467046
3780.0,13218998.090620594,0.06668160431068772,12136958.758099722,720.9090909090909,319.9862605467046
3785.0,13221081.981423674,0.06666310944289405,12136958.758099722,720.9090909090909,319.9862605467046
3790.0,13221095.114733573,0.0666589891703773,12136958.758099722,720.9090909090909,319.9862605467046
3795.0,13223029.802484602,0.06664117163547664,12136958.758099722,720.9090909090909,319.9862605467046
3800.0,13223044.262281617,0.06663714342266751,12136958.758099722,720.9090909090909,319.9862605467046
3805.0,13224536.161925236,0.0666229153555971,12136958.758099722,720.9090909090909,319.9862605467046
3810.0,13225559.033403961,0.06661055313827266,12136958.758099722,720.9090909090909,319.9862605467046
3815.0,13225782.571411526,0.06660413831573433,12136958.758099722,720.9090909090909,319.9862605467046
3820.0,13228145.204297785,0.0665842962571903,12136958.758099722,720.9090909090909,319.9862605467046
3825.0,13228518.25722826,0.06657704741306512,12136958.758099722,720.9090909090909,319.9862605467046
3830.0,13228531.008950481,0.06657296947333323,12136958.758099722,720.9090909090909,319.9862605467046
3835.0,13230950.507932782,0.06655201334824197,12136958.758099722,720.9090909090909,319.9862605467046
3840.0,13230965.452654844,0.06654717839223587,12136958.758099722,720.9090909090909,319.9862605467046
3845.0,13232661.076302296,0.06653099808895856,12136958.758099722,720.9090909090909,319.9862605467046
3850.0,13233015.295671444,0.06652463553294542,12136958.758099722,720.9090909090909,319.9862605467046
3855.0,13234210.850041894,0.06651213855708145,12136958.758099722,720.9090909090909,319.9862605467046
3860.0,13235796.521566417,0.0664963985303205,12136958.758099722,720.9090909090909,319.9862605467046
3865.0,13235811.171235349,0.06649157029255581,12136958.758099722,720.9090909090909,319.9862605467046
3870.0,13238087.198302642,0.06647167017039979,12136958.758099722,720.9090909090909,319.9862605467046
3875.0,13238099.984773928,0.06646763391595953,12136958.758099722,720.9090909090909,319.9862605467046
3880.0,13239221.680762317,0.06645512825055948,12136958.758099722,720.9090909090909,319.9862605467046
3885.0,13239237.31490458,0.0664508266549799,12136958.758099722,720.9090909090909,319.9862605467046
3890.0,13241278.232973862,0.06643250051043215,12136958.758099722,720.9090909090909,319.9862605467046
3895.0,13241759.898372063,0.06642451998523845,12136958.758099722,720.9090909090909,319.9862605467046
3900.0,13242592.47988654,0.06641484836890647,12136958.758099722,720.9090909090909,319.9862605467046
3905.0,13243728.43426343,0.06640318289773078,12136958.758099722,720.9090909090909,319.9862605467046
3910.0,13243876.813505169,0.06639729317219314,12136958.758099722,720.9090909090909,319.9862605467046
3915.0,13246244.163806276,0.06637618257683585,12136958.758099722,720.9090909090909,319.9862605467046
3920.0,13246603.94576206,0.0663695373089785,12136958.758099722,720.9090909090909,319.9862605467046
3925.0,13246616.160622904,0.06636579583176483,12136958.758099722,720.9090909090909,319.9862605467046
3930.0,13247659.315433577,0.06635296027067841,12136958.758099722,720.9090909090909,319.9862605467046
3935.0,13248051.95091974,0.06634703886811674,12136958.758099722,720.9090909090909,319.9862605467046
3940.0,13248067.582225481,0.066342136722229,12136958.758099722,720.9090909090909,319.9862605467046
3945.0,13248225.63218847,0.06633676174172456,12136958.758099722,720.9090909090909,319.9862605467046
3950.0,13248244.605806192,0.06633196386804736,12136958.758099722,720.9090909090909,319.9862605467046
3955.0,13250275.573525827,0.06631377615836892,12136958.758099722,720.9090909090909,319.9862605467046
3960.0,13250901.611791033,0.06630492750755944,12136958.758099722,720.9090909090909,319.9862605467046
3965.0,13250916.489157869,0.06630002094164043,12136958.758099722,720.9090909090909,319.9862605467046
3970.0,13251498.369030857,0.0662928747664508,12136958.758099722,720.9090909090909,319.9862605467046
3975.0,13251513.528421925,0.06628794112932333,12136958.758099722,720.9090909090909,319.9862605467046
3980.0,13252158.335154353,0.06627925892339905,12136958.758099722,720.9090909090909,319.9862605467046
3985.0,13252171.90924348,0.06627531182172038,12136958.758099722,720.9090909090909,319.9862605467046
3990.0,13254471.291109443,0.06625422599366751,12136958.758099722,720.9090909090909,319.9862605467046
3995.0,13254483.636284841,0.0662503278865334,12136958.758099722,720.9090909090909,319.9862605467046
4000.0,13255782.699738948,0.06623673071117625,12136958.758099722,720.9090909090909,319.9862605467046
4005.0,13256408.021981025,0.06622887253044844,12136958.758099722,720.9090909090909,319.9862605467046
4010.0,13257182.282339143,0.06621916535511829,12136958.758099722,720.9090909090909,319.9862605467046
4015.0,13259032.100352354,0.06620115513341755,12136958.758099722,720.9090909090909,319.9862605467046
4020.0,13259799.54131384,0.06619212902333506,12136958.758099722,720.9090909090909,319.9862605467046
4025.0,13259811.380800512,0.0661885410850315,12136958.758099722,720.9090909090909,319.9862605467046
4030.0,13260357.398287812,0.06617988254439594,12136958.758099722,720.9090909090909,319.9862605467046
4035.0,13260370.259407084,0.06617621208759578,12136958.758099722,720.9090909090909,319.9862605467046
4040.0,13262687.95217554,0.06615618923316464,12136958.758099722,720.9090909090909,319.9862605467046
4045.0,13262944.288068349,0.0661497029952874,12136958.758099722,720.9090909090909,319.9862605467046
4050.0,13264137.899583066,0.06613691121896517,12136958.758099722,720.9090909090909,319.9862605467046
4055.0,13264219.227849975,0.06613238980524744,12136958.758099722,720.9090909090909,319.9862605467046
4060.0,13265559.188357104,0.06611905453602601,12136958.758099722,720.9090909090909,319.9862605467046
4065.0,13266846.004984656,0.06610513544887413,12136958.758099722,720.9090909090909,319.9862605467046
4070.0,13266989.24973084,0.0661009243137636,12136958.758099722,720.9090909090909,319.9862605467046
4075.0,13268807.26693692,0.06608313966311231,12136958.758099722,720.9090909090909,319.9862605467046
4080.0,13268819.3409201,0.06607933931770582,12136958.758099722,720.9090909090909,319.9862605467046
4085.0,13271421.372395013,0.06605588646144786,12136958.758099722,720.9090909090909,319.9862605467046
4090.0,13271588.39212961,0.06605188840317232,12136958.758099722,720.9090909090909,319.9862605467046
4095.0,13272797.3378401,0.06603873908479628,12136958.758099722,720.9090909090909,319.9862605467046
4100.0,13273563.106417447,0.06602938306092042,12136958.758099722,720.9090909090909,319.9862605467046
4105.0,13274002.160386533,0.06602307059103764,12136958.758099722,720.9090909090909,319.9862605467046
4110.0,13275951.951162664,0.06600527577587165,12136958.758099722,720.9090909090909,319.9862605467046
4115.0,13276040.244863959,0.06600020394305163,12136958.758099722,720.9090909090909,319.9862605467046
4120.0,13276880.939431725,0.06598998614526187,12136958.758099722,720.9090909090909,319.9862605467046
4125.0,13276898.797736218,0.06598648613533577,12136958.758099722,720.9090909090909,319.9862605467046
4130.0,13279816.81498391,0.06596108747956751,12136958.758099722,720.9090909090909,319.9862605467046
4135.0,13279828.673932213,0.06595735685640496,12136958.758099722,720.9090909090909,319.9862605467046
4140.0,13280774.522144057,0.06594633220134101,12136958.758099722,720.9090909090909,319.9862605467046
4145.0,13280788.820885425,0.06594165832352324,12136958.758099722,720.9090909090909,319.9862605467046
4150.0,13282273.603664035,0.06592713101826621,12136958.758099722,720.9090909090909,319.9862605467046
4155.0,13282286.342429439,0.06592400579748495,12136958.758099722,720.9090909090909,319.9862605467046
4160.0,13284562.847675689,0.06590284591986557,12136958.758099722,720.9090909090909,319.9862605467046
4165.0,13284723.601501212,0.06589738424001391,12136958.758099722,720.9090909090909,319.9862605467046
4170.0,13285680.40086515,0.0658864062115966,12136958.758099722,720.9090909090909,319.9862605467046
4175.0,13285827.237420142,0.06588149336841352,12136958.758099722,720.9090909090909,319.9862605467046
4180.0,13286690.32401751,0.06587154869242588,12136958.758099722,720.9090909090909,319.9862605467046
4185.0,13286723.956035879,0.0658667981369256,12136958.758099722,720.9090909090909,319.9862605467046
4190.0,13287862.28132168,0.0658550793736659,12136958.758099722,720.9090909090909,319.9862605467046
4195.0,13288278.681931706,0.06584835721584292,12136958.758099722,720.9090909090909,319.9862605467046
4200.0,13288994.092094634,0.06583905156768247,12136958.758099722,720.9090909090909,319.9862605467046
4205.0,13290703.874273015,0.06582371585398251,12136958.758099722,720.9090909090909,319.9862605467046
4210.0,13290715.876373248,0.0658202232488708,12136958.758099722,720.9090909090909,319.9862605467046
4215.0,13292553.426633155,0.06580176976793434,12136958.758099722,720.9090909090909,319.9862605467046
4220.0,13292900.144015677,0.06579568928405286,12136958.758099722,720.9090909090909,319.9862605467046
4225.0,13293860.661799584,0.06578495985981436,12136958.758099722,720.9090909090909,319.9862605467046
4230.0,13294205.88927549,0.06577861782132029,12136958.758099722,720.9090909090909,319.9862605467046
4235.0,13295028.721594464,0.06576844413952204,12136958.758099722,720.9090909090909,319.9862605467046
4240.0,13295873.641140565,0.06575949749132204,12136958.758099722,720.9090909090909,319.9862605467046
4245.0,13295993.085018545,0.0657543331008061,12136958.758099722,720.9090909090909,319.9862605467046
4250.0,13298192.544203987,0.065733597881791,12136958.758099722,720.9090909090909,319.9862605467046
4255.0,13298730.196669433,0.06572630376585849,12136958.758099722,720.9090909090909,319.9862605467046
4260.0,13298743.256826712,0.06572267366953198,12136958.758099722,720.9090909090909,319.9862605467046
4265.0,13299226.657482712,0.0657142731814678,12136958.758099722,720.9090909090909,319.9862605467046
4270.0,13299351.383757671,0.06570974987414507,12136958.758099722,720.9090909090909,319.9862605467046
4275.0,13300809.261491671,0.06569565636233991,12136958.758099722,720.9090909090909,319.9862605467046
4280.0,13300822.05952814,0.06569157931754635,12136958.758099722,720.9090909090909,319.9862605467046
4285.0,13302911.235017734,0.06567163012738175,12136958.758099722,720.9090909090909,319.9862605467046
4290.0,13302923.215947364,0.06566887143182533,12136958.758099722,720.9090909090909,319.9862605467046
4295.0,13303779.025772844,0.06565776526707989,12136958.758099722,720.9090909090909,319.9862605467046
4300.0,13303791.705149636,0.06565372522351218,12136958.758099722,720.9090909090909,319.9862605467046
4305.0,13306274.726211958,0.06563255254526952,12136958.758099722,720.9090909090909,319.9862605467046
4310.0,13306288.339407029,0.06562868186729134,12136958.758099722,720.9090909090909,319.9862605467046
4315.0,13307970.187482618,0.0656130644370404,12136958.758099722,720.9090909090909,319.9862605467046
4320.0,13308011.388461374,0.06560776399049582,12136958.758099722,720.9090909090909,319.9862605467046
4325.0,13309435.780768229,0.06559424463687472,12136958.758099722,720.9090909090909,319.9862605467046
4330.0,13309548.797441596,0.06558943795013551,12136958.758099722,720.9090909090909,319.9862605467046
4335.0,13310445.076968258,0.06557909721137996,12136958.758099722,720.9090909090909,319.9862605467046
4340.0,13310460.603747299,0.06557468181905556,12136958.758099722,720.9090909090909,319.9862605467046
4345.0,13311357.864641223,0.06556401616623768,12136958.758099722,720.9090909090909,319.9862605467046
4350.0,13311529.992640791,0.06555924071394169,12136958.758099722,720.9090909090909,319.9862605467046
4355.0,13311543.398696214,0.0655549820201747,12136958.758099722,720.9090909090909,319.9862605467046
4360.0,13311560.14330442,0.06555215926477173,12136958.758099722,720.9090909090909,319.9862605467046
4365.0,13311574.49187771,0.06554744133997134,12136958.758099722,720.9090909090909,319.9862605467046
4370.0,13312565.229731467,0.06553658059267378,12136958.758099722,720.9090909090909,319.9862605467046
4375.0,13312891.924791254,0.06553122190985941,12136958.758099722,720.9090909090909,319.9862605467046
4380.0,13313649.098948244,0.06552230791478451,12136958.758099722,720.9090909090909,319.9862605467046
4385.0,13314950.684503948,0.06550729694451377,12136958.758099722,720.9090909090909,319.9862605467046
4390.0,13314979.84087262,0.06550336259190431,12136958.758099722,720.9090909090909,319.9862605467046
4395.0,13316038.733448466,0.06549213772246155,12136958.758099722,720.9090909090909,319.9862605467046
4400.0,13316118.810217628,0.06548744540533831,12136958.758099722,720.9090909090909,319.9862605467046
4405.0,13318600.624853272,0.06546527319547668,12136958.758099722,720.9090909090909,319.9862605467046
4410.0,13318613.771667274,0.06546201127135295,12136958.758099722,720.9090909090909,319.9862605467046
4415.0,13320478.654719153,0.06544432060162572,12136958.758099722,720.9090909090909,319.9862605467046
4420.0,13320491.732224211,0.06544012112416293,12136958.758099722,720.9090909090909,319.9862605467046
4425.0,13322059.76708559,0.0654249734386267,12136958.758099722,720.9090909090909,319.9862605467046
4430.0,13323086.047459256,0.06541347263972445,12136958.758099722,720.9090909090909,319.9862605467046
4435.0,13323690.292086083,0.06540524006010358,12136958.758099722,720.9090909090909,319.9862605467046
4440.0,13323704.36537075,0.06540059401002185,12136958.758099722,720.9090909090909,319.9862605467046
4445.0,13326032.285859305,0.065380833895661,12136958.758099722,720.9090909090909,319.9862605467046
4450.0,13326046.57502309,0.06537615326861387,12136958.758099722,720.9090909090909,319.9862605467046
4455.0,13327616.507655786,0.06536108142510828,12136958.758099722,720.9090909090909,319.9862605467046
4460.0,13327935.546968333,0.06535541703705697,12136958.758099722,720.9090909090909,319.9862605467046
4465.0,13329038.933616046,0.06534289065643234,12136958.758099722,720.9090909090909,319.9862605467046
4470.0,13330655.424990864,0.0653275782115733,12136958.758099722,720.9090909090909,319.9862605467046
4475.0,13330669.03236497,0.06532346025236203,12136958.758099722,720.9090909090909,319.9862605467046
4480.0,13332590.436199332,0.06530594584998045,12136958.758099722,720.9090909090909,319.9862605467046
4485.0,13332605.1228251,0.06530110146784181,12136958.758099722,720.9090909090909,319.9862605467046
4490.0,13334851.62144019,0.06528111809705024,12136958.758099722,720.9090909090909,319.9862605467046
4495.0,13335463.90807439,0.06527379370168264,12136958.758099722,720.9090909090909,319.9862605467046
4500.0,13335677.217850044,0.06526766505711741,12136958.758099722,720.9090909090909,319.9862605467046
4505.0,13336295.670308944,0.06525945716643243,12136958.758099722,720.9090909090909,319.9862605467046
4510.0,13337170.124804137,0.06524995400608823,12136958.758099722,720.9090909090909,319.9862605467046
4515.0,13337384.739340413,0.06524386419002406,12136958.758099722,720.9090909090909,319.9862605467046
4520.0,13339000.74273086,0.06522878484227902,12136958.758099722,720.9090909090909,319.9862605467046
4525.0,13339017.950376408,0.06522382310629816,12136958.758099722,720.9090909090909,319.9862605467046
4530.0,13340910.12799677,0.06520761789940867,12136958.758099722,720.9090909090909,319.9862605467046
4535.0,13340925.572413072,0.06520250194165889,12136958.758099722,720.9090909090909,319.9862605467046
4540.0,13342757.75681666,0.06518563588909329,12136958.758099722,720.9090909090909,319.9862605467046
4545.0,13342772.554923544,0.06518172900106833,12136958.758099722,720.9090909090909,319.9862605467046
4550.0,13344216.968798835,0.06516759889961339,12136958.758099722,720.9090909090909,319.9862605467046
4555.0,13344990.030884016,0.0651578432573285,12136958.758099722,720.9090909090909,319.9862605467046
4560.0,13345561.701318685,0.06515066163803532,12136958.758099722,720.9090909090909,319.9862605467046
4565.0,13346081.754797518,0.06514336579074544,12136958.758099722,720.9090909090909,319.9862605467046
4570.0,13346522.142312838,0.06513613700650625,12136958.758099722,720.9090909090909,319.9862605467046
4575.0,13346533.85848251,0.06513278790694413,12136958.758099722,720.9090909090909,319.9862605467046
4580.0,13346546.540410805,0.0651292809279554,12136958.758099722,720.9090909090909,319.9862605467046
4585.0,13347609.588099761,0.06511812980686156,12136958.758099722,720.9090909090909,319.9862605467046
4590.0,13347620.237163328,0.06511541920164192,12136958.758099722,720.9090909090909,319.9862605467046
4595.0,13349156.781799655,0.06510172925749033,12136958.758099722,720.9090909090909,319.9862605467046
4600.0,13349202.69825659,0.0650995122462954,12136958.758099722,720.9090909090909,319.9862605467046
4605.0,13349958.87813252,0.06509185306760588,12136958.758099722,720.9090909090909,319.9862605467046
4610.0,13349968.830042098,0.0650886574953792,12136958.758099722,720.9090909090909,319.9862605467046
4615.0,13352155.552464297,0.06507101499016675,12136958.758099722,720.9090909090909,319.9862605467046
4620.0,13352165.523073189,0.06506819141561149,12136958.758099722,720.9090909090909,319.9862605467046
4625.0,13354021.820784062,0.0650519462629337,12136958.758099722,720.9090909090909,319.9862605467046
4630.0,13354021.84815416,0.06505133739433801,12136958.758099722,720.9090909090909,319.9862605467046
4635.0,13354021.881290097,0.06505054110906246,12136958.758099722,720.9090909090909,319.9862605467046
4640.0,13354021.89414938,0.06505037204077516,12136958.758099722,720.9090909090909,319.9862605467046
4645.0,13354021.921509959,0.06504974993995802,12136958.758099722,720.9090909090909,319.9862605467046
4650.0,13354021.952203065,0.06504901896099065,12136958.758099722,720.9090909090909,319.9862605467046
4655.0,13354021.982411461,0.06504831494808455,12136958.758099722,720.9090909090909,319.9862605467046
4660.0,13354022.00272373,0.06504790139792116,12136958.758099722,720.9090909090909,319.9862605467046
4665.0,13354022.015992446,0.06504766621036487,12136958.758099722,720.9090909090909,319.9862605467046
4670.0,13354022.051248893,0.06504676061721006,12136958.758099722,720.9090909090909,319.9862605467046
4675.0,13354022.071706152,0.06504630985445874,12136958.758099722,720.9090909090909,319.9862605467046
4680.0,13354022.096239468,0.0650457220412149,12136958.758099722,720.9090909090909,319.9862605467046
4685.0,13354022.142387705,0.06504448338481356,12136958.758099722,720.9090909090909,319.9862605467046
4690.0,13354022.150571065,0.06504441591712042,12136958.758099722,720.9090909090909,319.9862605467046
4695.0,13354022.188087588,0.0650434358694005,12136958.758099722,720.9090909090909,319.9862605467046
4700.0,13354022.231218468,0.06504229074335,12136958.758099722,720.9090909090909,319.9862605467046
4705.0,13354022.239223834,0.0650422267192799,12136958.758099722,720.9090909090909,319.9862605467046
4710.0,13354022.277940465,0.06504122086369138,12136958.758099722,720.9090909090909,319.9862605467046
4715.0,13354022.293726275,0.06504091221598648,12136958.758099722,720.9090909090909,319.9862605467046
4720.0,13354022.318444164,0.0650403320409086,12136958.758099722,720.9090909090909,319.9862605467046
4725.0,13354022.34754165,0.06503961069980317,12136958.758099722,720.9090909090909,319.9862605467046
4730.0,13354022.36828239,0.06503916182373032,12136958.758099722,720.9090909090909,319.9862605467046
4735.0,13354022.38095347,0.0650389582444916,12136958.758099722,720.9090909090909,319.9862605467046
4740.0,13354022.407641858,0.06503833139103328,12136958.758099722,720.9090909090909,319.9862605467046
4745.0,13354022.431199228,0.06503780142267931,12136958.758099722,720.9090909090909,319.9862605467046
4750.0,13354022.460848615,0.06503708455477025,12136958.758099722,720.9090909090909,319.9862605467046
4755.0,13354022.487517787,0.0650364588909599,12136958.758099722,720.9090909090909,319.9862605467046
4760.0,13354022.513408713,0.06503584964917586,12136958.758099722,720.9090909090909,319.9862605467046
4765.0,13354022.525132209,0.06503568520051678,12136958.758099722,720.9090909090909,319.9862605467046
4770.0,13354022.550700448,0.0650350963704564,12136958.758099722,720.9090909090909,319.9862605467046
4775.0,13354022.576559119,0.06503449767652307,12136958.758099722,720.9090909090909,319.9862605467046
4780.0,13354022.606519248,0.06503376127494952,12136958.758099722,720.9090909090909,319.9862605467046
4785.0,13354022.63536582,0.06503306843208917,12136958.758099722,720.9090909090909,319.9862605467046
4790.0,13354022.658370815,0.06503255956130322,12136958.758099722,720.9090909090909,319.9862605467046
4795.0,13354022.669954687,0.06503239524973965,12136958.758099722,720.9090909090909,319.9862605467046
4800.0,13354022.715865761,0.0650311680081748,12136958.758099722,720.9090909090909,319.9862605467046
4805.0,13354022.755111903,0.06503015113141372,12136958.758099722,720.9090909090909,319.9862605467046
4810.0,13354022.766175428,0.06502999652657443,12136958.758099722,720.9090909090909,319.9862605467046
4815.0,13354022.806063253,0.06502895667328237,12136958.758099722,720.9090909090909,319.9862605467046
4820.0,13354022.843200691,0.06502800428503085,12136958.758099722,720.9090909090909,319.9862605467046
4825.0,13354022.85142653,0.0650279350894111,12136958.758099722,720.9090909090909,319.9862605467046
4830.0,13354022.868619714,0.06502759943517691,12136958.758099722,720.9090909090909,319.9862605467046
4835.0,13354022.901595231,0.06502676881570203,12136958.758099722,720.9090909090909,319.9862605467046
4840.0,13354022.92067789,0.06502636659832235,12136958.758099722,720.9090909090909,319.9862605467046
4845.0,13354022.941982089,0.06502590258949828,12136958.758099722,720.9090909090909,319.9862605467046
4850.0,13354022.963607935,0.06502543100727842,12136958.758099722,720.9090909090909,319.9862605467046
4855.0,13354022.992293268,0.06502473755489875,12136958.758099722,720.9090909090909,319.9862605467046
4860.0,13354023.018455805,0.06502412959107011,12136958.758099722,720.9090909090909,319.9862605467046
4865.0,13354023.04772675,0.06502342087464909,12136958.758099722,720.9090909090909,319.9862605467046
4870.0,13354023.075660331,0.06502275692148732,12136958.758099722,720.9090909090909,319.9862605467046
4875.0,13354023.084282145,0.06502268681781082,12136958.758099722,720.9090909090909,319.9862605467046
4880.0,13354023.131063173,0.0650214424005528,12136958.758099722,720.9090909090909,319.9862605467046
4885.0,13354023.14455928,0.06502122376948369,12136958.758099722,720.9090909090909,319.9862605467046
4890.0,13354023.16010297,0.06502095128010052,12136958.758099722,720.9090909090909,319.9862605467046
4895.0,13354023.188550897,0.0650202686788941,12136958.758099722,720.9090909090909,319.9862605467046
4900.0,13354023.198495084,0.06502016460203763,12136958.758099722,720.9090909090909,319.9862605467046
4905.0,13354023.23226091,0.0650193249811601,12136958.758099722,720.9090909090909,319.9862605467046
4910.0,13354023.258663468,0.06501871838806224,12136958.758099722,720.9090909090909,319.9862605467046
4915.0,13354023.285686335,0.06501808116964433,12136958.758099722,720.9090909090909,319.9862605467046
4920.0,13354023.316615196,0.0650173388561847,12136958.758099722,720.9090909090909,319.9862605467046
4925.0,13354023.32632649,0.06501724450215189,12136958.758099722,720.9090909090909,319.9862605467046
4930.0,13354023.35984999,0.06501642647705505,12136958.758099722,720.9090909090909,319.9862605467046
4935.0,13354023.377413325,0.06501608922774774,12136958.758099722,720.9090909090909,319.9862605467046
4940.0,13354023.391972713,0.06501584464837394,12136958.758099722,720.9090909090909,319.9862605467046
4945.0,13354023.41862286,0.06501522878779087,12136958.758099722,720.9090909090909,319.9862605467046
4950.0,13354023.44458565,0.0650146235038096,12136958.758099722,720.9090909090909,319.9862605467046
4955.0,13354023.470793659,0.06501401035708258,12136958.758099722,720.9090909090909,319.9862605467046
4960.0,13354023.49469207,0.06501346887486759,12136958.758099722,720.9090909090909,319.9862605467046
4965.0,13354023.519838402,0.06501289056309344,12136958.758099722,720.9090909090909,319.9862605467046
4970.0,13354023.532670826,0.06501269345373026,12136958.758099722,720.9090909090909,319.9862605467046
4975.0,13354023.55306438,0.06501226089125928,12136958.758099722,720.9090909090909,319.9862605467046
4980.0,13354023.583558217,0.0650115173166556,12136958.758099722,720.9090909090909,319.9862605467046
4985.0,13354023.604888827,0.06501105511965381,12136958.758099722,720.9090909090909,319.9862605467046
4990.0,13354023.634705488,0.06501032195061096,12136958.758099722,720.9090909090909,319.9862605467046
4995.0,13354023.65335809,0.065009943240409,12136958.758099722,720.9090909090909,319.9862605467046
5000.0,13354023.67526981,0.06500946001894536,12136958.758099722,720.9090909090909,319.9862605467046
5005.0,13354023.694297105,0.0650090679741644,12136958.758099722,720.9090909090909,319.9862605467046
5010.0,13354023.715828987,0.0650085966152558,12136958.758099722,720.9090909090909,319.9862605467046
5015.0,13354023.745325891,0.06500787399174547,12136958.758099722,720.9090909090909,319.9862605467046
5020.0,13354023.769581698,0.0650073092274611,12136958.758099722,720.9090909090909,319.9862605467046
5025.0,13354023.796654731,0.06500666026377748,12136958.758099722,720.9090909090909,319.9862605467046
5030.0,13354023.808425892,0.06500648242338498,12136958.758099722,720.9090909090909,319.9862605467046
5035.0,13354023.835066868,0.06500584592911363,12136958.758099722,720.9090909090909,319.9862605467046
5040.0,13354023.856800811,0.06500536171159078,12136958.758099722,720.9090909090909,319.9862605467046
5045.0,13354023.884670334,0.06500468344158275,12136958.758099722,720.9090909090909,319.9862605467046
5050.0,13354023.910255533,0.06500407413027527,12136958.758099722,720.9090909090909,319.9862605467046
5055.0,13354023.938658243,0.06500338727442083,12136958.758099722,720.9090909090909,319.9862605467046
5060.0,13354023.960416859,0.06500288967235425,12136958.758099722,720.9090909090909,319.9862605467046
5065.0,13354023.981550511,0.0650024105385349,12136958.758099722,720.9090909090909,319.9862605467046
5070.0,13354023.996722044,0.06500212103683212,12136958.758099722,720.9090909090909,319.9862605467046
5075.0,13354024.041508798,0.06500093301810395,12136958.758099722,720.9090909090909,319.9862605467046
5080.0,13354024.077984113,0.06499997974661184,12136958.758099722,720.9090909090909,319.9862605467046
5085.0,13354024.089402042,0.06499980727363454,12136958.758099722,720.9090909090909,319.9862605467046
5090.0,13354024.113382766,0.06499924568429051,12136958.758099722,720.9090909090909,319.9862605467046
5095.0,13354024.145948261,0.06499841699414792,12136958.758099722,720.9090909090909,319.9862605467046
5100.0,13354024.15360563,0.0649983536198747,12136958.758099722,720.9090909090909,319.9862605467046
5105.0,13354024.185561074,0.06499753239933151,12136958.758099722,720.9090909090909,319.9862605467046
5110.0,13354024.213243589,0.06499684716319416,12136958.758099722,720.9090909090909,319.9862605467046
5115.0,13354024.229701461,0.06499650959025702,12136958.758099722,720.9090909090909,319.9862605467046
5120.0,13354024.254181711,0.06499591737675557,12136958.758099722,720.9090909090909,319.9862605467046
5125.0,13354024.285467766,0.06499511670893963,12136958.758099722,720.9090909090909,319.9862605467046
5130.0,13354024.322831333,0.06499414136676925,12136958.758099722,720.9090909090909,319.9862605467046
5135.0,13354024.354291134,0.06499333318703389,12136958.758099722,720.9090909090909,319.9862605467046
5140.0,13354024.378463607,0.06499276124883055,12136958.758099722,720.9090909090909,319.9862605467046
5145.0,13354024.38564873,0.06499270174360627,12136958.758099722,720.9090909090909,319.9862605467046
5150.0,13354024.411745053,0.0649920626227319,12136958.758099722,720.9090909090909,319.9862605467046
5155.0,13354024.42072723,0.0649919579185662,12136958.758099722,720.9090909090909,319.9862605467046
5160.0,13354024.442476312,0.0649914478605356,12136958.758099722,720.9090909090909,319.9862605467046
5165.0,13354024.469007144,0.0649907972905852,12136958.758099722,720.9090909090909,319.9862605467046
5170.0,13354024.4916259,0.06499026669544171,12136958.758099722,720.9090909090909,319.9862605467046
5175.0,13354024.519593105,0.0649895654494226,12136958.758099722,720.9090909090909,319.9862605467046
5180.0,13354024.539631698,0.06498910818200306,12136958.758099722,720.9090909090909,319.9862605467046
5185.0,13354024.550835716,0.06498893500962147,12136958.758099722,720.9090909090909,319.9862605467046
5190.0,13354024.576107204,0.06498831785398948,12136958.758099722,720.9090909090909,319.9862605467046
5195.0,13354024.59564442,0.06498788848183076,12136958.758099722,720.9090909090909,319.9862605467046
5200.0,13354024.624939153,0.06498714830019947,12136958.758099722,720.9090909090909,319.9862605467046
5205.0,13354024.645346476,0.06498669366855048,12136958.758099722,720.9090909090909,319.9862605467046
5210.0,13354024.673775312,0.06498598043968226,12136958.758099722,720.9090909090909,319.9862605467046
5215.0,13354024.682588141,0.06498587144156368,12136958.758099722,720.9090909090909,319.9862605467046
5220.0,13354024.70627493,0.06498531559396914,12136958.758099722,720.9090909090909,319.9862605467046
5225.0,13354024.731234206,0.06498470865540766,12136958.758099722,720.9090909090909,319.9862605467046
5230.0,13354024.75460451,0.06498416697898886,12136958.758099722,720.9090909090909,319.9862605467046
5235.0,13354024.781007538,0.06498352196822776,12136958.758099722,720.9090909090909,319.9862605467046
5240.0,13354024.801776106,0.0649830501797715,12136958.758099722,720.9090909090909,319.9862605467046
5245.0,13354024.83850656,0.06498207648548565,12136958.758099722,720.9090909090909,319.9862605467046
5250.0,13354024.848680168,0.06498192458727794,12136958.758099722,720.9090909090909,319.9862605467046
5255.0,13354024.862897124,0.06498163731527712,12136958.758099722,720.9090909090909,319.9862605467046
5260.0,13354024.911456205,0.06498029315977212,12136958.758099722,720.9090909090909,319.9862605467046
5265.0,13354024.918563386,0.06498023244094786,12136958.758099722,720.9090909090909,319.9862605467046
5270.0,13354024.965926532,0.06497892211983267,12136958.758099722,720.9090909090909,319.9862605467046
5275.0,13354024.986734483,0.06497843003092366,12136958.758099722,720.9090909090909,319.9862605467046
5280.0,13354024.993420247,0.06497837209011147,12136958.758099722,720.9090909090909,319.9862605467046
5285.0,13354025.02677438,0.06497749218323437,12136958.758099722,720.9090909090909,319.9862605467046
5290.0,13354025.035445048,0.06497737569150777,12136958.758099722,720.9090909090909,319.9862605467046
5295.0,13354025.049063534,0.06497710506958315,12136958.758099722,720.9090909090909,319.9862605467046
5300.0,13354025.076931847,0.06497639758182387,12136958.758099722,720.9090909090909,319.9862605467046
5305.0,13354025.10218051,0.06497576301824604,12136958.758099722,720.9090909090909,319.9862605467046
5310.0,13354025.127636658,0.06497512956426785,12136958.758099722,720.9090909090909,319.9862605467046
5315.0,13354025.138003115,0.06497496090690542,12136958.758099722,720.9090909090909,319.9862605467046
5320.0,13354025.168047486,0.0649741784588285,12136958.758099722,720.9090909090909,319.9862605467046
5325.0,13354025.185070759,0.06497380169212998,12136958.758099722,720.9090909090909,319.9862605467046
5330.0,13354025.209698904,0.06497319575204936,12136958.758099722,720.9090909090909,319.9862605467046
5335.0,13354025.230249297,0.06497270376846553,12136958.758099722,720.9090909090909,319.9862605467046
5340.0,13354025.258845227,0.06497197577780994,12136958.758099722,720.9090909090909,319.9862605467046
5345.0,13354025.292694721,0.06497108576775935,12136958.758099722,720.9090909090909,319.9862605467046
5350.0,13354025.2994032,0.06497102728005462,12136958.758099722,720.9090909090909,319.9862605467046
5355.0,13354025.317764089,0.06497060561124395,12136958.758099722,720.9090909090909,319.9862605467046
5360.0,13354025.369033668,0.06496917981923808,12136958.758099722,720.9090909090909,319.9862605467046
5365.0,13354025.380103126,0.06496898875234039,12136958.758099722,720.9090909090909,319.9862605467046
5370.0,13354025.386502946,0.064968930905207,12136958.758099722,720.9090909090909,319.9862605467046
5375.0,13354025.418598274,0.06496809330138106,12136958.758099722,720.9090909090909,319.9862605467046
5380.0,13354025.435534818,0.06496772148702434,12136958.758099722,720.9090909090909,319.9862605467046
5385.0,13354025.45854225,0.0649671632337648,12136958.758099722,720.9090909090909,319.9862605467046
5390.0,13354025.475962063,0.06496677778416556,12136958.758099722,720.9090909090909,319.9862605467046
5395.0,13354025.500111002,0.0649661747576627,12136958.758099722,720.9090909090909,319.9862605467046
5400.0,13354025.525313651,0.06496554924106497,12136958.758099722,720.9090909090909,319.9862605467046
5405.0,13354025.54730478,0.06496501057005709,12136958.758099722,720.9090909090909,319.9862605467046
5410.0,13354025.57390357,0.06496434238313184,12136958.758099722,720.9090909090909,319.9862605467046
5415.0,13354025.580753522,0.06496428126276445,12136958.758099722,720.9090909090909,319.9862605467046
5420.0,13354025.606458945,0.064963641766387,12136958.758099722,720.9090909090909,319.9862605467046
5425.0,13354025.635073265,0.0649629136376347,12136958.758099722,720.9090909090909,319.9862605467046
5430.0,13354025.65547189,0.06496243555392266,12136958.758099722,720.9090909090909,319.9862605467046
5435.0,13354025.69020749,0.06496151726244956,12136958.758099722,720.9090909090909,319.9862605467046
5440.0,13354025.716149315,0.06496086832493778,12136958.758099722,720.9090909090909,319.9862605467046
5445.0,13354025.724765824,0.06496075366327966,12136958.758099722,720.9090909090909,319.9862605467046
5450.0,13354025.76020704,0.06495981521754883,12136958.758099722,720.9090909090909,319.9862605467046
5455.0,13354025.768131891,0.06495971754531824,12136958.758099722,720.9090909090909,319.9862605467046
5460.0,13354025.776196087,0.06495962466542787,12136958.758099722,720.9090909090909,319.9862605467046
5465.0,13354025.80686302,0.06495882708077806,12136958.758099722,720.9090909090909,319.9862605467046
5470.0,13354025.826810844,0.06495836801122072,12136958.758099722,720.9090909090909,319.9862605467046
5475.0,13354025.856189977,0.0649576201065471,12136958.758099722,720.9090909090909,319.9862605467046
5480.0,13354025.872374112,0.06495727785256414,12136958.758099722,720.9090909090909,319.9862605467046
5485.0,13354025.89958646,0.06495659578865122,12136958.758099722,720.9090909090909,319.9862605467046
5490.0,13354025.909821471,0.0649564223235466,12136958.758099722,720.9090909090909,319.9862605467046
5495.0,13354025.926980564,0.06495604328661735,12136958.758099722,720.9090909090909,319.9862605467046
5500.0,13354025.956211079,0.06495528367999187,12136958.758099722,720.9090909090909,319.9862605467046
5505.0,13354025.973968541,0.064954888152428,12136958.758099722,720.9090909090909,319.9862605467046
5510.0,13354026.002746308,0.06495414227127491,12136958.758099722,720.9090909090909,319.9862605467046
5515.0,13354026.016842794,0.0649538533539411,12136958.758099722,720.9090909090909,319.9862605467046
5520.0,13354026.038184527,0.0649533421637785,12136958.758099722,720.9090909090909,319.9862605467046
5525.0,13354026.05724917,0.06495289534236981,12136958.758099722,720.9090909090909,319.9862605467046
5530.0,13354026.078852078,0.06495238149473598,12136958.758099722,720.9090909090909,319.9862605467046
5535.0,13354026.10444354,0.06495173373313683,12136958.758099722,720.9090909090909,319.9862605467046
5540.0,13354026.125047177,0.0649512507437018,12136958.758099722,720.9090909090909,319.9862605467046
5545.0,13354026.151821965,0.06495057015956775,12136958.758099722,720.9090909090909,319.9862605467046
5550.0,13354026.158289913,0.06495051138109578,12136958.758099722,720.9090909090909,319.9862605467046
5555.0,13354026.184651412,0.06494983912263019,12136958.758099722,720.9090909090909,319.9862605467046
5560.0,13354026.211313045,0.06494915854347555,12136958.758099722,720.9090909090909,319.9862605467046
5565.0,13354026.23398985,0.06494861234634199,12136958.758099722,720.9090909090909,319.9862605467046
5570.0,13354026.26337977,0.06494784708118213,12136958.758099722,720.9090909090909,319.9862605467046
5575.0,13354026.269914031,0.06494778553117822,12136958.758099722,720.9090909090909,319.9862605467046
5580.0,13354026.301755521,0.0649469459972341,12136958.758099722,720.9090909090909,319.9862605467046
5585.0,13354026.308291286,0.06494688443218043,12136958.758099722,720.9090909090909,319.9862605467046
5590.0,13354026.348439332,0.06494578800641294,12136958.758099722,720.9090909090909,319.9862605467046
5595.0,13354026.360302672,0.0649455619432147,12136958.758099722,720.9090909090909,319.9862605467046
5600.0,13354026.382998032,0.06494500392854896,12136958.758099722,720.9090909090909,319.9862605467046
5605.0,13354026.425618757,0.06494383221401927,12136958.758099722,720.9090909090909,319.9862605467046
5610.0,13354026.44269411,0.0649434458132516,12136958.758099722,720.9090909090909,319.9862605467046
5615.0,13354026.456846148,0.06494314979182295,12136958.758099722,720.9090909090909,319.9862605467046
5620.0,13354026.478110656,0.06494264651027905,12136958.758099722,720.9090909090909,319.9862605467046
5625.0,13354026.505324734,0.06494194766723548,12136958.758099722,720.9090909090909,319.9862605467046
5630.0,13354026.529764622,0.06494133521540271,12136958.758099722,720.9090909090909,319.9862605467046
5635.0,13354026.552119702,0.0649407865796973,12136958.758099722,720.9090909090909,319.9862605467046
5640.0,13354026.576069858,0.06494018878977645,12136958.758099722,720.9090909090909,319.9862605467046
5645.0,13354026.584367841,0.06494008465622773,12136958.758099722,720.9090909090909,319.9862605467046
5650.0,13354026.625052642,0.06493896854257857,12136958.758099722,720.9090909090909,319.9862605467046
5655.0,13354026.64002528,0.06493864456653178,12136958.758099722,720.9090909090909,319.9862605467046
5660.0,13354026.664589914,0.06493804077749016,12136958.758099722,720.9090909090909,319.9862605467046
5665.0,13354026.691564662,0.06493735175254957,12136958.758099722,720.9090909090909,319.9862605467046
5670.0,13354026.702686789,0.0649371504330807,12136958.758099722,720.9090909090909,319.9862605467046
5675.0,13354026.716945427,0.06493686549675094,12136958.758099722,720.9090909090909,319.9862605467046
5680.0,13354026.744194457,0.06493616666845684,12136958.758099722,720.9090909090909,319.9862605467046
5685.0,13354026.76222294,0.06493575897142388,12136958.758099722,720.9090909090909,319.9862605467046
5690.0,13354026.790349215,0.06493503819774762,12136958.758099722,720.9090909090909,319.9862605467046
5695.0,13354026.80729149,0.06493465588549521,12136958.758099722,720.9090909090909,319.9862605467046
5700.0,13354026.830364382,0.06493409745373381,12136958.758099722,720.9090909090909,319.9862605467046
5705.0,13354026.84325971,0.0649338426464996,12136958.758099722,720.9090909090909,319.9862605467046
5710.0,13354026.85906842,0.06493351366652508,12136958.758099722,720.9090909090909,319.9862605467046
5715.0,13354026.888571905,0.06493275147804015,12136958.758099722,720.9090909090909,319.9862605467046
5720.0,13354026.903797595,0.0649324394697768,12136958.758099722,720.9090909090909,319.9862605467046
5725.0,13354026.934539339,0.06493165039699947,12136958.758099722,720.9090909090909,319.9862605467046
5730.0,13354026.949595876,0.06493133984069506,12136958.758099722,720.9090909090909,319.9862605467046
5735.0,13354026.96751942,0.06493093935692108,12136958.758099722,720.9090909090909,319.9862605467046
5740.0,13354026.989292664,0.06493041971648074,12136958.758099722,720.9090909090909,319.9862605467046
5745.0,13354027.004394544,0.06493010464341058,12136958.758099722,720.9090909090909,319.9862605467046
5750.0,13354027.034779126,0.06492931957313242,12136958.758099722,720.9090909090909,319.9862605467046
5755.0,13354027.05239166,0.06492893515100313,12136958.758099722,720.9090909090909,319.9862605467046
5760.0,13354027.082115827,0.06492817892827825,12136958.758099722,720.9090909090909,319.9862605467046
5765.0,13354027.091225859,0.06492805709182847,12136958.758099722,720.9090909090909,319.9862605467046
5770.0,13354027.10791112,0.06492769983676656,12136958.758099722,720.9090909090909,319.9862605467046
5775.0,13354027.136594,0.06492697916716399,12136958.758099722,720.9090909090909,319.9862605467046
5780.0,13354027.15829055,0.06492647345319517,12136958.758099722,720.9090909090909,319.9862605467046
5785.0,13354027.185278837,0.06492580491419844,12136958.758099722,720.9090909090909,319.9862605467046
5790.0,13354027.206084328,0.06492532468092216,12136958.758099722,720.9090909090909,319.9862605467046
5795.0,13354027.234155571,0.0649246217873437,12136958.758099722,720.9090909090909,319.9862605467046
5800.0,13354027.24119704,0.06492455962643778,12136958.758099722,720.9090909090909,319.9862605467046
5805.0,13354027.26536748,0.06492397813444956,12136958.758099722,720.9090909090909,319.9862605467046
5810.0,13354027.297706267,0.06492313498686457,12136958.758099722,720.9090909090909,319.9862605467046
5815.0,13354027.312086789,0.06492285351943948,12136958.758099722,720.9090909090909,319.9862605467046
5820.0,13354027.33370551,0.06492235193056665,12136958.758099722,720.9090909090909,319.9862605467046
5825.0,13354027.366221152,0.06492151222024789,12136958.758099722,720.9090909090909,319.9862605467046
5830.0,13354027.388329284,0.06492099252292549,12136958.758099722,720.9090909090909,319.9862605467046
5835.0,13354027.412559444,0.06492040772890717,12136958.758099722,720.9090909090909,319.9862605467046
5840.0,13354027.438481065,0.06491977611897233,12136958.758099722,720.9090909090909,319.9862605467046
5845.0,13354027.449999461,0.06491958885855495,12136958.758099722,720.9090909090909,319.9862605467046
5850.0,13354027.47869586,0.06491886680284797,12136958.758099722,720.9090909090909,319.9862605467046
5855.0,13354027.498880424,0.06491841608368969,12136958.758099722,720.9090909090909,319.9862605467046
5860.0,13354027.520544613,0.06491792079060833,12136958.758099722,720.9090909090909,319.9862605467046
5865.0,13354027.54948775,0.06491720292491819,12136958.758099722,720.9090909090909,319.9862605467046
5870.0,13354027.572750285,0.06491666137773847,12136958.758099722,720.9090909090909,319.9862605467046
5875.0,13354027.585581668,0.06491643983352463,12136958.758099722,720.9090909090909,319.9862605467046
5880.0,13354027.59728322,0.06491625277957905,12136958.758099722,720.9090909090909,319.9862605467046
5885.0,13354027.62657923,0.0649155371821987,12136958.758099722,720.9090909090909,319.9862605467046
5890.0,13354027.647939563,0.06491506568667865,12136958.758099722,720.9090909090909,319.9862605467046
5895.0,13354027.674124226,0.06491444644356742,12136958.758099722,720.9090909090909,319.9862605467046
5900.0,13354027.696811214,0.06491393819586365,12136958.758099722,720.9090909090909,319.9862605467046
5905.0,13354027.720785402,0.06491339548241619,12136958.758099722,720.9090909090909,319.9862605467046
5910.0,13354027.733025081,0.0649132167847346,12136958.758099722,720.9090909090909,319.9862605467046
5915.0,13354027.753096018,0.06491280104044299,12136958.758099722,720.9090909090909,319.9862605467046
5920.0,13354027.762164462,0.06491272566966079,12136958.758099722,720.9090909090909,319.9862605467046
5925.0,13354027.770913083,0.06491265014709056,12136958.758099722,720.9090909090909,319.9862605467046
5930.0,13354027.779959347,0.06491257504841631,12136958.758099722,720.9090909090909,319.9862605467046
5935.0,13354027.78846499,0.06491250087799849,12136958.758099722,720.9090909090909,319.9862605467046
5940.0,13354027.796749981,0.06491243039832599,12136958.758099722,720.9090909090909,319.9862605467046
5945.0,13354027.804762958,0.0649123599109122,12136958.758099722,720.9090909090909,319.9862605467046
5950.0,13354027.81318259,0.0649122879234389,12136958.758099722,720.9090909090909,319.9862605467046
5955.0,13354027.821572613,0.06491221640109793,12136958.758099722,720.9090909090909,319.9862605467046
5960.0,13354027.829934971,0.06491214586389682,12136958.758099722,720.9090909090909,319.9862605467046
5965.0,13354027.838371996,0.06491207208921435,12136958.758099722,720.9090909090909,319.9862605467046
5970.0,13354027.846232714,0.06491200419198552,12136958.758099722,720.9090909090909,319.9862605467046
5975.0,13354027.854477564,0.0649119338111954,12136958.758099722,720.9090909090909,319.9862605467046
5980.0,13354027.862968933,0.06491186038613882,12136958.758099722,720.9090909090909,319.9862605467046
5985.0,13354027.871347614,0.06491178890878754,12136958.758099722,720.9090909090909,319.9862605467046
5990.0,13354027.879712785,0.0649117179729988,12136958.758099722,720.9090909090909,319.9862605467046
5995.0,13354027.885776408,0.06491166101383064,12136958.758099722,720.9090909090909,319.9862605467046
6000.0,13354027.894178757,0.06491158983165257,12136958.758099722,720.9090909090909,319.9862605467046
6005.0,13354027.902272712,0.06491152052864022,12136958.758099722,720.9090909090909,319.9862605467046
6010.0,13354027.910117904,0.06491145273849136,12136958.758099722,720.9090909090909,319.9862605467046
6015.0,13354027.918066643,0.06491138211496365,12136958.758099722,720.9090909090909,319.9862605467046
6020.0,13354027.92552253,0.06491131733391309,12136958.758099722,720.9090909090909,319.9862605467046
6025.0,13354027.933019629,0.06491125321717843,12136958.758099722,720.9090909090909,319.9862605467046
6030.0,13354027.94038873,0.06491118832816926,12136958.758099722,720.9090909090909,319.9862605467046
6035.0,13354027.948069697,0.06491112352806193,12136958.758099722,720.9090909090909,319.9862605467046
6040.0,13354027.954987561,0.06491106179983606,12136958.758099722,720.9090909090909,319.9862605467046
6045.0,13354027.96243836,0.06491099640080017,12136958.758099722,720.9090909090909,319.9862605467046
6050.0,13354027.96932744,0.06491093679340046,12136958.758099722,720.9090909090909,319.9862605467046
6055.0,13354027.976619517,0.0649108729388892,12136958.758099722,720.9090909090909,319.9862605467046
6060.0,13354027.983454393,0.06491081315602427,12136958.758099722,720.9090909090909,319.9862605467046
6065.0,13354027.990436591,0.06491075299594856,12136958.758099722,720.9090909090909,319.9862605467046
6070.0,13354027.997245857,0.06491069371192203,12136958.758099722,720.9090909090909,319.9862605467046
6075.0,13354028.003799923,0.06491063394377437,12136958.758099722,720.9090909090909,319.9862605467046
6080.0,13354028.01051544,0.06491057540951145,12136958.758099722,720.9090909090909,319.9862605467046
6085.0,13354028.017319744,0.0649105163141458,12136958.758099722,720.9090909090909,319.9862605467046
6090.0,13354028.023689296,0.06491045986577243,12136958.758099722,720.9090909090909,319.9862605467046
6095.0,13354028.030207941,0.06491040115611571,12136958.758099722,720.9090909090909,319.9862605467046
6100.0,13354028.036969852,0.06491034132029844,12136958.758099722,720.9090909090909,319.9862605467046
6105.0,13354028.043269036,0.06491028530807408,12136958.758099722,720.9090909090909,319.9862605467046
6110.0,13354028.049637668,0.06491022888534309,12136958.758099722,720.9090909090909,319.9862605467046
6115.0,13354028.055968761,0.06491017266921852,12136958.758099722,720.9090909090909,319.9862605467046
6120.0,13354028.062315525,0.0649101163571098,12136958.758099722,720.9090909090909,319.9862605467046
6125.0,13354028.068661228,0.06491006005497636,12136958.758099722,720.9090909090909,319.9862605467046
6130.0,13354028.07500472,0.06491000376741123,12136958.758099722,720.9090909090909,319.9862605467046
6135.0,13354028.081322176,0.06490995001228138,12136958.758099722,720.9090909090909,319.9862605467046
6140.0,13354028.087721644,0.06490989341403536,12136958.758099722,720.9090909090909,319.9862605467046
6145.0,13354028.094142854,0.06490983901551428,12136958.758099722,720.9090909090909,319.9862605467046
6150.0,13354028.100642055,0.06490978327731148,12136958.758099722,720.9090909090909,319.9862605467046
6155.0,13354028.107166553,0.06490972695199955,12136958.758099722,720.9090909090909,319.9862605467046
6160.0,13354028.113278702,0.06490967215331922,12136958.758099722,720.9090909090909,319.9862605467046
6165.0,13354028.119584827,0.06490961840577111,12136958.758099722,720.9090909090909,319.9862605467046
6170.0,13354028.125534048,0.06490956690528024,12136958.758099722,720.9090909090909,319.9862605467046
6175.0,13354028.131590448,0.06490951473039402,12136958.758099722,720.9090909090909,319.9862605467046
6180.0,13354028.137940113,0.0649094584063366,12136958.758099722,720.9090909090909,319.9862605467046
6185.0,13354028.143711718,0.06490940797489027,12136958.758099722,720.9090909090909,319.9862605467046
6190.0,13354028.149786398,0.06490935569019919,12136958.758099722,720.9090909090909,319.9862605467046
6195.0,13354028.15538375,0.06490930631881783,12136958.758099722,720.9090909090909,319.9862605467046
6200.0,13354028.161300808,0.06490925500039664,12136958.758099722,720.9090909090909,319.9862605467046
6205.0,13354028.167139784,0.06490920416369128,12136958.758099722,720.9090909090909,319.9862605467046
6210.0,13354028.172684854,0.06490915510180997,12136958.758099722,720.9090909090909,319.9862605467046
6215.0,13354028.178945033,0.06490910168311113,12136958.758099722,720.9090909090909,319.9862605467046
6220.0,13354028.185270352,0.06490904550703647,12136958.758099722,720.9090909090909,319.9862605467046
6225.0,13354028.191280976,0.06490899485598844,12136958.758099722,720.9090909090909,319.9862605467046
6230.0,13354028.197156856,0.06490894315123205,12136958.758099722,720.9090909090909,319.9862605467046
6235.0,13354028.203405181,0.06490888925247086,12136958.758099722,720.9090909090909,319.9862605467046
6240.0,13354028.209439766,0.06490883725666668,12136958.758099722,720.9090909090909,319.9862605467046
6245.0,13354028.215345267,0.06490878604444549,12136958.758099722,720.9090909090909,319.9862605467046
6250.0,13354028.221532498,0.06490873343365249,12136958.758099722,720.9090909090909,319.9862605467046
6255.0,13354028.227192044,0.06490868541276511,12136958.758099722,720.9090909090909,319.9862605467046
6260.0,13354028.233407706,0.06490863255549492,12136958.758099722,720.9090909090909,319.9862605467046
6265.0,13354028.239171715,0.06490858216169046,12136958.758099722,720.9090909090909,319.9862605467046
6270.0,13354028.24539722,0.06490852913953374,12136958.758099722,720.9090909090909,319.9862605467046
6275.0,13354028.251071721,0.06490848102688232,12136958.758099722,720.9090909090909,319.9862605467046
6280.0,13354028.256882133,0.06490843084504519,12136958.758099722,720.9090909090909,319.9862605467046
6285.0,13354028.262974005,0.06490837848873307,12136958.758099722,720.9090909090909,319.9862605467046
6290.0,13354028.269002028,0.0649083264962718,12136958.758099722,720.9090909090909,319.9862605467046
6295.0,13354028.274831682,0.0649082774034362,12136958.758099722,720.9090909090909,319.9862605467046
6300.0,13354028.280824136,0.06490822498515386,12136958.758099722,720.9090909090909,319.9862605467046
6305.0,13354028.2871887,0.06490817225759574,12136958.758099722,720.9090909090909,319.9862605467046
6310.0,13354028.29317722,0.06490812051007937,12136958.758099722,720.9090909090909,319.9862605467046
6315.0,13354028.29938213,0.06490806744878112,12136958.758099722,720.9090909090909,319.9862605467046
6320.0,13354028.30468341,0.06490802074238762,12136958.758099722,720.9090909090909,319.9862605467046
6325.0,13354028.310815869,0.064907969691414,12136958.758099722,720.9090909090909,319.9862605467046
6330.0,13354028.316178609,0.06490792177723896,12136958.758099722,720.9090909090909,319.9862605467046
6335.0,13354028.322399296,0.06490786861232041,12136958.758099722,720.9090909090909,319.9862605467046
6340.0,13354028.328113075,0.0649078191543652,12136958.758099722,720.9090909090909,319.9862605467046
6345.0,13354028.333978308,0.06490776751366924,12136958.758099722,720.9090909090909,319.9862605467046
6350.0,13354028.339769844,0.06490771868189016,12136958.758099722,720.9090909090909,319.9862605467046
6355.0,13354028.345568767,0.06490766873046792,12136958.758099722,720.9090909090909,319.9862605467046
6360.0,13354028.351380955,0.06490761805324301,12136958.758099722,720.9090909090909,319.9862605467046
6365.0,13354028.357222028,0.06490756482758936,12136958.758099722,720.9090909090909,319.9862605467046
6370.0,13354028.36333424,0.06490751233678435,12136958.758099722,720.9090909090909,319.9862605467046
6375.0,13354028.369014751,0.06490746334462649,12136958.758099722,720.9090909090909,319.9862605467046
6380.0,13354028.374720493,0.0649074126779318,12136958.758099722,720.9090909090909,319.9862605467046
6385.0,13354028.380246954,0.06490736546752468,12136958.758099722,720.9090909090909,319.9862605467046
6390.0,13354028.385841481,0.06490731650618767,12136958.758099722,720.9090909090909,319.9862605467046
6395.0,13354028.391924847,0.06490726486965624,12136958.758099722,720.9090909090909,319.9862605467046
6400.0,13354028.39723728,0.06490721892239863,12136958.758099722,720.9090909090909,319.9862605467046
6405.0,13354028.403359238,0.06490716814346205,12136958.758099722,720.9090909090909,319.9862605467046
6410.0,13354028.40865865,0.06490712119627469,12136958.758099722,720.9090909090909,319.9862605467046
6415.0,13354028.414894098,0.06490706847029236,12136958.758099722,720.9090909090909,319.9862605467046
6420.0,13354028.420214389,0.06490702281919636,12136958.758099722,720.9090909090909,319.9862605467046
6425.0,13354028.425727,0.0649069763212285,12136958.758099722,720.9090909090909,319.9862605467046
6430.0,13354028.431371601,0.06490692904402152,12136958.758099722,720.9090909090909,319.9862605467046
6435.0,13354028.437085329,0.06490687915946804,12136958.758099722,720.9090909090909,319.9862605467046
6440.0,13354028.442617418,0.0649068323471744,12136958.758099722,720.9090909090909,319.9862605467046
6445.0,13354028.447809875,0.0649067878189336,12136958.758099722,720.9090909090909,319.9862605467046
6450.0,13354028.453478191,0.06490674039554063,12136958.758099722,720.9090909090909,319.9862605467046
6455.0,13354028.458593449,0.06490669632089524,12136958.758099722,720.9090909090909,319.9862605467046
6460.0,13354028.463893786,0.06490665049448485,12136958.758099722,720.9090909090909,319.9862605467046
6465.0,13354028.469370019,0.06490660485285701,12136958.758099722,720.9090909090909,319.9862605467046
6470.0,13354028.474761521,0.06490655917589212,12136958.758099722,720.9090909090909,319.9862605467046
6475.0,13354028.480013277,0.06490651406767214,12136958.758099722,720.9090909090909,319.9862605467046
6480.0,13354028.485385954,0.06490646862922979,12136958.758099722,720.9090909090909,319.9862605467046
6485.0,13354028.49092771,0.06490642196917258,12136958.758099722,720.9090909090909,319.9862605467046
6490.0,13354028.496153278,0.06490637747929442,12136958.758099722,720.9090909090909,319.9862605467046
6495.0,13354028.501361247,0.06490633259235952,12136958.758099722,720.9090909090909,319.9862605467046
6500.0,13354028.506525833,0.06490628957173343,12136958.758099722,720.9090909090909,319.9862605467046
6505.0,13354028.512065016,0.0649062423841772,12136958.758099722,720.9090909090909,319.9862605467046
6510.0,13354028.516918356,0.06490620165999211,12136958.758099722,720.9090909090909,319.9862605467046
6515.0,13354028.522537524,0.06490615388704869,12136958.758099722,720.9090909090909,319.9862605467046
6520.0,13354028.527615475,0.06490611074057936,12136958.758099722,720.9090909090909,319.9862605467046
6525.0,13354028.532979645,0.06490606554884837,12136958.758099722,720.9090909090909,319.9862605467046
6530.0,13354028.538373059,0.06490601938322656,12136958.758099722,720.9090909090909,319.9862605467046
6535.0,13354028.54317319,0.06490597873022312,12136958.758099722,720.9090909090909,319.9862605467046
6540.0,13354028.548161635,0.06490593478904161,12136958.758099722,720.9090909090909,319.9862605467046
6545.0,13354028.553186683,0.06490589062619283,12136958.758099722,720.9090909090909,319.9862605467046
6550.0,13354028.55793911,0.06490584855945007,12136958.758099722,720.9090909090909,319.9862605467046
6555.0,13354028.562699873,0.06490580663954071,12136958.758099722,720.9090909090909,319.9862605467046
6560.0,13354028.567492872,0.06490576452897145,12136958.758099722,720.9090909090909,319.9862605467046
6565.0,13354028.57221491,0.06490572284738888,12136958.758099722,720.9090909090909,319.9862605467046
6570.0,13354028.577015929,0.06490568007621733,12136958.758099722,720.9090909090909,319.9862605467046
6575.0,13354028.581760079,0.06490563761816033,12136958.758099722,720.9090909090909,319.9862605467046
6580.0,13354028.58651443,0.06490559510623688,12136958.758099722,720.9090909090909,319.9862605467046
6585.0,13354028.591237899,0.06490555277902244,12136958.758099722,720.9090909090909,319.9862605467046
6590.0,13354028.595952202,0.06490551054237928,12136958.758099722,720.9090909090909,319.9862605467046
6595.0,13354028.600725837,0.06490546790901616,12136958.758099722,720.9090909090909,319.9862605467046
6600.0,13354028.605506528,0.06490542523247929,12136958.758099722,720.9090909090909,319.9862605467046
6605.0,13354028.610289915,0.06490538290689843,12136958.758099722,720.9090909090909,319.9862605467046
6610.0,13354028.615082324,0.06490533979727184,12136958.758099722,720.9090909090909,319.9862605467046
6615.0,13354028.61986045,0.0649052971359139,12136958.758099722,720.9090909090909,319.9862605467046
6620.0,13354028.624169698,0.06490525732365206,12136958.758099722,720.9090909090909,319.9862605467046
6625.0,13354028.628968649,0.06490521453662867,12136958.758099722,720.9090909090909,319.9862605467046
6630.0,13354028.633629914,0.0649051725923998,12136958.758099722,720.9090909090909,319.9862605467046
6635.0,13354028.638395125,0.06490513001449306,12136958.758099722,720.9090909090909,319.9862605467046
6640.0,13354028.64307336,0.06490509033130021,12136958.758099722,720.9090909090909,319.9862605467046
6645.0,13354028.647932537,0.06490504717623129,12136958.758099722,720.9090909090909,319.9862605467046
6650.0,13354028.65273424,0.06490500574583585,12136958.758099722,720.9090909090909,319.9862605467046
6655.0,13354028.657661222,0.06490496281479502,12136958.758099722,720.9090909090909,319.9862605467046
6660.0,13354028.662122529,0.06490492244075682,12136958.758099722,720.9090909090909,319.9862605467046
6665.0,13354028.667022627,0.06490487904000922,12136958.758099722,720.9090909090909,319.9862605467046
6670.0,13354028.671305781,0.06490484094768517,12136958.758099722,720.9090909090909,319.9862605467046
6675.0,13354028.67601907,0.06490479949854483,12136958.758099722,720.9090909090909,319.9862605467046
6680.0,13354028.680317847,0.06490476031856449,12136958.758099722,720.9090909090909,319.9862605467046
6685.0,13354028.684592368,0.06490472135936076,12136958.758099722,720.9090909090909,319.9862605467046
6690.0,13354028.68866489,0.06490468420855157,12136958.758099722,720.9090909090909,319.9862605467046
6695.0,13354028.692896813,0.06490464724165237,12136958.758099722,720.9090909090909,319.9862605467046
6700.0,13354028.696863469,0.06490460951734595,12136958.758099722,720.9090909090909,319.9862605467046
6705.0,13354028.701059414,0.06490457172455795,12136958.758099722,720.9090909090909,319.9862605467046
6710.0,13354028.705290819,0.06490453346040921,12136958.758099722,720.9090909090909,319.9862605467046
6715.0,13354028.708639119,0.06490451110611098,12136958.758099722,720.9090909090909,319.9862605467046
6720.0,13354028.712138627,0.06490448982248861,12136958.758099722,720.9090909090909,319.9862605467046
6725.0,13354028.715502927,0.0649044693611976,12136958.758099722,720.9090909090909,319.9862605467046
6730.0,13354028.71888292,0.06490444880445367,12136958.758099722,720.9090909090909,319.9862605467046
6735.0,13354028.722381428,0.06490442752692681,12136958.758099722,720.9090909090909,319.9862605467046
6740.0,13354028.725671507,0.06490440751701938,12136958.758099722,720.9090909090909,319.9862605467046
6745.0,13354028.729275506,0.06490438559791094,12136958.758099722,720.9090909090909,319.9862605467046
6750.0,13354028.732505975,0.0649043659505547,12136958.758099722,720.9090909090909,319.9862605467046
6755.0,13354028.736137759,0.06490434386245357,12136958.758099722,720.9090909090909,319.9862605467046
6760.0,13354028.739752037,0.06490432188081412,12136958.758099722,720.9090909090909,319.9862605467046
6765.0,13354028.743137252,0.06490430129232463,12136958.758099722,720.9090909090909,319.9862605467046
6770.0,13354028.746792682,0.06490427906041167,12136958.758099722,720.9090909090909,319.9862605467046
6775.0,13354028.750600882,0.06490425589936791,12136958.758099722,720.9090909090909,319.9862605467046
6780.0,13354028.754058765,0.0649042348689056,12136958.758099722,720.9090909090909,319.9862605467046
6785.0,13354028.757666603,0.06490421292643893,12136958.758099722,720.9090909090909,319.9862605467046
6790.0,13354028.76127132,0.06490419100295229,12136958.758099722,720.9090909090909,319.9862605467046
6795.0,13354028.764667533,0.06490417034756568,12136958.758099722,720.9090909090909,319.9862605467046
6800.0,13354028.768026689,0.06490414991754839,12136958.758099722,720.9090909090909,319.9862605467046
6805.0,13354028.771668587,0.06490412776793701,12136958.758099722,720.9090909090909,319.9862605467046
6810.0,13354028.775267107,0.06490410588213529,12136958.758099722,720.9090909090909,319.9862605467046
6815.0,13354028.778498227,0.06490408623082916,12136958.758099722,720.9090909090909,319.9862605467046
6820.0,13354028.782086857,0.06490406440518329,12136958.758099722,720.9090909090909,319.9862605467046
6825.0,13354028.785680367,0.0649040425498686,12136958.758099722,720.9090909090909,319.9862605467046
6830.0,13354028.788991755,0.06490402241036793,12136958.758099722,720.9090909090909,319.9862605467046
6835.0,13354028.792411743,0.06490400161038212,12136958.758099722,720.9090909090909,319.9862605467046
6840.0,13354028.795553096,0.06490398250502753,12136958.758099722,720.9090909090909,319.9862605467046
6845.0,13354028.799040206,0.06490396129681972,12136958.758099722,720.9090909090909,319.9862605467046
6850.0,13354028.802250031,0.0649039417750184,12136958.758099722,720.9090909090909,319.9862605467046
6855.0,13354028.805461984,0.06490392224027933,12136958.758099722,720.9090909090909,319.9862605467046
6860.0,13354028.808696073,0.06490390257091197,12136958.758099722,720.9090909090909,319.9862605467046
6865.0,13354028.81188776,0.06490388315943178,12136958.758099722,720.9090909090909,319.9862605467046
6870.0,13354028.815140808,0.06490386337475806,12136958.758099722,720.9090909090909,319.9862605467046
6875.0,13354028.81846341,0.06490384316707622,12136958.758099722,720.9090909090909,319.9862605467046
6880.0,13354028.821667539,0.06490382367990537,12136958.758099722,720.9090909090909,319.9862605467046
6885.0,13354028.824637886,0.06490380561458635,12136958.758099722,720.9090909090909,319.9862605467046
6890.0,13354028.827903599,0.06490378575288742,12136958.758099722,720.9090909090909,319.9862605467046
6895.0,13354028.830642505,0.0649037690951672,12136958.758099722,720.9090909090909,319.9862605467046
6900.0,13354028.833850456,0.06490374958477106,12136958.758099722,720.9090909090909,319.9862605467046
6905.0,13354028.837064877,0.06490373003501507,12136958.758099722,720.9090909090909,319.9862605467046
6910.0,13354028.839983841,0.06490371228220973,12136958.758099722,720.9090909090909,319.9862605467046
6915.0,13354028.843200011,0.06490369272182087,12136958.758099722,720.9090909090909,319.9862605467046
6920.0,13354028.846309379,0.06490367381099611,12136958.758099722,720.9090909090909,319.9862605467046
6925.0,13354028.84949935,0.06490365440994861,12136958.758099722,720.9090909090909,319.9862605467046
6930.0,13354028.85263186,0.06490363535837433,12136958.758099722,720.9090909090909,319.9862605467046
6935.0,13354028.855423147,0.06490361838208267,12136958.758099722,720.9090909090909,319.9862605467046
6940.0,13354028.858619753,0.0649035989406749,12136958.758099722,720.9090909090909,319.9862605467046
6945.0,13354028.861821618,0.06490357946729722,12136958.758099722,720.9090909090909,319.9862605467046
6950.0,13354028.86473583,0.06490356174337338,12136958.758099722,720.9090909090909,319.9862605467046
6955.0,13354028.867730878,0.06490354352784253,12136958.758099722,720.9090909090909,319.9862605467046
6960.0,13354028.870907718,0.06490352420664973,12136958.758099722,720.9090909090909,319.9862605467046
6965.0,13354028.873644501,0.06490350756183187,12136958.758099722,720.9090909090909,319.9862605467046
6970.0,13354028.876858462,0.06490348801489083,12136958.758099722,720.9090909090909,319.9862605467046
6975.0,13354028.879592983,0.06490347138383723,12136958.758099722,720.9090909090909,319.9862605467046
6980.0,13354028.882808244,0.06490345182897032,12136958.758099722,720.9090909090909,319.9862605467046
6985.0,13354028.885518767,0.06490343534387963,12136958.758099722,720.9090909090909,319.9862605467046
6990.0,13354028.88874249,0.06490341573756503,12136958.758099722,720.9090909090909,319.9862605467046
6995.0,13354028.891484464,0.06490339906118583,12136958.758099722,720.9090909090909,319.9862605467046
7000.0,13354028.89470746,0.0649033794592828,12136958.758099722,720.9090909090909,319.9862605467046
7005.0,13354028.89745108,0.06490336277288798,12136958.758099722,720.9090909090909,319.9862605467046
7010.0,13354028.900719607,0.0649033428940797,12136958.758099722,720.9090909090909,319.9862605467046
7015.0,13354028.903564217,0.06490332559348112,12136958.758099722,720.9090909090909,319.9862605467046
7020.0,13354028.90686255,0.06490330553338498,12136958.758099722,720.9090909090909,319.9862605467046
7025.0,13354028.90969566,0.06490328830271468,12136958.758099722,720.9090909090909,319.9862605467046
7030.0,13354028.912912095,0.06490326874073679,12136958.758099722,720.9090909090909,319.9862605467046
7035.0,13354028.915648773,0.06490325209656149,12136958.758099722,720.9090909090909,319.9862605467046
7040.0,13354028.918851044,0.06490323262070488,12136958.758099722,720.9090909090909,319.9862605467046
7045.0,13354028.921942012,0.06490321382178077,12136958.758099722,720.9090909090909,319.9862605467046
7050.0,13354028.924824078,0.06490319629338712,12136958.758099722,720.9090909090909,319.9862605467046
7055.0,13354028.928059855,0.06490317661374248,12136958.758099722,720.9090909090909,319.9862605467046
7060.0,13354028.931276226,0.06490315705214086,12136958.758099722,720.9090909090909,319.9862605467046
7065.0,13354028.93402103,0.06490314035854147,12136958.758099722,720.9090909090909,319.9862605467046
7070.0,13354028.937216641,0.06490312092319896,12136958.758099722,720.9090909090909,319.9862605467046
7075.0,13354028.940415252,0.06490310146960568,12136958.758099722,720.9090909090909,319.9862605467046
7080.0,13354028.943553971,0.06490308238026264,12136958.758099722,720.9090909090909,319.9862605467046
7085.0,13354028.94634687,0.06490306539416615,12136958.758099722,720.9090909090909,319.9862605467046
7090.0,13354028.949552473,0.0649030458980534,12136958.758099722,720.9090909090909,319.9862605467046
7095.0,13354028.952755235,0.06490302641921329,12136958.758099722,720.9090909090909,319.9862605467046
7100.0,13354028.955499621,0.06490300972815356,12136958.758099722,720.9090909090909,319.9862605467046
7105.0,13354028.958701743,0.0649029902532167,12136958.758099722,720.9090909090909,319.9862605467046
7110.0,13354028.961596282,0.06490297264894745,12136958.758099722,720.9090909090909,319.9862605467046
7115.0,13354028.964788076,0.06490295323681627,12136958.758099722,720.9090909090909,319.9862605467046
7120.0,13354028.967635375,0.06490293591986043,12136958.758099722,720.9090909090909,319.9862605467046
7125.0,13354028.970490959,0.06490291855253028,12136958.758099722,720.9090909090909,319.9862605467046
7130.0,13354028.973312669,0.06490290139119471,12136958.758099722,720.9090909090909,319.9862605467046
7135.0,13354028.976053787,0.06490288472002068,12136958.758099722,720.9090909090909,319.9862605467046
7140.0,13354028.978778806,0.06490286814677049,12136958.758099722,720.9090909090909,319.9862605467046
7145.0,13354028.981507808,0.06490285154927676,12136958.758099722,720.9090909090909,319.9862605467046
7150.0,13354028.98429131,0.06490283462033268,12136958.758099722,720.9090909090909,319.9862605467046
7155.0,13354028.986561222,0.06490282081497946,12136958.758099722,720.9090909090909,319.9862605467046
7160.0,13354028.989347743,0.06490280386766828,12136958.758099722,720.9090909090909,319.9862605467046
7165.0,13354028.992078606,0.06490278725886832,12136958.758099722,720.9090909090909,319.9862605467046
7170.0,13354028.994805647,0.06490277067331271,12136958.758099722,720.9090909090909,319.9862605467046
7175.0,13354028.99754953,0.06490275398531878,12136958.758099722,720.9090909090909,319.9862605467046
7180.0,13354029.000165645,0.06490273807439861,12136958.758099722,720.9090909090909,319.9862605467046
7185.0,13354029.002596606,0.06490272328957028,12136958.758099722,720.9090909090909,319.9862605467046
7190.0,13354029.0057628,0.06490270403312157,12136958.758099722,720.9090909090909,319.9862605467046
7195.0,13354029.008510115,0.06490268732426972,12136958.758099722,720.9090909090909,319.9862605467046
7200.0,13354029.0112472,0.06490267067761203,12136958.758099722,720.9090909090909,319.9862605467046
7205.0,13354029.01399867,0.064902653943489,12136958.758099722,720.9090909090909,319.9862605467046
7210.0,13354029.01679438,0.0649026369402993,12136958.758099722,720.9090909090909,319.9862605467046
7215.0,13354029.019608187,0.06490261982703266,12136958.758099722,720.9090909090909,319.9862605467046
7220.0,13354029.022408642,0.06490260279498011,12136958.758099722,720.9090909090909,319.9862605467046
7225.0,13354029.025199026,0.0649025858241748,12136958.758099722,720.9090909090909,319.9862605467046
7230.0,13354029.028020693,0.06490256866311676,12136958.758099722,720.9090909090909,319.9862605467046
7235.0,13354029.030787902,0.06490255183326354,12136958.758099722,720.9090909090909,319.9862605467046
7240.0,13354029.03351226,0.06490253526402584,12136958.758099722,720.9090909090909,319.9862605467046
7245.0,13354029.036247935,0.06490251862595252,12136958.758099722,720.9090909090909,319.9862605467046
7250.0,13354029.038939377,0.06490250225690548,12136958.758099722,720.9090909090909,319.9862605467046
7255.0,13354029.041668834,0.06490248565664922,12136958.758099722,720.9090909090909,319.9862605467046
7260.0,13354029.044421995,0.06490246891224086,12136958.758099722,720.9090909090909,319.9862605467046
7265.0,13354029.047220852,0.06490245188989484,12136958.758099722,720.9090909090909,319.9862605467046
7270.0,13354029.049980149,0.06490243510816783,12136958.758099722,720.9090909090909,319.9862605467046
7275.0,13354029.052749012,0.06490241826824011,12136958.758099722,720.9090909090909,319.9862605467046
7280.0,13354029.055497808,0.06490240155037169,12136958.758099722,720.9090909090909,319.9862605467046
7285.0,13354029.05871257,0.06490238199856517,12136958.758099722,720.9090909090909,319.9862605467046
7290.0,13354029.061434576,0.06490236544361225,12136958.758099722,720.9090909090909,319.9862605467046
7295.0,13354029.06415952,0.06490234887081645,12136958.758099722,720.9090909090909,319.9862605467046
7300.0,13354029.066893524,0.06490233224291254,12136958.758099722,720.9090909090909,319.9862605467046
7305.0,13354029.069632446,0.06490231558508607,12136958.758099722,720.9090909090909,319.9862605467046
7310.0,13354029.072384432,0.06490229884781884,12136958.758099722,720.9090909090909,319.9862605467046
7315.0,13354029.0751432,0.06490228206930586,12136958.758099722,720.9090909090909,319.9862605467046
7320.0,13354029.077870844,0.06490226548007504,12136958.758099722,720.9090909090909,319.9862605467046
7325.0,13354029.080652462,0.06490224856257848,12136958.758099722,720.9090909090909,319.9862605467046
7330.0,13354029.083457679,0.06490223150156987,12136958.758099722,720.9090909090909,319.9862605467046
7335.0,13354029.086777996,0.06490221130777044,12136958.758099722,720.9090909090909,319.9862605467046
7340.0,13354029.089625236,0.06490219399117846,12136958.758099722,720.9090909090909,319.9862605467046
7345.0,13354029.092472466,0.06490217667464104,12136958.758099722,720.9090909090909,319.9862605467046
7350.0,13354029.095251828,0.06490215977088563,12136958.758099722,720.9090909090909,319.9862605467046
7355.0,13354029.098015422,0.06490214296300334,12136958.758099722,720.9090909090909,319.9862605467046
7360.0,13354029.100757007,0.06490212628899204,12136958.758099722,720.9090909090909,319.9862605467046
7365.0,13354029.103968555,0.06490210675671224,12136958.758099722,720.9090909090909,319.9862605467046
7370.0,13354029.106705388,0.0649020901116152,12136958.758099722,720.9090909090909,319.9862605467046
7375.0,13354029.109472977,0.06490207327943955,12136958.758099722,720.9090909090909,319.9862605467046
7380.0,13354029.1126822,0.06490205376130753,12136958.758099722,720.9090909090909,319.9862605467046
7385.0,13354029.115430871,0.06490203704419653,12136958.758099722,720.9090909090909,319.9862605467046
7390.0,13354029.118615767,0.06490201767401461,12136958.758099722,720.9090909090909,319.9862605467046
7395.0,13354029.121311726,0.0649020012774923,12136958.758099722,720.9090909090909,319.9862605467046
7400.0,13354029.124004949,0.06490198489760503,12136958.758099722,720.9090909090909,319.9862605467046
7405.0,13354029.126831414,0.06490196770737011,12136958.758099722,720.9090909090909,319.9862605467046
7410.0,13354029.129904423,0.06490194901766663,12136958.758099722,720.9090909090909,319.9862605467046
7415.0,13354029.132634686,0.06490193241251158,12136958.758099722,720.9090909090909,319.9862605467046
7420.0,13354029.135361634,0.06490191582752522,12136958.758099722,720.9090909090909,319.9862605467046
7425.0,13354029.138106087,0.06490189913606546,12136958.758099722,720.9090909090909,319.9862605467046
7430.0,13354029.141320685,0.06490187958523684,12136958.758099722,720.9090909090909,319.9862605467046
7435.0,13354029.1440646,0.06490186289705979,12136958.758099722,720.9090909090909,319.9862605467046
7440.0,13354029.146794803,0.06490184629226849,12136958.758099722,720.9090909090909,319.9862605467046
7445.0,13354029.149545152,0.06490182956495638,12136958.758099722,720.9090909090909,319.9862605467046
7450.0,13354029.15280344,0.06490180974841564,12136958.758099722,720.9090909090909,319.9862605467046
7455.0,13354029.1556424,0.0649017924821803,12136958.758099722,720.9090909090909,319.9862605467046
7460.0,13354029.1584589,0.06490177535254082,12136958.758099722,720.9090909090909,319.9862605467046
7465.0,13354029.161307074,0.06490175803026123,12136958.758099722,720.9090909090909,319.9862605467046
7470.0,13354029.164589988,0.06490173806394013,12136958.758099722,720.9090909090909,319.9862605467046
7475.0,13354029.167367186,0.06490172117334225,12136958.758099722,720.9090909090909,319.9862605467046
7480.0,13354029.170094056,0.06490170458881185,12136958.758099722,720.9090909090909,319.9862605467046
7485.0,13354029.17285038,0.0649016878251688,12136958.758099722,720.9090909090909,319.9862605467046
7490.0,13354029.175602462,0.06490167108730871,12136958.758099722,720.9090909090909,319.9862605467046
7495.0,13354029.178351253,0.06490165436947051,12136958.758099722,720.9090909090909,319.9862605467046
7500.0,13354029.181138055,0.06490163742045346,12136958.758099722,720.9090909090909,319.9862605467046
7505.0,13354029.183881987,0.0649016207321709,12136958.758099722,720.9090909090909,319.9862605467046
7510.0,13354029.186608488,0.06490160414988713,12136958.758099722,720.9090909090909,319.9862605467046
7515.0,13354029.189332698,0.06490158758154711,12136958.758099722,720.9090909090909,319.9862605467046
7520.0,13354029.192025369,0.0649015712050344,12136958.758099722,720.9090909090909,319.9862605467046
7525.0,13354029.194757072,0.06490155459111636,12136958.758099722,720.9090909090909,319.9862605467046
7530.0,13354029.197476525,0.06490153805170908,12136958.758099722,720.9090909090909,319.9862605467046
7535.0,13354029.200094327,0.06490152213052433,12136958.758099722,720.9090909090909,319.9862605467046
7540.0,13354029.202748703,0.06490150598691471,12136958.758099722,720.9090909090909,319.9862605467046
7545.0,13354029.20548901,0.06490148932066964,12136958.758099722,720.9090909090909,319.9862605467046
7550.0,13354029.208238916,0.06490147259605737,12136958.758099722,720.9090909090909,319.9862605467046
7555.0,13354029.2109709,0.06490145598043484,12136958.758099722,720.9090909090909,319.9862605467046
7560.0,13354029.213789422,0.06490143883849459,12136958.758099722,720.9090909090909,319.9862605467046
7565.0,13354029.216922875,0.0649014197811754,12136958.758099722,720.9090909090909,319.9862605467046
7570.0,13354029.219275275,0.06490140547414289,12136958.758099722,720.9090909090909,319.9862605467046
7575.0,13354029.222604366,0.06490138522698581,12136958.758099722,720.9090909090909,319.9862605467046
7580.0,13354029.225461155,0.06490136785231015,12136958.758099722,720.9090909090909,319.9862605467046
7585.0,13354029.228294719,0.06490135061889271,12136958.758099722,720.9090909090909,319.9862605467046
7590.0,13354029.231057893,0.06490133381359038,12136958.758099722,720.9090909090909,319.9862605467046
7595.0,13354029.234264117,0.06490131431369499,12136958.758099722,720.9090909090909,319.9862605467046
7600.0,13354029.236981533,0.064901297786669,12136958.758099722,720.9090909090909,319.9862605467046
7605.0,13354029.23971509,0.06490128116148201,12136958.758099722,720.9090909090909,319.9862605467046
7610.0,13354029.24270924,0.06490126295140321,12136958.758099722,720.9090909090909,319.9862605467046
7615.0,13354029.245697808,0.06490124477526694,12136958.758099722,720.9090909090909,319.9862605467046
7620.0,13354029.248458609,0.06490122798437428,12136958.758099722,720.9090909090909,319.9862605467046
7625.0,13354029.251220243,0.06490121118843352,12136958.758099722,720.9090909090909,319.9862605467046
7630.0,13354029.253948009,0.06490119459845364,12136958.758099722,720.9090909090909,319.9862605467046
7635.0,13354029.256655477,0.06490117813194682,12136958.758099722,720.9090909090909,319.9862605467046
7640.0,13354029.25939606,0.06490116146402607,12136958.758099722,720.9090909090909,319.9862605467046
7645.0,13354029.262112316,0.06490114494406099,12136958.758099722,720.9090909090909,319.9862605467046
7650.0,13354029.264833158,0.06490112839620919,12136958.758099722,720.9090909090909,319.9862605467046
7655.0,13354029.267557241,0.06490111182863166,12136958.758099722,720.9090909090909,319.9862605467046
7660.0,13354029.270284986,0.06490109523878648,12136958.758099722,720.9090909090909,319.9862605467046
7665.0,13354029.273010792,0.06490107866075011,12136958.758099722,720.9090909090909,319.9862605467046
7670.0,13354029.275745736,0.06490106202712227,12136958.758099722,720.9090909090909,319.9862605467046
7675.0,13354029.27849159,0.06490104532714892,12136958.758099722,720.9090909090909,319.9862605467046
7680.0,13354029.281242311,0.06490102859756951,12136958.758099722,720.9090909090909,319.9862605467046
7685.0,13354029.283970602,0.06490101200441453,12136958.758099722,720.9090909090909,319.9862605467046
7690.0,13354029.28676019,0.06490099503844492,12136958.758099722,720.9090909090909,319.9862605467046
7695.0,13354029.289605346,0.06490097773453156,12136958.758099722,720.9090909090909,319.9862605467046
7700.0,13354029.292452164,0.06490096042050296,12136958.758099722,720.9090909090909,319.9862605467046
7705.0,13354029.295640096,0.06490094103185047,12136958.758099722,720.9090909090909,319.9862605467046
7710.0,13354029.298221888,0.06490092532968952,12136958.758099722,720.9090909090909,319.9862605467046
7715.0,13354029.301338488,0.06490090637487353,12136958.758099722,720.9090909090909,319.9862605467046
7720.0,13354029.304082297,0.06490088968734226,12136958.758099722,720.9090909090909,319.9862605467046
7725.0,13354029.306810346,0.06490087309565033,12136958.758099722,720.9090909090909,319.9862605467046
7730.0,13354029.309857816,0.06490085456127141,12136958.758099722,720.9090909090909,319.9862605467046
7735.0,13354029.312755572,0.06490083693744539,12136958.758099722,720.9090909090909,319.9862605467046
7740.0,13354029.315530738,0.06490082005920016,12136958.758099722,720.9090909090909,319.9862605467046
7745.0,13354029.318329854,0.06490080303528803,12136958.758099722,720.9090909090909,319.9862605467046
7750.0,13354029.321514241,0.0649007836681917,12136958.758099722,720.9090909090909,319.9862605467046
7755.0,13354029.324611884,0.06490076482868017,12136958.758099722,720.9090909090909,319.9862605467046
7760.0,13354029.327494105,0.06490074729934053,12136958.758099722,720.9090909090909,319.9862605467046
7765.0,13354029.330922658,0.064900726447262,12136958.758099722,720.9090909090909,319.9862605467046
7770.0,13354029.334113497,0.06490070704093974,12136958.758099722,720.9090909090909,319.9862605467046
7775.0,13354029.337296594,0.06490068768169123,12136958.758099722,720.9090909090909,319.9862605467046
7780.0,13354029.340507176,0.06490066815529395,12136958.758099722,720.9090909090909,319.9862605467046
7785.0,13354029.344169982,0.06490064587852339,12136958.758099722,720.9090909090909,319.9862605467046
7790.0,13354029.34786616,0.06490062339876851,12136958.758099722,720.9090909090909,319.9862605467046
7795.0,13354029.351377655,0.06490060204225895,12136958.758099722,720.9090909090909,319.9862605467046
7800.0,13354029.354996938,0.06490058003018855,12136958.758099722,720.9090909090909,319.9862605467046
7805.0,13354029.359092703,0.0649005551201975,12136958.758099722,720.9090909090909,319.9862605467046
7810.0,13354029.362763623,0.06490053279407064,12136958.758099722,720.9090909090909,319.9862605467046
7815.0,13354029.3663466,0.06490051100281151,12136958.758099722,720.9090909090909,319.9862605467046
7820.0,13354029.370361956,0.06490048658186462,12136958.758099722,720.9090909090909,319.9862605467046
7825.0,13354029.374034528,0.06490046424568895,12136958.758099722,720.9090909090909,319.9862605467046
7830.0,13354029.378714893,0.06490043578022585,12136958.758099722,720.9090909090909,319.9862605467046
7835.0,13354029.38257183,0.0649004123227789,12136958.758099722,720.9090909090909,319.9862605467046
7840.0,13354029.387237476,0.06490038394683821,12136958.758099722,720.9090909090909,319.9862605467046
7845.0,13354029.391445505,0.06490035835407792,12136958.758099722,720.9090909090909,319.9862605467046
7850.0,13354029.395537077,0.06490033346959029,12136958.758099722,720.9090909090909,319.9862605467046
7855.0,13354029.400108352,0.06490030566760581,12136958.758099722,720.9090909090909,319.9862605467046
7860.0,13354029.40320616,0.06490028682708204,12136958.758099722,720.9090909090909,319.9862605467046
7865.0,13354029.407504471,0.06490026068524452,12136958.758099722,720.9090909090909,319.9862605467046
7870.0,13354029.411767866,0.06490023475575141,12136958.758099722,720.9090909090909,319.9862605467046
7875.0,13354029.416064035,0.06490020862693123,12136958.758099722,720.9090909090909,319.9862605467046
7880.0,13354029.42044245,0.0649001819978919,12136958.758099722,720.9090909090909,319.9862605467046
7885.0,13354029.425044384,0.06490015400946367,12136958.758099722,720.9090909090909,319.9862605467046
7890.0,13354029.429658705,0.06490012594566189,12136958.758099722,720.9090909090909,319.9862605467046
7895.0,13354029.433825376,0.06490010060445023,12136958.758099722,720.9090909090909,319.9862605467046
7900.0,13354029.438390175,0.06490007284183956,12136958.758099722,720.9090909090909,319.9862605467046
7905.0,13354029.442950355,0.06490004510733796,12136958.758099722,720.9090909090909,319.9862605467046
7910.0,13354029.447356846,0.06490001830755819,12136958.758099722,720.9090909090909,319.9862605467046
7915.0,13354029.451598892,0.06489999250790865,12136958.758099722,720.9090909090909,319.9862605467046
7920.0,13354029.45616794,0.06489996471947164,12136958.758099722,720.9090909090909,319.9862605467046
7925.0,13354029.460264444,0.06489993980498712,12136958.758099722,720.9090909090909,319.9862605467046
7930.0,13354029.464810481,0.06489991215650005,12136958.758099722,720.9090909090909,319.9862605467046
7935.0,13354029.469413508,0.0648998841614021,12136958.758099722,720.9090909090909,319.9862605467046
7940.0,13354029.473590134,0.06489985875963566,12136958.758099722,720.9090909090909,319.9862605467046
7945.0,13354029.478163293,0.06489983094619876,12136958.758099722,720.9090909090909,319.9862605467046
7950.0,13354029.482764916,0.06489980295963638,12136958.758099722,720.9090909090909,319.9862605467046
7955.0,13354029.487244746,0.06489977571382116,12136958.758099722,720.9090909090909,319.9862605467046
7960.0,13354029.492099112,0.06489974619009937,12136958.758099722,720.9090909090909,319.9862605467046
7965.0,13354029.49684925,0.06489971730029447,12136958.758099722,720.9090909090909,319.9862605467046
7970.0,13354029.501595786,0.06489968843239237,12136958.758099722,720.9090909090909,319.9862605467046
7975.0,13354029.50631284,0.06489965974380162,12136958.758099722,720.9090909090909,319.9862605467046
7980.0,13354029.51090241,0.06489963183054454,12136958.758099722,720.9090909090909,319.9862605467046
7985.0,13354029.515745256,0.06489960237690183,12136958.758099722,720.9090909090909,319.9862605467046
7990.0,13354029.520564048,0.0648995730695486,12136958.758099722,720.9090909090909,319.9862605467046
7995.0,13354029.525217433,0.06489954476818129,12136958.758099722,720.9090909090909,319.9862605467046
8000.0,13354029.529990535,0.06489951573870029,12136958.758099722,720.9090909090909,319.9862605467046
8005.0,13354029.53451918,0.06489948819599202,12136958.758099722,720.9090909090909,319.9862605467046
8010.0,13354029.539454706,0.06489945817867465,12136958.758099722,720.9090909090909,319.9862605467046
8015.0,13354029.543980625,0.064899430652549,12136958.758099722,720.9090909090909,319.9862605467046
8020.0,13354029.548931388,0.06489940054256223,12136958.758099722,720.9090909090909,319.9862605467046
8025.0,13354029.553592576,0.06489937219373662,12136958.758099722,720.9090909090909,319.9862605467046
8030.0,13354029.558137745,0.06489934455052364,12136958.758099722,720.9090909090909,319.9862605467046
8035.0,13354029.562931791,0.06489931539367984,12136958.758099722,720.9090909090909,319.9862605467046
8040.0,13354029.56778356,0.06489928588576195,12136958.758099722,720.9090909090909,319.9862605467046
8045.0,13354029.572342746,0.06489925815730423,12136958.758099722,720.9090909090909,319.9862605467046
8050.0,13354029.576990478,0.06489922989030764,12136958.758099722,720.9090909090909,319.9862605467046
8055.0,13354029.582019076,0.06489919930694739,12136958.758099722,720.9090909090909,319.9862605467046
8060.0,13354029.586561402,0.06489917168103318,12136958.758099722,720.9090909090909,319.9862605467046
8065.0,13354029.591271138,0.0648991430369381,12136958.758099722,720.9090909090909,319.9862605467046
8070.0,13354029.596029654,0.06489911409618532,12136958.758099722,720.9090909090909,319.9862605467046
8075.0,13354029.600776244,0.06489908522794895,12136958.758099722,720.9090909090909,319.9862605467046
8080.0,13354029.60550578,0.0648990564634412,12136958.758099722,720.9090909090909,319.9862605467046
8085.0,13354029.610507011,0.06489902604650162,12136958.758099722,720.9090909090909,319.9862605467046
8090.0,13354029.61517471,0.06489899765808341,12136958.758099722,720.9090909090909,319.9862605467046
8095.0,13354029.620053606,0.06489896798518816,12136958.758099722,720.9090909090909,319.9862605467046
8100.0,13354029.624834945,0.06489893890561124,12136958.758099722,720.9090909090909,319.9862605467046
8105.0,13354029.629599167,0.0648989099301538,12136958.758099722,720.9090909090909,319.9862605467046
8110.0,13354029.634440519,0.0648988804855964,12136958.758099722,720.9090909090909,319.9862605467046
8115.0,13354029.63907333,0.06489885230935738,12136958.758099722,720.9090909090909,319.9862605467046
8120.0,13354029.644103171,0.06489882171842266,12136958.758099722,720.9090909090909,319.9862605467046
8125.0,13354029.649073526,0.06489879148928204,12136958.758099722,720.9090909090909,319.9862605467046
8130.0,13354029.65449119,0.06489875853965582,12136958.758099722,720.9090909090909,319.9862605467046
8135.0,13354029.65994387,0.06489872537707153,12136958.758099722,720.9090909090909,319.9862605467046
8140.0,13354029.66544127,0.06489869194249591,12136958.758099722,720.9090909090909,319.9862605467046
8145.0,13354029.671401324,0.0648986556941164,12136958.758099722,720.9090909090909,319.9862605467046
8150.0,13354029.677057533,0.06489862129369106,12136958.758099722,720.9090909090909,319.9862605467046
8155.0,13354029.68339286,0.0648985827629322,12136958.758099722,720.9090909090909,319.9862605467046
8160.0,13354029.68974264,0.06489854414428581,12136958.758099722,720.9090909090909,319.9862605467046
8165.0,13354029.696640184,0.06489850219418321,12136958.758099722,720.9090909090909,319.9862605467046
8170.0,13354029.70322029,0.06489846217472313,12136958.758099722,720.9090909090909,319.9862605467046
8175.0,13354029.71037221,0.06489841867754444,12136958.758099722,720.9090909090909,319.9862605467046
8180.0,13354029.717497732,0.06489837534092112,12136958.758099722,720.9090909090909,319.9862605467046
8185.0,13354029.72411567,0.06489833509136553,12136958.758099722,720.9090909090909,319.9862605467046
8190.0,13354029.731025577,0.06489829306608669,12136958.758099722,720.9090909090909,319.9862605467046
8195.0,13354029.737872224,0.06489825142552853,12136958.758099722,720.9090909090909,319.9862605467046
8200.0,13354029.744242651,0.0648982126813048,12136958.758099722,720.9090909090909,319.9862605467046
8205.0,13354029.751130948,0.06489817078746349,12136958.758099722,720.9090909090909,319.9862605467046
8210.0,13354029.757532192,0.06489813185580759,12136958.758099722,720.9090909090909,319.9862605467046
8215.0,13354029.763889898,0.06489809318895154,12136958.758099722,720.9090909090909,319.9862605467046
8220.0,13354029.770213952,0.06489805472676301,12136958.758099722,720.9090909090909,319.9862605467046
8225.0,13354029.776548797,0.06489801619894175,12136958.758099722,720.9090909090909,319.9862605467046
8230.0,13354029.782877088,0.06489797771099683,12136958.758099722,720.9090909090909,319.9862605467046
8235.0,13354029.788328106,0.06489794455850631,12136958.758099722,720.9090909090909,319.9862605467046
8240.0,13354029.79423358,0.06489790864208302,12136958.758099722,720.9090909090909,319.9862605467046
8245.0,13354029.800154593,0.06489787263114362,12136958.758099722,720.9090909090909,319.9862605467046
8250.0,13354029.805942096,0.06489783743219081,12136958.758099722,720.9090909090909,319.9862605467046
8255.0,13354029.811592583,0.06489780306656237,12136958.758099722,720.9090909090909,319.9862605467046
8260.0,13354029.817098528,0.06489776958003039,12136958.758099722,720.9090909090909,319.9862605467046
8265.0,13354029.822470497,0.06489773690830927,12136958.758099722,720.9090909090909,319.9862605467046
8270.0,13354029.827627074,0.06489770554658451,12136958.758099722,720.9090909090909,319.9862605467046
8275.0,13354029.833173918,0.06489767181130518,12136958.758099722,720.9090909090909,319.9862605467046
8280.0,13354029.838455154,0.0648976396914118,12136958.758099722,720.9090909090909,319.9862605467046
8285.0,13354029.843660181,0.06489760803502047,12136958.758099722,720.9090909090909,319.9862605467046
8290.0,13354029.84888175,0.06489757627803394,12136958.758099722,720.9090909090909,319.9862605467046
8295.0,13354029.85390143,0.0648975457489007,12136958.758099722,720.9090909090909,319.9862605467046
8300.0,13354029.858418237,0.06489751827818228,12136958.758099722,720.9090909090909,319.9862605467046
8305.0,13354029.863381557,0.06489748809182096,12136958.758099722,720.9090909090909,319.9862605467046
8310.0,13354029.868038224,0.06489745977048833,12136958.758099722,720.9090909090909,319.9862605467046
8315.0,13354029.872972038,0.06489742976359884,12136958.758099722,720.9090909090909,319.9862605467046
8320.0,13354029.8773297,0.06489740326078228,12136958.758099722,720.9090909090909,319.9862605467046
8325.0,13354029.881910069,0.0648973754034783,12136958.758099722,720.9090909090909,319.9862605467046
8330.0,13354029.886461219,0.06489734772389628,12136958.758099722,720.9090909090909,319.9862605467046
8335.0,13354029.890632052,0.06489732235736076,12136958.758099722,720.9090909090909,319.9862605467046
8340.0,13354029.895072741,0.06489729534958065,12136958.758099722,720.9090909090909,319.9862605467046
8345.0,13354029.899164408,0.06489727046451431,12136958.758099722,720.9090909090909,319.9862605467046
8350.0,13354029.903727174,0.06489724271429116,12136958.758099722,720.9090909090909,319.9862605467046
8355.0,13354029.907812204,0.06489721786960062,12136958.758099722,720.9090909090909,319.9862605467046
8360.0,13354029.911908476,0.06489719295654216,12136958.758099722,720.9090909090909,319.9862605467046
8365.0,13354029.916005462,0.06489716803911388,12136958.758099722,720.9090909090909,319.9862605467046
8370.0,13354029.92009032,0.06489714319546845,12136958.758099722,720.9090909090909,319.9862605467046
8375.0,13354029.92420065,0.06489711819690229,12136958.758099722,720.9090909090909,319.9862605467046
8380.0,13354029.928386888,0.0648970927366831,12136958.758099722,720.9090909090909,319.9862605467046
8385.0,13354029.93261862,0.06489706699974818,12136958.758099722,720.9090909090909,319.9862605467046
8390.0,13354029.936864268,0.06489704117819539,12136958.758099722,720.9090909090909,319.9862605467046
8395.0,13354029.941036675,0.06489701580207231,12136958.758099722,720.9090909090909,319.9862605467046
8400.0,13354029.944878627,0.06489699243576087,12136958.758099722,720.9090909090909,319.9862605467046
8405.0,13354029.948957657,0.06489696762755102,12136958.758099722,720.9090909090909,319.9862605467046
8410.0,13354029.952603217,0.06489694545567287,12136958.758099722,720.9090909090909,319.9862605467046
8415.0,13354029.956222018,0.06489692344652954,12136958.758099722,720.9090909090909,319.9862605467046
8420.0,13354029.959853092,0.06489690136273138,12136958.758099722,720.9090909090909,319.9862605467046
8425.0,13354029.963518126,0.06489687907240878,12136958.758099722,720.9090909090909,319.9862605467046
8430.0,13354029.96722772,0.06489685651108965,12136958.758099722,720.9090909090909,319.9862605467046
8435.0,13354029.970844327,0.06489683451527974,12136958.758099722,720.9090909090909,319.9862605467046
8440.0,13354029.97445747,0.06489681254055288,12136958.758099722,720.9090909090909,319.9862605467046
8445.0,13354029.978068221,0.06489679058036436,12136958.758099722,720.9090909090909,319.9862605467046
8450.0,13354029.981629374,0.06489676892182931,12136958.758099722,720.9090909090909,319.9862605467046
8455.0,13354029.98525057,0.06489674689811545,12136958.758099722,720.9090909090909,319.9862605467046
8460.0,13354029.988905694,0.06489672466806543,12136958.758099722,720.9090909090909,319.9862605467046
8465.0,13354029.992548913,0.06489670251041747,12136958.758099722,720.9090909090909,319.9862605467046
8470.0,13354029.996203214,0.06489668028536597,12136958.758099722,720.9090909090909,319.9862605467046
8475.0,13354029.9998261,0.06489665825137998,12136958.758099722,720.9090909090909,319.9862605467046
8480.0,13354030.003507365,0.06489663586234255,12136958.758099722,720.9090909090909,319.9862605467046
8485.0,13354030.00704038,0.06489661437493889,12136958.758099722,720.9090909090909,319.9862605467046
8490.0,13354030.010523068,0.06489659319361493,12136958.758099722,720.9090909090909,319.9862605467046
8495.0,13354030.01414283,0.06489657117863334,12136958.758099722,720.9090909090909,319.9862605467046
8500.0,13354030.017928578,0.06489654815412459,12136958.758099722,720.9090909090909,319.9862605467046
8505.0,13354030.02133336,0.06489652744664166,12136958.758099722,720.9090909090909,319.9862605467046
8510.0,13354030.024859251,0.06489650600254616,12136958.758099722,720.9090909090909,319.9862605467046
8515.0,13354030.028104475,0.06489648626546456,12136958.758099722,720.9090909090909,319.9862605467046
8520.0,13354030.031735316,0.06489646418309651,12136958.758099722,720.9090909090909,319.9862605467046
8525.0,13354030.03495794,0.06489644458346179,12136958.758099722,720.9090909090909,319.9862605467046
8530.0,13354030.038172176,0.06489642503482729,12136958.758099722,720.9090909090909,319.9862605467046
8535.0,13354030.041636102,0.06489640396762987,12136958.758099722,720.9090909090909,319.9862605467046
8540.0,13354030.044781877,0.06489638483537351,12136958.758099722,720.9090909090909,319.9862605467046
8545.0,13354030.047938412,0.06489636563767656,12136958.758099722,720.9090909090909,319.9862605467046
8550.0,13354030.051062698,0.06489634663612687,12136958.758099722,720.9090909090909,319.9862605467046
8555.0,13354030.054195467,0.06489632758297108,12136958.758099722,720.9090909090909,319.9862605467046
8560.0,13354030.057343319,0.0648963084380902,12136958.758099722,720.9090909090909,319.9862605467046
8565.0,13354030.060572179,0.0648962888005124,12136958.758099722,720.9090909090909,319.9862605467046
8570.0,13354030.063696127,0.06489626980101688,12136958.758099722,720.9090909090909,319.9862605467046
8575.0,13354030.066563264,0.06489625236342166,12136958.758099722,720.9090909090909,319.9862605467046
8580.0,13354030.069833219,0.06489623247591587,12136958.758099722,720.9090909090909,319.9862605467046
8585.0,13354030.073151672,0.06489621229346047,12136958.758099722,720.9090909090909,319.9862605467046
8590.0,13354030.075996572,0.06489619499108967,12136958.758099722,720.9090909090909,319.9862605467046
8595.0,13354030.079325097,0.06489617474738209,12136958.758099722,720.9090909090909,319.9862605467046
8600.0,13354030.082132885,0.06489615767072265,12136958.758099722,720.9090909090909,319.9862605467046
8605.0,13354030.085320493,0.06489613828405218,12136958.758099722,720.9090909090909,319.9862605467046
8610.0,13354030.088051269,0.0648961216757694,12136958.758099722,720.9090909090909,319.9862605467046
8615.0,13354030.090933386,0.06489610414705513,12136958.758099722,720.9090909090909,319.9862605467046
8620.0,13354030.093995064,0.0648960855262779,12136958.758099722,720.9090909090909,319.9862605467046
8625.0,13354030.095695727,0.06489607518303558,12136958.758099722,720.9090909090909,319.9862605467046


==> figures/logs/qaplib_small_all/lower_bounds_non_learned_qaplib_non_learned_merged.csv <==
0.0,-inf,1.0,5680743.563795182,276.3636363636364,3287.273063680247
5.0,4242797.578080523,0.5462185910823146,5680743.563795182,276.3636363636364,3287.273063680247
10.0,4732085.90974075,0.5157960489001204,5680743.563795182,276.3636363636364,3287.273063680247
15.0,4928973.705705014,0.5035112062739646,5680743.563795182,276.3636363636364,3287.273063680247
20.0,5025683.68605573,0.4973789614484465,5680743.563795182,276.3636363636364,3287.273063680247
25.0,5081480.876011602,0.49401202557100526,5680743.563795182,276.3636363636364,3287.273063680247
30.0,5119324.228923633,0.4919564110362575,5680743.563795182,276.3636363636364,3287.273063680247
35.0,5147310.414014022,0.4906049796312349,5680743.563795182,276.3636363636364,3287.273063680247
40.0,5168649.34276366,0.4897475013213084,5680743.563795182,276.3636363636364,3287.273063680247
45.0,5187829.58852075,0.4891387742090392,5680743.563795182,276.3636363636364,3287.273063680247
50.0,5204839.387314819,0.4886781275813057,5680743.563795182,276.3636363636364,3287.273063680247
55.0,5221101.107836528,0.4882804701187351,5680743.563795182,276.3636363636364,3287.273063680247
60.0,5237121.458262707,0.48795273862977173,5680743.563795182,276.3636363636364,3287.273063680247
65.0,5250631.495305763,0.48765600913976687,5680743.563795182,276.3636363636364,3287.273063680247
70.0,5262072.195666339,0.4874201519016819,5680743.563795182,276.3636363636364,3287.273063680247
75.0,5271780.3790846905,0.4872140646850086,5680743.563795182,276.3636363636364,3287.273063680247
80.0,5280551.071821646,0.487031871598556,5680743.563795182,276.3636363636364,3287.273063680247
85.0,5289480.494244779,0.4868595416216732,5680743.563795182,276.3636363636364,3287.273063680247
90.0,5298790.950802512,0.4867026588216264,5680743.563795182,276.3636363636364,3287.273063680247
95.0,5307947.652668461,0.48655676587563057,5680743.563795182,276.3636363636364,3287.273063680247
100.0,5315860.4556740485,0.4864205723575786,5680743.563795182,276.3636363636364,3287.273063680247
105.0,5325446.661866258,0.4862601423961708,5680743.563795182,276.3636363636364,3287.273063680247
110.0,5336993.904547263,0.4860497422013547,5680743.563795182,276.3636363636364,3287.273063680247
115.0,5348496.92954866,0.4858745969281495,5680743.563795182,276.3636363636364,3287.273063680247
120.0,5358958.691424051,0.4857112471121744,5680743.563795182,276.3636363636364,3287.273063680247
125.0,5369933.479475894,0.48553226123127824,5680743.563795182,276.3636363636364,3287.273063680247
130.0,5379568.797413641,0.48536658086111784,5680743.563795182,276.3636363636364,3287.273063680247
135.0,5387576.389866345,0.4851925038827971,5680743.563795182,276.3636363636364,3287.273063680247
140.0,5395056.867044371,0.4850374812585553,5680743.563795182,276.3636363636364,3287.273063680247
145.0,5400336.794889761,0.4848924275289055,5680743.563795182,276.3636363636364,3287.273063680247
150.0,5405361.724729911,0.4847513496001607,5680743.563795182,276.3636363636364,3287.273063680247
155.0,5410553.133133947,0.4845718066849995,5680743.563795182,276.3636363636364,3287.273063680247
160.0,5415805.705542161,0.4844060241140208,5680743.563795182,276.3636363636364,3287.273063680247
165.0,5420922.336394573,0.48425787885032945,5680743.563795182,276.3636363636364,3287.273063680247
170.0,5426168.00820794,0.4841135724414507,5680743.563795182,276.3636363636364,3287.273063680247
175.0,5431423.034273978,0.4839602647172032,5680743.563795182,276.3636363636364,3287.273063680247
180.0,5436476.232810721,0.4837696266718103,5680743.563795182,276.3636363636364,3287.273063680247
185.0,5441475.700372544,0.4835639138593139,5680743.563795182,276.3636363636364,3287.273063680247
190.0,5446252.704131667,0.4833733497506043,5680743.563795182,276.3636363636364,3287.273063680247
195.0,5451367.303132314,0.4831772410046178,5680743.563795182,276.3636363636364,3287.273063680247
200.0,5456458.971571713,0.4829766376738243,5680743.563795182,276.3636363636364,3287.273063680247
205.0,5461555.948879733,0.48276915764153866,5680743.563795182,276.3636363636364,3287.273063680247
210.0,5466301.104917132,0.48259363924757337,5680743.563795182,276.3636363636364,3287.273063680247
215.0,5470343.501418864,0.48252702833640665,5680743.563795182,276.3636363636364,3287.273063680247
220.0,5474249.703295529,0.482458584571391,5680743.563795182,276.3636363636364,3287.273063680247
225.0,5478454.002408669,0.48238899215668507,5680743.563795182,276.3636363636364,3287.273063680247
230.0,5482803.338901889,0.4823159310593957,5680743.563795182,276.3636363636364,3287.273063680247
235.0,5487394.889408551,0.4822381584588151,5680743.563795182,276.3636363636364,3287.273063680247
240.0,5491889.702291566,0.4821600718792223,5680743.563795182,276.3636363636364,3287.273063680247
245.0,5496292.522264844,0.4820804390189849,5680743.563795182,276.3636363636364,3287.273063680247
250.0,5500827.339480994,0.4819999098130814,5680743.563795182,276.3636363636364,3287.273063680247
255.0,5505603.696322043,0.4819162109147772,5680743.563795182,276.3636363636364,3287.273063680247
260.0,5510086.017852272,0.48183824176368795,5680743.563795182,276.3636363636364,3287.273063680247
265.0,5514257.177036574,0.48176670044067976,5680743.563795182,276.3636363636364,3287.273063680247
270.0,5518230.971033129,0.48169688012625844,5680743.563795182,276.3636363636364,3287.273063680247
275.0,5522003.648238054,0.4816292020376757,5680743.563795182,276.3636363636364,3287.273063680247
280.0,5525754.669129908,0.48155895883908684,5680743.563795182,276.3636363636364,3287.273063680247
285.0,5529489.90748422,0.48148598100435547,5680743.563795182,276.3636363636364,3287.273063680247
290.0,5532975.880276274,0.48141815489672996,5680743.563795182,276.3636363636364,3287.273063680247
295.0,5536282.295938826,0.48135197610897973,5680743.563795182,276.3636363636364,3287.273063680247
300.0,5539466.261331464,0.4812880285065174,5680743.563795182,276.3636363636364,3287.273063680247
305.0,5542551.908231588,0.4812247369096395,5680743.563795182,276.3636363636364,3287.273063680247
310.0,5545580.53393557,0.48115694323266367,5680743.563795182,276.3636363636364,3287.273063680247
315.0,5548538.672530868,0.481086878747101,5680743.563795182,276.3636363636364,3287.273063680247
320.0,5551459.084261502,0.48101870561210625,5680743.563795182,276.3636363636364,3287.273063680247
325.0,5554378.125360372,0.4809570109529443,5680743.563795182,276.3636363636364,3287.273063680247
330.0,5557315.434633318,0.48089682847868187,5680743.563795182,276.3636363636364,3287.273063680247
335.0,5560263.724429559,0.48083933060166534,5680743.563795182,276.3636363636364,3287.273063680247
340.0,5563313.271016666,0.48077956517449205,5680743.563795182,276.3636363636364,3287.273063680247
345.0,5566373.134057842,0.48071666654154294,5680743.563795182,276.3636363636364,3287.273063680247
350.0,5569388.014246998,0.48065590445915246,5680743.563795182,276.3636363636364,3287.273063680247
355.0,5572357.784141979,0.4805964234375263,5680743.563795182,276.3636363636364,3287.273063680247
360.0,5575236.580807026,0.4805353548334456,5680743.563795182,276.3636363636364,3287.273063680247
365.0,5578042.683464635,0.48047750303687065,5680743.563795182,276.3636363636364,3287.273063680247
370.0,5580768.5684072375,0.48042104386075407,5680743.563795182,276.3636363636364,3287.273063680247
375.0,5583439.320493123,0.48036598347075726,5680743.563795182,276.3636363636364,3287.273063680247
380.0,5586065.333674861,0.4803109978218379,5680743.563795182,276.3636363636364,3287.273063680247
385.0,5588687.301351649,0.480250287332024,5680743.563795182,276.3636363636364,3287.273063680247
390.0,5591303.077361533,0.4801904759431378,5680743.563795182,276.3636363636364,3287.273063680247
395.0,5593884.938706344,0.4801316894898618,5680743.563795182,276.3636363636364,3287.273063680247
400.0,5596481.321562025,0.48007297454829684,5680743.563795182,276.3636363636364,3287.273063680247
405.0,5599084.36893437,0.48001721127094826,5680743.563795182,276.3636363636364,3287.273063680247
410.0,5601662.700829938,0.479963099956235,5680743.563795182,276.3636363636364,3287.273063680247
415.0,5604203.152569239,0.4799099761316983,5680743.563795182,276.3636363636364,3287.273063680247
420.0,5606672.362000711,0.4798568048806863,5680743.563795182,276.3636363636364,3287.273063680247
425.0,5609075.2434432125,0.4798037075402743,5680743.563795182,276.3636363636364,3287.273063680247
430.0,5611463.60554745,0.4797476334223773,5680743.563795182,276.3636363636364,3287.273063680247
435.0,5613935.748949914,0.4796881454406554,5680743.563795182,276.3636363636364,3287.273063680247
440.0,5616528.928812464,0.4796298524099618,5680743.563795182,276.3636363636364,3287.273063680247
445.0,5619180.965962363,0.47957280222159765,5680743.563795182,276.3636363636364,3287.273063680247
450.0,5621807.987480818,0.4795148922105965,5680743.563795182,276.3636363636364,3287.273063680247
455.0,5624376.016458272,0.4794548608111361,5680743.563795182,276.3636363636364,3287.273063680247
460.0,5626959.485125592,0.47939197548836904,5680743.563795182,276.3636363636364,3287.273063680247
465.0,5629585.849822935,0.47933071095403945,5680743.563795182,276.3636363636364,3287.273063680247
470.0,5632161.524143752,0.47927163688136964,5680743.563795182,276.3636363636364,3287.273063680247
475.0,5634638.457831536,0.4792106568739045,5680743.563795182,276.3636363636364,3287.273063680247
480.0,5637041.662451309,0.47915226163109026,5680743.563795182,276.3636363636364,3287.273063680247
485.0,5639392.83005943,0.47909230428516925,5680743.563795182,276.3636363636364,3287.273063680247
490.0,5641657.277116039,0.4790297231343948,5680743.563795182,276.3636363636364,3287.273063680247
495.0,5643872.385837772,0.4789713866511045,5680743.563795182,276.3636363636364,3287.273063680247
500.0,5646150.188553958,0.47891302168396277,5680743.563795182,276.3636363636364,3287.273063680247
505.0,5648576.581299668,0.47885555120756873,5680743.563795182,276.3636363636364,3287.273063680247
510.0,5651217.844689623,0.4787973136479603,5680743.563795182,276.3636363636364,3287.273063680247
515.0,5654037.158711886,0.47873129141245113,5680743.563795182,276.3636363636364,3287.273063680247
520.0,5656660.151929095,0.47866377834786206,5680743.563795182,276.3636363636364,3287.273063680247
525.0,5658939.731623842,0.47859949738212126,5680743.563795182,276.3636363636364,3287.273063680247
530.0,5661041.36718645,0.47853344952914,5680743.563795182,276.3636363636364,3287.273063680247
535.0,5663191.240134493,0.47845943032683824,5680743.563795182,276.3636363636364,3287.273063680247
540.0,5665627.10586318,0.4783838938618261,5680743.563795182,276.3636363636364,3287.273063680247
545.0,5668409.376301217,0.47831054770852793,5680743.563795182,276.3636363636364,3287.273063680247
550.0,5671628.845510521,0.47823241961601803,5680743.563795182,276.3636363636364,3287.273063680247
555.0,5675047.361705975,0.47814871359079175,5680743.563795182,276.3636363636364,3287.273063680247
560.0,5678402.0815603705,0.47806586321318634,5680743.563795182,276.3636363636364,3287.273063680247
565.0,5681968.606126024,0.4779846049097067,5680743.563795182,276.3636363636364,3287.273063680247
570.0,5685717.161160512,0.47790428004948365,5680743.563795182,276.3636363636364,3287.273063680247
575.0,5689131.615703802,0.47782594329689226,5680743.563795182,276.3636363636364,3287.273063680247
580.0,5692454.116055861,0.4777455487104225,5680743.563795182,276.3636363636364,3287.273063680247
585.0,5695506.931940177,0.4776708113744186,5680743.563795182,276.3636363636364,3287.273063680247
590.0,5698060.952218036,0.47760047578287096,5680743.563795182,276.3636363636364,3287.273063680247
595.0,5700304.392835602,0.47753351095497587,5680743.563795182,276.3636363636364,3287.273063680247
600.0,5702314.065849821,0.47746983161748613,5680743.563795182,276.3636363636364,3287.273063680247
605.0,5704143.136471822,0.4774042391896168,5680743.563795182,276.3636363636364,3287.273063680247
610.0,5705864.654593507,0.47734036356617604,5680743.563795182,276.3636363636364,3287.273063680247
615.0,5707534.8878303245,0.47727887677064185,5680743.563795182,276.3636363636364,3287.273063680247
620.0,5709189.9299599705,0.4772141831449616,5680743.563795182,276.3636363636364,3287.273063680247
625.0,5710941.908035708,0.4771408009069069,5680743.563795182,276.3636363636364,3287.273063680247
630.0,5712854.387668508,0.4770622139278844,5680743.563795182,276.3636363636364,3287.273063680247
635.0,5714902.600288049,0.4769835720909121,5680743.563795182,276.3636363636364,3287.273063680247
640.0,5717071.122939092,0.47690393800517783,5680743.563795182,276.3636363636364,3287.273063680247
645.0,5719306.5139036905,0.47681888321974053,5680743.563795182,276.3636363636364,3287.273063680247
650.0,5721236.054769772,0.4767426422152849,5680743.563795182,276.3636363636364,3287.273063680247
655.0,5722888.187756936,0.4766729790780952,5680743.563795182,276.3636363636364,3287.273063680247
660.0,5724381.132076553,0.47660445278019364,5680743.563795182,276.3636363636364,3287.273063680247
665.0,5725775.5547039835,0.47653675266578316,5680743.563795182,276.3636363636364,3287.273063680247
670.0,5727071.070402566,0.47646594288685507,5680743.563795182,276.3636363636364,3287.273063680247
675.0,5728319.540892933,0.4763916587986742,5680743.563795182,276.3636363636364,3287.273063680247
680.0,5729511.790353672,0.4763124941149166,5680743.563795182,276.3636363636364,3287.273063680247
685.0,5730640.626255355,0.47623250756382457,5680743.563795182,276.3636363636364,3287.273063680247
690.0,5731734.477428784,0.4761503914495637,5680743.563795182,276.3636363636364,3287.273063680247
695.0,5732779.729808058,0.47607515430547326,5680743.563795182,276.3636363636364,3287.273063680247
700.0,5733756.119630069,0.4760091818933139,5680743.563795182,276.3636363636364,3287.273063680247
705.0,5734688.75681101,0.4759491771032062,5680743.563795182,276.3636363636364,3287.273063680247
710.0,5735586.421057874,0.47589173943863183,5680743.563795182,276.3636363636364,3287.273063680247
715.0,5736470.785453037,0.47583086468016733,5680743.563795182,276.3636363636364,3287.273063680247
720.0,5737346.313830265,0.475768273064636,5680743.563795182,276.3636363636364,3287.273063680247
725.0,5738221.115181121,0.4757026177887108,5680743.563795182,276.3636363636364,3287.273063680247
730.0,5739107.350902516,0.4756341551650887,5680743.563795182,276.3636363636364,3287.273063680247
735.0,5739998.730673529,0.47556723794883066,5680743.563795182,276.3636363636364,3287.273063680247
740.0,5740901.987982223,0.4754971373850886,5680743.563795182,276.3636363636364,3287.273063680247
745.0,5741807.30306459,0.4754283969098324,5680743.563795182,276.3636363636364,3287.273063680247
750.0,5742709.2731348695,0.4753677600932639,5680743.563795182,276.3636363636364,3287.273063680247
755.0,5743674.277518342,0.4753132596613463,5680743.563795182,276.3636363636364,3287.273063680247
760.0,5744628.2605574,0.47525814287536566,5680743.563795182,276.3636363636364,3287.273063680247
765.0,5745554.389347169,0.47519940657704574,5680743.563795182,276.3636363636364,3287.273063680247
770.0,5746542.516141105,0.4751383735045376,5680743.563795182,276.3636363636364,3287.273063680247
775.0,5747480.599610993,0.47507510277444154,5680743.563795182,276.3636363636364,3287.273063680247
780.0,5748335.750143729,0.4750109403311,5680743.563795182,276.3636363636364,3287.273063680247
785.0,5749112.984498945,0.47494948025692263,5680743.563795182,276.3636363636364,3287.273063680247
790.0,5749842.031652824,0.47489440369376995,5680743.563795182,276.3636363636364,3287.273063680247
795.0,5750557.1870449195,0.4748381899582799,5680743.563795182,276.3636363636364,3287.273063680247
800.0,5751267.755941577,0.47478588725501447,5680743.563795182,276.3636363636364,3287.273063680247
805.0,5751977.494289359,0.47473877358293703,5680743.563795182,276.3636363636364,3287.273063680247
810.0,5752704.978280568,0.4746926527621106,5680743.563795182,276.3636363636364,3287.273063680247
815.0,5753472.775842049,0.4746467460385206,5680743.563795182,276.3636363636364,3287.273063680247
820.0,5754265.6511476785,0.47459971752811614,5680743.563795182,276.3636363636364,3287.273063680247
825.0,5755037.16811726,0.47455340214137554,5680743.563795182,276.3636363636364,3287.273063680247
830.0,5755784.964492359,0.4745047330268629,5680743.563795182,276.3636363636364,3287.273063680247
835.0,5756518.063501325,0.4744573331898092,5680743.563795182,276.3636363636364,3287.273063680247
840.0,5757232.817357882,0.474413741192785,5680743.563795182,276.3636363636364,3287.273063680247
845.0,5757941.136191678,0.47437292782378576,5680743.563795182,276.3636363636364,3287.273063680247
850.0,5758656.421058527,0.4743330406273611,5680743.563795182,276.3636363636364,3287.273063680247
855.0,5759378.239346367,0.47429232385173076,5680743.563795182,276.3636363636364,3287.273063680247
860.0,5760093.974739682,0.4742509323141097,5680743.563795182,276.3636363636364,3287.273063680247
865.0,5760805.879279504,0.47420934212919785,5680743.563795182,276.3636363636364,3287.273063680247
870.0,5761520.310662768,0.47416732548792395,5680743.563795182,276.3636363636364,3287.273063680247
875.0,5762197.05228055,0.47412645928167496,5680743.563795182,276.3636363636364,3287.273063680247
880.0,5762844.487282939,0.4740878859876697,5680743.563795182,276.3636363636364,3287.273063680247
885.0,5763499.96770195,0.474054178070681,5680743.563795182,276.3636363636364,3287.273063680247
890.0,5764151.029916546,0.4740198103240771,5680743.563795182,276.3636363636364,3287.273063680247
895.0,5764825.492429059,0.47398477464684136,5680743.563795182,276.3636363636364,3287.273063680247
900.0,5765535.099014868,0.47394766126508014,5680743.563795182,276.3636363636364,3287.273063680247
905.0,5766266.031737239,0.47390779049308496,5680743.563795182,276.3636363636364,3287.273063680247
910.0,5766968.585600076,0.47386678479517824,5680743.563795182,276.3636363636364,3287.273063680247
915.0,5767627.387549398,0.47382425572322323,5680743.563795182,276.3636363636364,3287.273063680247
920.0,5768233.593522431,0.47377843778933176,5680743.563795182,276.3636363636364,3287.273063680247
925.0,5768807.637632482,0.47373421535461796,5680743.563795182,276.3636363636364,3287.273063680247
930.0,5769371.379378305,0.4736932649786805,5680743.563795182,276.3636363636364,3287.273063680247
935.0,5769922.584907638,0.47364974868827303,5680743.563795182,276.3636363636364,3287.273063680247
940.0,5770468.29797707,0.473607309699252,5680743.563795182,276.3636363636364,3287.273063680247
945.0,5771027.116752881,0.4735673096238473,5680743.563795182,276.3636363636364,3287.273063680247
950.0,5771609.091655489,0.4735284145135132,5680743.563795182,276.3636363636364,3287.273063680247
955.0,5772219.267392652,0.4734886185838514,5680743.563795182,276.3636363636364,3287.273063680247
960.0,5772830.562949937,0.4734475953147249,5680743.563795182,276.3636363636364,3287.273063680247
965.0,5773425.046498287,0.473405152676578,5680743.563795182,276.3636363636364,3287.273063680247
970.0,5773992.657671419,0.4733620843960363,5680743.563795182,276.3636363636364,3287.273063680247
975.0,5774534.146602446,0.4733219749913201,5680743.563795182,276.3636363636364,3287.273063680247
980.0,5775048.832286218,0.4732850049838987,5680743.563795182,276.3636363636364,3287.273063680247
985.0,5775547.800982622,0.4732513426622698,5680743.563795182,276.3636363636364,3287.273063680247
990.0,5776040.09921068,0.4732164395848711,5680743.563795182,276.3636363636364,3287.273063680247
995.0,5776518.893534184,0.47318077709980433,5680743.563795182,276.3636363636364,3287.273063680247
1000.0,5776972.992537344,0.4731483759092044,5680743.563795182,276.3636363636364,3287.273063680247
1005.0,5777403.298466248,0.47311547852436014,5680743.563795182,276.3636363636364,3287.273063680247
1010.0,5777816.231687717,0.4730803166068723,5680743.563795182,276.3636363636364,3287.273063680247
1015.0,5778215.2184082335,0.47304548612040376,5680743.563795182,276.3636363636364,3287.273063680247
1020.0,5778605.796224435,0.4730093440720143,5680743.563795182,276.3636363636364,3287.273063680247
1025.0,5778993.8315283125,0.47297094888079344,5680743.563795182,276.3636363636364,3287.273063680247
1030.0,5779378.921874822,0.47293427160538853,5680743.563795182,276.3636363636364,3287.273063680247
1035.0,5779756.630544937,0.4728991012292743,5680743.563795182,276.3636363636364,3287.273063680247
1040.0,5780128.90427195,0.47286378211604874,5680743.563795182,276.3636363636364,3287.273063680247
1045.0,5780499.464161781,0.4728281884580096,5680743.563795182,276.3636363636364,3287.273063680247
1050.0,5780867.999412285,0.4727905991159983,5680743.563795182,276.3636363636364,3287.273063680247
1055.0,5781235.549300505,0.47275107202217,5680743.563795182,276.3636363636364,3287.273063680247
1060.0,5781605.54995813,0.4727106655101076,5680743.563795182,276.3636363636364,3287.273063680247
1065.0,5781980.105330967,0.4726719311399685,5680743.563795182,276.3636363636364,3287.273063680247
1070.0,5782350.01353953,0.4726331337369184,5680743.563795182,276.3636363636364,3287.273063680247
1075.0,5782723.054638671,0.47259456562082924,5680743.563795182,276.3636363636364,3287.273063680247
1080.0,5783089.977188019,0.4725574974534448,5680743.563795182,276.3636363636364,3287.273063680247
1085.0,5783462.393230947,0.4725213650214897,5680743.563795182,276.3636363636364,3287.273063680247
1090.0,5783838.233063942,0.4724837948090374,5680743.563795182,276.3636363636364,3287.273063680247
1095.0,5784214.257528454,0.4724450489589831,5680743.563795182,276.3636363636364,3287.273063680247
1100.0,5784590.631640671,0.47240967807075135,5680743.563795182,276.3636363636364,3287.273063680247
1105.0,5784973.784251811,0.4723769772531473,5680743.563795182,276.3636363636364,3287.273063680247
1110.0,5785378.558054493,0.4723438458538617,5680743.563795182,276.3636363636364,3287.273063680247
1115.0,5785801.97968053,0.4723110881845731,5680743.563795182,276.3636363636364,3287.273063680247
1120.0,5786233.142030748,0.4722797519703232,5680743.563795182,276.3636363636364,3287.273063680247
1125.0,5786673.319523018,0.4722486335790981,5680743.563795182,276.3636363636364,3287.273063680247
1130.0,5787127.044142489,0.4722167762618283,5680743.563795182,276.3636363636364,3287.273063680247
1135.0,5787594.718417667,0.4721852384472635,5680743.563795182,276.3636363636364,3287.273063680247
1140.0,5788068.115241802,0.47215397255430835,5680743.563795182,276.3636363636364,3287.273063680247
1145.0,5788536.20785998,0.47212166724464577,5680743.563795182,276.3636363636364,3287.273063680247
1150.0,5788963.188545029,0.4720882400349566,5680743.563795182,276.3636363636364,3287.273063680247
1155.0,5789349.482135813,0.47205434766538634,5680743.563795182,276.3636363636364,3287.273063680247
1160.0,5789724.351125827,0.4720202290014104,5680743.563795182,276.3636363636364,3287.273063680247
1165.0,5790097.830424895,0.4719857486554943,5680743.563795182,276.3636363636364,3287.273063680247
1170.0,5790465.661440898,0.4719515512510591,5680743.563795182,276.3636363636364,3287.273063680247
1175.0,5790828.389001086,0.4719183074765219,5680743.563795182,276.3636363636364,3287.273063680247
1180.0,5791188.290732905,0.4718854918914032,5680743.563795182,276.3636363636364,3287.273063680247
1185.0,5791529.761334031,0.47185378689015817,5680743.563795182,276.3636363636364,3287.273063680247
1190.0,5791860.232888284,0.471821807476492,5680743.563795182,276.3636363636364,3287.273063680247
1195.0,5792183.4380707815,0.4717921922055005,5680743.563795182,276.3636363636364,3287.273063680247
1200.0,5792503.517277161,0.4717643338320769,5680743.563795182,276.3636363636364,3287.273063680247
1205.0,5792836.223122271,0.4717365822848972,5680743.563795182,276.3636363636364,3287.273063680247
1210.0,5793163.674006686,0.4717088862887251,5680743.563795182,276.3636363636364,3287.273063680247
1215.0,5793459.219009381,0.47167923831659636,5680743.563795182,276.3636363636364,3287.273063680247
1220.0,5793737.254922551,0.47164781836293035,5680743.563795182,276.3636363636364,3287.273063680247
1225.0,5794005.363584803,0.4716169752566316,5680743.563795182,276.3636363636364,3287.273063680247
1230.0,5794266.663567967,0.47158843403014694,5680743.563795182,276.3636363636364,3287.273063680247
1235.0,5794517.138812669,0.4715625940159226,5680743.563795182,276.3636363636364,3287.273063680247
1240.0,5794762.344978293,0.4715357401736349,5680743.563795182,276.3636363636364,3287.273063680247
1245.0,5795003.579893668,0.4715071622617595,5680743.563795182,276.3636363636364,3287.273063680247
1250.0,5795234.556671429,0.47147878242301605,5680743.563795182,276.3636363636364,3287.273063680247
1255.0,5795457.951146226,0.4714508824530933,5680743.563795182,276.3636363636364,3287.273063680247
1260.0,5795676.193772582,0.47142255823293244,5680743.563795182,276.3636363636364,3287.273063680247
1265.0,5795886.813416887,0.47139384059225337,5680743.563795182,276.3636363636364,3287.273063680247
1270.0,5796092.5638990225,0.4713645340757046,5680743.563795182,276.3636363636364,3287.273063680247
1275.0,5796295.009882951,0.4713355481358013,5680743.563795182,276.3636363636364,3287.273063680247
1280.0,5796494.323088661,0.4713074186167837,5680743.563795182,276.3636363636364,3287.273063680247
1285.0,5796695.237330568,0.4712804525644776,5680743.563795182,276.3636363636364,3287.273063680247
1290.0,5796901.842095331,0.4712519949782286,5680743.563795182,276.3636363636364,3287.273063680247
1295.0,5797117.942348821,0.4712213179507062,5680743.563795182,276.3636363636364,3287.273063680247
1300.0,5797342.723681428,0.4711907035513745,5680743.563795182,276.3636363636364,3287.273063680247
1305.0,5797567.0465072915,0.47116132811744943,5680743.563795182,276.3636363636364,3287.273063680247
1310.0,5797789.837971087,0.47113197099332677,5680743.563795182,276.3636363636364,3287.273063680247
1315.0,5798016.425318765,0.47110141604557326,5680743.563795182,276.3636363636364,3287.273063680247
1320.0,5798251.654194529,0.47106794971810523,5680743.563795182,276.3636363636364,3287.273063680247
1325.0,5798490.924793394,0.47103365636165223,5680743.563795182,276.3636363636364,3287.273063680247
1330.0,5798728.633721738,0.47100075772905925,5680743.563795182,276.3636363636364,3287.273063680247
1335.0,5798959.035788653,0.4709653237600323,5680743.563795182,276.3636363636364,3287.273063680247
1340.0,5799183.293462409,0.4709269792468924,5680743.563795182,276.3636363636364,3287.273063680247
1345.0,5799410.915234486,0.470886814462026,5680743.563795182,276.3636363636364,3287.273063680247
1350.0,5799640.634876186,0.4708475480983401,5680743.563795182,276.3636363636364,3287.273063680247
1355.0,5799866.854759723,0.47080938324561245,5680743.563795182,276.3636363636364,3287.273063680247
1360.0,5800080.20243556,0.4707750067352001,5680743.563795182,276.3636363636364,3287.273063680247
1365.0,5800283.197930094,0.47074088485211235,5680743.563795182,276.3636363636364,3287.273063680247
1370.0,5800480.565055113,0.4707054970843798,5680743.563795182,276.3636363636364,3287.273063680247
1375.0,5800675.952973725,0.4706691624600194,5680743.563795182,276.3636363636364,3287.273063680247
1380.0,5800876.9256600635,0.4706326766957009,5680743.563795182,276.3636363636364,3287.273063680247
1385.0,5801091.952131796,0.4705927241049071,5680743.563795182,276.3636363636364,3287.273063680247
1390.0,5801312.605933188,0.47055221064913483,5680743.563795182,276.3636363636364,3287.273063680247
1395.0,5801533.978599543,0.47051445294748634,5680743.563795182,276.3636363636364,3287.273063680247
1400.0,5801754.682963715,0.4704789525336793,5680743.563795182,276.3636363636364,3287.273063680247
1405.0,5801972.570890949,0.47044400276118536,5680743.563795182,276.3636363636364,3287.273063680247
1410.0,5802187.941438472,0.4704078812995,5680743.563795182,276.3636363636364,3287.273063680247
1415.0,5802398.780483006,0.4703718910654017,5680743.563795182,276.3636363636364,3287.273063680247
1420.0,5802608.765013221,0.4703345032938914,5680743.563795182,276.3636363636364,3287.273063680247
1425.0,5802822.079691434,0.47029808799222733,5680743.563795182,276.3636363636364,3287.273063680247
1430.0,5803037.205998089,0.47026356158191623,5680743.563795182,276.3636363636364,3287.273063680247
1435.0,5803251.9817735385,0.47023068072519947,5680743.563795182,276.3636363636364,3287.273063680247
1440.0,5803466.1846020045,0.47019456847405666,5680743.563795182,276.3636363636364,3287.273063680247
1445.0,5803680.60453083,0.4701532073832722,5680743.563795182,276.3636363636364,3287.273063680247
1450.0,5803896.15318584,0.47010946021073086,5680743.563795182,276.3636363636364,3287.273063680247
1455.0,5804112.868568958,0.47006739413146953,5680743.563795182,276.3636363636364,3287.273063680247
1460.0,5804333.076506147,0.47003009546321994,5680743.563795182,276.3636363636364,3287.273063680247
1465.0,5804557.267168352,0.4699965454836823,5680743.563795182,276.3636363636364,3287.273063680247
1470.0,5804785.155309173,0.469965205787321,5680743.563795182,276.3636363636364,3287.273063680247
1475.0,5805019.955879564,0.46993376327769265,5680743.563795182,276.3636363636364,3287.273063680247
1480.0,5805258.739436433,0.46990241215227435,5680743.563795182,276.3636363636364,3287.273063680247
1485.0,5805499.813527249,0.469869328093774,5680743.563795182,276.3636363636364,3287.273063680247
1490.0,5805745.695351527,0.46983299469491807,5680743.563795182,276.3636363636364,3287.273063680247
1495.0,5806001.073899789,0.46979569364648505,5680743.563795182,276.3636363636364,3287.273063680247
1500.0,5806270.000760903,0.4697592748815325,5680743.563795182,276.3636363636364,3287.273063680247
1505.0,5806572.190233951,0.4697242770502293,5680743.563795182,276.3636363636364,3287.273063680247
1510.0,5806847.955517968,0.4696907882204625,5680743.563795182,276.3636363636364,3287.273063680247
1515.0,5807110.271058336,0.46965640156238386,5680743.563795182,276.3636363636364,3287.273063680247
1520.0,5807370.005242404,0.46962005954267777,5680743.563795182,276.3636363636364,3287.273063680247
1525.0,5807618.302747765,0.469582118517336,5680743.563795182,276.3636363636364,3287.273063680247
1530.0,5807858.932207341,0.46954419612518167,5680743.563795182,276.3636363636364,3287.273063680247
1535.0,5808095.367681202,0.4695106547002193,5680743.563795182,276.3636363636364,3287.273063680247
1540.0,5808326.128752284,0.4694807284395127,5680743.563795182,276.3636363636364,3287.273063680247
1545.0,5808552.460761337,0.46945106590619884,5680743.563795182,276.3636363636364,3287.273063680247
1550.0,5808774.848318979,0.46942365728064267,5680743.563795182,276.3636363636364,3287.273063680247
1555.0,5808995.052584002,0.46939913997216137,5680743.563795182,276.3636363636364,3287.273063680247
1560.0,5809217.294141797,0.4693765047643277,5680743.563795182,276.3636363636364,3287.273063680247
1565.0,5809438.365808889,0.469354361350517,5680743.563795182,276.3636363636364,3287.273063680247
1570.0,5809659.000180654,0.4693318227830279,5680743.563795182,276.3636363636364,3287.273063680247
1575.0,5809882.63860831,0.4693087505582497,5680743.563795182,276.3636363636364,3287.273063680247
1580.0,5810116.548395496,0.4692827907640248,5680743.563795182,276.3636363636364,3287.273063680247
1585.0,5810368.80550758,0.4692540432012986,5680743.563795182,276.3636363636364,3287.273063680247
1590.0,5810630.080829023,0.4692241134614704,5680743.563795182,276.3636363636364,3287.273063680247
1595.0,5810894.707756807,0.46919263030169195,5680743.563795182,276.3636363636364,3287.273063680247
1600.0,5811148.553706744,0.4691622142862437,5680743.563795182,276.3636363636364,3287.273063680247
1605.0,5811383.340854649,0.46913542087542714,5680743.563795182,276.3636363636364,3287.273063680247
1610.0,5811615.400422464,0.4691099348981793,5680743.563795182,276.3636363636364,3287.273063680247
1615.0,5811852.327795823,0.4690840236657492,5680743.563795182,276.3636363636364,3287.273063680247
1620.0,5812090.071698186,0.4690586946529306,5680743.563795182,276.3636363636364,3287.273063680247
1625.0,5812332.133040803,0.4690318332784692,5680743.563795182,276.3636363636364,3287.273063680247
1630.0,5812572.156523375,0.4690034117174885,5680743.563795182,276.3636363636364,3287.273063680247
1635.0,5812807.596040398,0.468973673711279,5680743.563795182,276.3636363636364,3287.273063680247
1640.0,5813039.6623144895,0.4689419927779896,5680743.563795182,276.3636363636364,3287.273063680247
1645.0,5813270.994751156,0.46890386628999314,5680743.563795182,276.3636363636364,3287.273063680247
1650.0,5813501.417161431,0.4688600138261589,5680743.563795182,276.3636363636364,3287.273063680247
1655.0,5813729.773346001,0.46881961253664706,5680743.563795182,276.3636363636364,3287.273063680247
1660.0,5813961.635953427,0.4687821327026792,5680743.563795182,276.3636363636364,3287.273063680247
1665.0,5814201.744786057,0.46874554707380095,5680743.563795182,276.3636363636364,3287.273063680247
1670.0,5814460.744258047,0.4687099916233902,5680743.563795182,276.3636363636364,3287.273063680247
1675.0,5814721.661704925,0.4686765596216509,5680743.563795182,276.3636363636364,3287.273063680247
1680.0,5814989.106115204,0.4686428536953058,5680743.563795182,276.3636363636364,3287.273063680247
1685.0,5815269.24047053,0.4686082182213484,5680743.563795182,276.3636363636364,3287.273063680247
1690.0,5815561.699085476,0.4685716848141237,5680743.563795182,276.3636363636364,3287.273063680247
1695.0,5815871.038201049,0.46853260054328333,5680743.563795182,276.3636363636364,3287.273063680247
1700.0,5816200.854278922,0.4684923372886245,5680743.563795182,276.3636363636364,3287.273063680247
1705.0,5816552.656216072,0.4684499293347796,5680743.563795182,276.3636363636364,3287.273063680247
1710.0,5816911.344050899,0.468406816249541,5680743.563795182,276.3636363636364,3287.273063680247
1715.0,5817250.624619529,0.46836312438762095,5680743.563795182,276.3636363636364,3287.273063680247
1720.0,5817565.601085054,0.4683222252582729,5680743.563795182,276.3636363636364,3287.273063680247
1725.0,5817861.063541493,0.46828373635983433,5680743.563795182,276.3636363636364,3287.273063680247
1730.0,5818145.371117563,0.46824580695324874,5680743.563795182,276.3636363636364,3287.273063680247
1735.0,5818424.7571274545,0.4682080991824264,5680743.563795182,276.3636363636364,3287.273063680247
1740.0,5818696.712209291,0.46817310667638434,5680743.563795182,276.3636363636364,3287.273063680247
1745.0,5818964.332476017,0.46813840686227937,5680743.563795182,276.3636363636364,3287.273063680247
1750.0,5819230.261143667,0.46810042974892374,5680743.563795182,276.3636363636364,3287.273063680247
1755.0,5819497.561301156,0.46805828895314533,5680743.563795182,276.3636363636364,3287.273063680247
1760.0,5819768.530077907,0.4680140330375845,5680743.563795182,276.3636363636364,3287.273063680247
1765.0,5820039.941748007,0.46796627450659145,5680743.563795182,276.3636363636364,3287.273063680247
1770.0,5820306.445169007,0.46791854580597897,5680743.563795182,276.3636363636364,3287.273063680247
1775.0,5820568.707396643,0.46787013742061934,5680743.563795182,276.3636363636364,3287.273063680247
1780.0,5820827.817061989,0.4678218320498963,5680743.563795182,276.3636363636364,3287.273063680247
1785.0,5821087.077036127,0.467771438475423,5680743.563795182,276.3636363636364,3287.273063680247
1790.0,5821345.770289134,0.46772199576183066,5680743.563795182,276.3636363636364,3287.273063680247
1795.0,5821597.0961629385,0.4676747688734354,5680743.563795182,276.3636363636364,3287.273063680247
1800.0,5821841.523227708,0.46762819180483844,5680743.563795182,276.3636363636364,3287.273063680247
1805.0,5822077.648657958,0.4675803017758381,5680743.563795182,276.3636363636364,3287.273063680247
1810.0,5822306.420381333,0.46753427095296324,5680743.563795182,276.3636363636364,3287.273063680247
1815.0,5822530.523197701,0.46749160803840056,5680743.563795182,276.3636363636364,3287.273063680247
1820.0,5822753.58186118,0.4674488600308781,5680743.563795182,276.3636363636364,3287.273063680247
1825.0,5822974.852053585,0.4674047544397418,5680743.563795182,276.3636363636364,3287.273063680247
1830.0,5823192.748102137,0.46736153740332437,5680743.563795182,276.3636363636364,3287.273063680247
1835.0,5823407.212439287,0.4673188048620525,5680743.563795182,276.3636363636364,3287.273063680247
1840.0,5823618.995388536,0.46727602671273005,5680743.563795182,276.3636363636364,3287.273063680247
1845.0,5823829.785465591,0.4672323966285144,5680743.563795182,276.3636363636364,3287.273063680247
1850.0,5824037.6155945305,0.4671874489384794,5680743.563795182,276.3636363636364,3287.273063680247
1855.0,5824240.713634702,0.4671407109813787,5680743.563795182,276.3636363636364,3287.273063680247
1860.0,5824439.703859407,0.46709287675848615,5680743.563795182,276.3636363636364,3287.273063680247
1865.0,5824637.257625705,0.467043428199827,5680743.563795182,276.3636363636364,3287.273063680247
1870.0,5824833.273043005,0.46699432910788413,5680743.563795182,276.3636363636364,3287.273063680247
1875.0,5825029.642220177,0.46694457262848665,5680743.563795182,276.3636363636364,3287.273063680247
1880.0,5825226.960240444,0.4668966867277224,5680743.563795182,276.3636363636364,3287.273063680247
1885.0,5825419.080015315,0.46685132708538546,5680743.563795182,276.3636363636364,3287.273063680247
1890.0,5825605.991424579,0.46680572491705286,5680743.563795182,276.3636363636364,3287.273063680247
1895.0,5825789.993313003,0.46676286813087,5680743.563795182,276.3636363636364,3287.273063680247
1900.0,5825973.534095299,0.46672247925354315,5680743.563795182,276.3636363636364,3287.273063680247
1905.0,5826158.632587234,0.4666803968129321,5680743.563795182,276.3636363636364,3287.273063680247
1910.0,5826346.878622222,0.4666355205303271,5680743.563795182,276.3636363636364,3287.273063680247
1915.0,5826535.787053639,0.4665910063498885,5680743.563795182,276.3636363636364,3287.273063680247
1920.0,5826716.89011742,0.46654889372012454,5680743.563795182,276.3636363636364,3287.273063680247
1925.0,5826891.343794853,0.46650926563584255,5680743.563795182,276.3636363636364,3287.273063680247
1930.0,5827061.581506721,0.46646895381765807,5680743.563795182,276.3636363636364,3287.273063680247
1935.0,5827230.274104,0.4664313896247512,5680743.563795182,276.3636363636364,3287.273063680247
1940.0,5827399.6295798905,0.46639409839588736,5680743.563795182,276.3636363636364,3287.273063680247
1945.0,5827571.155416612,0.4663566348608225,5680743.563795182,276.3636363636364,3287.273063680247
1950.0,5827744.039591041,0.4663203174486291,5680743.563795182,276.3636363636364,3287.273063680247
1955.0,5827915.663249269,0.46628445487218695,5680743.563795182,276.3636363636364,3287.273063680247
1960.0,5828085.271884833,0.466247165922094,5680743.563795182,276.3636363636364,3287.273063680247
1965.0,5828255.6698984485,0.46621755133329396,5680743.563795182,276.3636363636364,3287.273063680247
1970.0,5828428.730197884,0.4661961584279127,5680743.563795182,276.3636363636364,3287.273063680247
1975.0,5828601.270581069,0.46617647111296984,5680743.563795182,276.3636363636364,3287.273063680247
1980.0,5828773.139375011,0.4661579813903202,5680743.563795182,276.3636363636364,3287.273063680247
1985.0,5828944.9389732545,0.46614057963672995,5680743.563795182,276.3636363636364,3287.273063680247
1990.0,5829121.335318729,0.46612365656520727,5680743.563795182,276.3636363636364,3287.273063680247
1995.0,5829305.377751259,0.4661064496037069,5680743.563795182,276.3636363636364,3287.273063680247
2000.0,5829495.563997917,0.4660887471554229,5680743.563795182,276.3636363636364,3287.273063680247
2005.0,5829699.661876605,0.46607071292966046,5680743.563795182,276.3636363636364,3287.273063680247
2010.0,5829919.97052653,0.4660523891833904,5680743.563795182,276.3636363636364,3287.273063680247
2015.0,5830149.561022059,0.4660341265044802,5680743.563795182,276.3636363636364,3287.273063680247
2020.0,5830407.31200677,0.46601560790225655,5680743.563795182,276.3636363636364,3287.273063680247
2025.0,5830704.657889035,0.4659964681130651,5680743.563795182,276.3636363636364,3287.273063680247
2030.0,5831025.894656486,0.4659770417101396,5680743.563795182,276.3636363636364,3287.273063680247
2035.0,5831345.11328077,0.46595740423885773,5680743.563795182,276.3636363636364,3287.273063680247
2040.0,5831658.230484123,0.465938135174896,5680743.563795182,276.3636363636364,3287.273063680247
2045.0,5831810.398209754,0.46592087109552033,5680743.563795182,276.3636363636364,3287.273063680247
2050.0,5831884.020547975,0.46590448007874913,5680743.563795182,276.3636363636364,3287.273063680247
2055.0,5831955.913060139,0.46588802050351713,5680743.563795182,276.3636363636364,3287.273063680247
2060.0,5832025.815040762,0.4658713160393125,5680743.563795182,276.3636363636364,3287.273063680247
2065.0,5832094.738361575,0.4658540401523695,5680743.563795182,276.3636363636364,3287.273063680247
2070.0,5832164.150956729,0.4658359908739922,5680743.563795182,276.3636363636364,3287.273063680247
2075.0,5832234.6843966395,0.4658171950063597,5680743.563795182,276.3636363636364,3287.273063680247
2080.0,5832306.3485532645,0.4657977613868311,5680743.563795182,276.3636363636364,3287.273063680247
2085.0,5832380.193591762,0.46577719927971034,5680743.563795182,276.3636363636364,3287.273063680247
2090.0,5832455.299995866,0.46575586451265777,5680743.563795182,276.3636363636364,3287.273063680247
2095.0,5832530.678287695,0.4657339143855076,5680743.563795182,276.3636363636364,3287.273063680247
2100.0,5832605.446611298,0.46571092166524286,5680743.563795182,276.3636363636364,3287.273063680247
2105.0,5832679.522601328,0.4656872570160609,5680743.563795182,276.3636363636364,3287.273063680247
2110.0,5832753.487576385,0.46566312427830453,5680743.563795182,276.3636363636364,3287.273063680247
2115.0,5832827.212331032,0.4656382059649365,5680743.563795182,276.3636363636364,3287.273063680247
2120.0,5832900.653519205,0.465612765118302,5680743.563795182,276.3636363636364,3287.273063680247
2125.0,5832972.108282044,0.4655874805654419,5680743.563795182,276.3636363636364,3287.273063680247
2130.0,5833041.211489344,0.4655628042250551,5680743.563795182,276.3636363636364,3287.273063680247
2135.0,5833107.212335231,0.4655388621919214,5680743.563795182,276.3636363636364,3287.273063680247
2140.0,5833170.799101021,0.46551498262467317,5680743.563795182,276.3636363636364,3287.273063680247
2145.0,5833232.62933124,0.46549094681125236,5680743.563795182,276.3636363636364,3287.273063680247
2150.0,5833293.659678302,0.46546671240245086,5680743.563795182,276.3636363636364,3287.273063680247
2155.0,5833354.340613656,0.46544225346537726,5680743.563795182,276.3636363636364,3287.273063680247
2160.0,5833415.07438881,0.4654174707792421,5680743.563795182,276.3636363636364,3287.273063680247
2165.0,5833475.459584989,0.4653923338453653,5680743.563795182,276.3636363636364,3287.273063680247
2170.0,5833533.898698212,0.4653672031284991,5680743.563795182,276.3636363636364,3287.273063680247
2175.0,5833589.7383887535,0.4653422927986657,5680743.563795182,276.3636363636364,3287.273063680247
2180.0,5833643.348277981,0.465317200391226,5680743.563795182,276.3636363636364,3287.273063680247
2185.0,5833695.121856128,0.4652918900071867,5680743.563795182,276.3636363636364,3287.273063680247
2190.0,5833746.190098718,0.46526672372981337,5680743.563795182,276.3636363636364,3287.273063680247
2195.0,5833796.866102251,0.4652417783517595,5680743.563795182,276.3636363636364,3287.273063680247
2200.0,5833846.885205312,0.4652170714108615,5680743.563795182,276.3636363636364,3287.273063680247
2205.0,5833896.802433671,0.46519216873347813,5680743.563795182,276.3636363636364,3287.273063680247
2210.0,5833948.028221428,0.46516620012072263,5680743.563795182,276.3636363636364,3287.273063680247
2215.0,5834001.294611591,0.4651380034614045,5680743.563795182,276.3636363636364,3287.273063680247
2220.0,5834055.48648716,0.46510759774359717,5680743.563795182,276.3636363636364,3287.273063680247
2225.0,5834109.291515264,0.4650759806068972,5680743.563795182,276.3636363636364,3287.273063680247
2230.0,5834162.4195405925,0.4650443557003977,5680743.563795182,276.3636363636364,3287.273063680247
2235.0,5834214.0025228085,0.46501425674730434,5680743.563795182,276.3636363636364,3287.273063680247
2240.0,5834263.398239471,0.464986506000554,5680743.563795182,276.3636363636364,3287.273063680247
2245.0,5834311.015094733,0.46496033595706315,5680743.563795182,276.3636363636364,3287.273063680247
2250.0,5834358.348889952,0.464935351159842,5680743.563795182,276.3636363636364,3287.273063680247
2255.0,5834407.905951402,0.4649105322951857,5680743.563795182,276.3636363636364,3287.273063680247
2260.0,5834461.577130606,0.4648847248797133,5680743.563795182,276.3636363636364,3287.273063680247
2265.0,5834517.7722965395,0.464857996461945,5680743.563795182,276.3636363636364,3287.273063680247
2270.0,5834575.690230834,0.46483005121660403,5680743.563795182,276.3636363636364,3287.273063680247
2275.0,5834633.470663046,0.46480168988531545,5680743.563795182,276.3636363636364,3287.273063680247
2280.0,5834689.126322652,0.46477387581663937,5680743.563795182,276.3636363636364,3287.273063680247
2285.0,5834741.947478042,0.4647473468226417,5680743.563795182,276.3636363636364,3287.273063680247
2290.0,5834793.275313072,0.46472146904377426,5680743.563795182,276.3636363636364,3287.273063680247
2295.0,5834845.4219335085,0.4646951395328017,5680743.563795182,276.3636363636364,3287.273063680247
2300.0,5834901.431778236,0.46466743877854494,5680743.563795182,276.3636363636364,3287.273063680247
2305.0,5834960.615740152,0.4646387755739562,5680743.563795182,276.3636363636364,3287.273063680247
2310.0,5835020.703235925,0.46460955483129995,5680743.563795182,276.3636363636364,3287.273063680247
2315.0,5835080.9077309985,0.46457929496594597,5680743.563795182,276.3636363636364,3287.273063680247
2320.0,5835139.549351824,0.46454816708996854,5680743.563795182,276.3636363636364,3287.273063680247
2325.0,5835196.052018439,0.46451657618327497,5680743.563795182,276.3636363636364,3287.273063680247
2330.0,5835250.372960952,0.4644845177613495,5680743.563795182,276.3636363636364,3287.273063680247
2335.0,5835304.030465705,0.4644509922083447,5680743.563795182,276.3636363636364,3287.273063680247
2340.0,5835358.877609674,0.4644148222995033,5680743.563795182,276.3636363636364,3287.273063680247
2345.0,5835414.330117518,0.4643771482614295,5680743.563795182,276.3636363636364,3287.273063680247
2350.0,5835469.6469513895,0.46433941289095687,5680743.563795182,276.3636363636364,3287.273063680247
2355.0,5835526.806536486,0.46430151339800096,5680743.563795182,276.3636363636364,3287.273063680247
2360.0,5835587.334066816,0.4642623158549127,5680743.563795182,276.3636363636364,3287.273063680247
2365.0,5835648.467361484,0.4642214576926964,5680743.563795182,276.3636363636364,3287.273063680247
2370.0,5835709.119539907,0.4641781556442552,5680743.563795182,276.3636363636364,3287.273063680247
2375.0,5835770.2078519035,0.4641323324928484,5680743.563795182,276.3636363636364,3287.273063680247
2380.0,5835833.222136146,0.4640852869010327,5680743.563795182,276.3636363636364,3287.273063680247
2385.0,5835898.33452827,0.46403758126027544,5680743.563795182,276.3636363636364,3287.273063680247
2390.0,5835963.131866942,0.46399073322149764,5680743.563795182,276.3636363636364,3287.273063680247
2395.0,5836026.420906412,0.46394514285324534,5680743.563795182,276.3636363636364,3287.273063680247
2400.0,5836090.44464674,0.4638992176796682,5680743.563795182,276.3636363636364,3287.273063680247
2405.0,5836157.261200543,0.4638516808022989,5680743.563795182,276.3636363636364,3287.273063680247
2410.0,5836227.529503392,0.4638019287533915,5680743.563795182,276.3636363636364,3287.273063680247
2415.0,5836298.478292782,0.4637509689131697,5680743.563795182,276.3636363636364,3287.273063680247
2420.0,5836369.441817831,0.4637007519222183,5680743.563795182,276.3636363636364,3287.273063680247
2425.0,5836439.559085101,0.4636521352406703,5680743.563795182,276.3636363636364,3287.273063680247
2430.0,5836508.632433616,0.4636048081757539,5680743.563795182,276.3636363636364,3287.273063680247
2435.0,5836576.369735591,0.46355866444947985,5680743.563795182,276.3636363636364,3287.273063680247
2440.0,5836643.060798571,0.4635137427145392,5680743.563795182,276.3636363636364,3287.273063680247
2445.0,5836710.230260666,0.46346926422044443,5680743.563795182,276.3636363636364,3287.273063680247
2450.0,5836779.3258482665,0.4634244603437975,5680743.563795182,276.3636363636364,3287.273063680247
2455.0,5836850.852129535,0.46337880099449236,5680743.563795182,276.3636363636364,3287.273063680247
2460.0,5836924.458560979,0.4633318733716978,5680743.563795182,276.3636363636364,3287.273063680247
2465.0,5837000.957346539,0.4632842881633106,5680743.563795182,276.3636363636364,3287.273063680247
2470.0,5837081.882139763,0.4632365847623711,5680743.563795182,276.3636363636364,3287.273063680247
2475.0,5837165.121731023,0.4631892550955114,5680743.563795182,276.3636363636364,3287.273063680247
2480.0,5837251.206051081,0.4631424290380077,5680743.563795182,276.3636363636364,3287.273063680247
2485.0,5837342.588549204,0.4630963080096932,5680743.563795182,276.3636363636364,3287.273063680247
2490.0,5837441.804703688,0.4630502892491924,5680743.563795182,276.3636363636364,3287.273063680247
2495.0,5837547.739661334,0.46300371055042727,5680743.563795182,276.3636363636364,3287.273063680247
2500.0,5837654.520738209,0.4629570395255531,5680743.563795182,276.3636363636364,3287.273063680247
2505.0,5837758.518546106,0.46291094220926365,5680743.563795182,276.3636363636364,3287.273063680247
2510.0,5837859.670555447,0.46286602552807665,5680743.563795182,276.3636363636364,3287.273063680247
2515.0,5837958.151174944,0.46282186982978785,5680743.563795182,276.3636363636364,3287.273063680247
2520.0,5838054.939277147,0.462777623848014,5680743.563795182,276.3636363636364,3287.273063680247
2525.0,5838151.034727236,0.4627336917062247,5680743.563795182,276.3636363636364,3287.273063680247
2530.0,5838246.83222077,0.46269032516284353,5680743.563795182,276.3636363636364,3287.273063680247
2535.0,5838343.199176443,0.46264662626192044,5680743.563795182,276.3636363636364,3287.273063680247
2540.0,5838440.708780642,0.4626032054361144,5680743.563795182,276.3636363636364,3287.273063680247
2545.0,5838538.396717992,0.462560773624023,5680743.563795182,276.3636363636364,3287.273063680247
2550.0,5838634.9404137675,0.46251930443757283,5680743.563795182,276.3636363636364,3287.273063680247
2555.0,5838729.581538022,0.46247858708397455,5680743.563795182,276.3636363636364,3287.273063680247
2560.0,5838825.145558968,0.4624358869597393,5680743.563795182,276.3636363636364,3287.273063680247
2565.0,5838922.176792983,0.46239173966475144,5680743.563795182,276.3636363636364,3287.273063680247
2570.0,5839020.82356621,0.4623460357687141,5680743.563795182,276.3636363636364,3287.273063680247
2575.0,5839121.230119861,0.4623001557152787,5680743.563795182,276.3636363636364,3287.273063680247
2580.0,5839222.245850995,0.46225524882927654,5680743.563795182,276.3636363636364,3287.273063680247
2585.0,5839324.606286096,0.46221082133617925,5680743.563795182,276.3636363636364,3287.273063680247
2590.0,5839429.819962391,0.4621662036187287,5680743.563795182,276.3636363636364,3287.273063680247
2595.0,5839539.801821211,0.4621216079428399,5680743.563795182,276.3636363636364,3287.273063680247
2600.0,5839652.803122866,0.46207717660870246,5680743.563795182,276.3636363636364,3287.273063680247
2605.0,5839765.700980736,0.46203268397564123,5680743.563795182,276.3636363636364,3287.273063680247
2610.0,5839877.376948063,0.4619877401725749,5680743.563795182,276.3636363636364,3287.273063680247
2615.0,5839986.477669463,0.46194227484473593,5680743.563795182,276.3636363636364,3287.273063680247
2620.0,5840092.421758857,0.46189623825726567,5680743.563795182,276.3636363636364,3287.273063680247
2625.0,5840195.532491409,0.4618503273497367,5680743.563795182,276.3636363636364,3287.273063680247
2630.0,5840296.776247998,0.46180422175952146,5680743.563795182,276.3636363636364,3287.273063680247
2635.0,5840397.324991691,0.46175722449921774,5680743.563795182,276.3636363636364,3287.273063680247
2640.0,5840497.140536655,0.46170961240911207,5680743.563795182,276.3636363636364,3287.273063680247
2645.0,5840597.134664974,0.46166114306642736,5680743.563795182,276.3636363636364,3287.273063680247
2650.0,5840697.649248317,0.46161247143765055,5680743.563795182,276.3636363636364,3287.273063680247
2655.0,5840796.742836791,0.4615649396962185,5680743.563795182,276.3636363636364,3287.273063680247
2660.0,5840894.352276839,0.46151909617098585,5680743.563795182,276.3636363636364,3287.273063680247
2665.0,5840991.707487527,0.46147541614496634,5680743.563795182,276.3636363636364,3287.273063680247
2670.0,5841090.958731318,0.46143339556031193,5680743.563795182,276.3636363636364,3287.273063680247
2675.0,5841193.242001419,0.4613913978170678,5680743.563795182,276.3636363636364,3287.273063680247
2680.0,5841298.071582355,0.4613478362466708,5680743.563795182,276.3636363636364,3287.273063680247
2685.0,5841403.257606402,0.46130261719607735,5680743.563795182,276.3636363636364,3287.273063680247
2690.0,5841506.622575436,0.4612567947879434,5680743.563795182,276.3636363636364,3287.273063680247
2695.0,5841606.113791749,0.4612114536722929,5680743.563795182,276.3636363636364,3287.273063680247
2700.0,5841702.22299506,0.4611674784226899,5680743.563795182,276.3636363636364,3287.273063680247
2705.0,5841797.291695875,0.46112497530298363,5680743.563795182,276.3636363636364,3287.273063680247
2710.0,5841890.510634216,0.4610846843994997,5680743.563795182,276.3636363636364,3287.273063680247
2715.0,5841981.268585363,0.461046691523359,5680743.563795182,276.3636363636364,3287.273063680247
2720.0,5842069.027613889,0.4610113027972929,5680743.563795182,276.3636363636364,3287.273063680247
2725.0,5842154.95089467,0.46097745769127274,5680743.563795182,276.3636363636364,3287.273063680247
2730.0,5842240.479926527,0.4609442808898895,5680743.563795182,276.3636363636364,3287.273063680247
2735.0,5842326.523797616,0.4609110027345554,5680743.563795182,276.3636363636364,3287.273063680247
2740.0,5842412.984095457,0.46087787956989756,5680743.563795182,276.3636363636364,3287.273063680247
2745.0,5842496.7701294925,0.4608455114788939,5680743.563795182,276.3636363636364,3287.273063680247
2750.0,5842577.273980503,0.4608139943459895,5680743.563795182,276.3636363636364,3287.273063680247
2755.0,5842655.647991777,0.4607834200486773,5680743.563795182,276.3636363636364,3287.273063680247
2760.0,5842733.390338341,0.46075352524601526,5680743.563795182,276.3636363636364,3287.273063680247
2765.0,5842810.6474293005,0.4607245297490535,5680743.563795182,276.3636363636364,3287.273063680247
2770.0,5842887.724169584,0.4606956538814974,5680743.563795182,276.3636363636364,3287.273063680247
2775.0,5842964.696878484,0.4606663183824392,5680743.563795182,276.3636363636364,3287.273063680247
2780.0,5843041.235931121,0.46063670188359324,5680743.563795182,276.3636363636364,3287.273063680247
2785.0,5843117.592050353,0.46060659096358814,5680743.563795182,276.3636363636364,3287.273063680247
2790.0,5843193.401142092,0.4605763513769625,5680743.563795182,276.3636363636364,3287.273063680247
2795.0,5843270.016064383,0.4605460183006333,5680743.563795182,276.3636363636364,3287.273063680247
2800.0,5843346.916954842,0.4605154154156807,5680743.563795182,276.3636363636364,3287.273063680247
2805.0,5843420.961672365,0.46048540799649446,5680743.563795182,276.3636363636364,3287.273063680247
2810.0,5843492.31027236,0.46045612250299894,5680743.563795182,276.3636363636364,3287.273063680247
2815.0,5843562.102416002,0.4604275755528641,5680743.563795182,276.3636363636364,3287.273063680247
2820.0,5843630.197242607,0.460399910061796,5680743.563795182,276.3636363636364,3287.273063680247
2825.0,5843696.925856561,0.46037329509983393,5680743.563795182,276.3636363636364,3287.273063680247
2830.0,5843762.778594943,0.46034743214932483,5680743.563795182,276.3636363636364,3287.273063680247
2835.0,5843827.7702937275,0.4603224457368032,5680743.563795182,276.3636363636364,3287.273063680247
2840.0,5843892.479470358,0.46029825312638867,5680743.563795182,276.3636363636364,3287.273063680247
2845.0,5843956.7182017695,0.4602746433245146,5680743.563795182,276.3636363636364,3287.273063680247
2850.0,5844020.84055223,0.4602510441080487,5680743.563795182,276.3636363636364,3287.273063680247
2855.0,5844085.89422876,0.46022686483973163,5680743.563795182,276.3636363636364,3287.273063680247
2860.0,5844152.80334288,0.46020122969437055,5680743.563795182,276.3636363636364,3287.273063680247
2865.0,5844219.930159866,0.4601741537152729,5680743.563795182,276.3636363636364,3287.273063680247
2870.0,5844285.6001875205,0.4601467835810332,5680743.563795182,276.3636363636364,3287.273063680247
2875.0,5844349.516821394,0.4601198070979312,5680743.563795182,276.3636363636364,3287.273063680247
2880.0,5844412.112441712,0.4600931740315852,5680743.563795182,276.3636363636364,3287.273063680247
2885.0,5844473.882967694,0.46006696443786155,5680743.563795182,276.3636363636364,3287.273063680247
2890.0,5844535.8959560655,0.4600412105191442,5680743.563795182,276.3636363636364,3287.273063680247
2895.0,5844599.378985452,0.4600159964312878,5680743.563795182,276.3636363636364,3287.273063680247
2900.0,5844667.067361011,0.45999080089669026,5680743.563795182,276.3636363636364,3287.273063680247
2905.0,5844739.4068932235,0.4599649900496574,5680743.563795182,276.3636363636364,3287.273063680247
2910.0,5844813.086384032,0.4599390133487023,5680743.563795182,276.3636363636364,3287.273063680247
2915.0,5844884.575126921,0.459913592945383,5680743.563795182,276.3636363636364,3287.273063680247
2920.0,5844953.478735697,0.4598890727050692,5680743.563795182,276.3636363636364,3287.273063680247
2925.0,5845021.239464129,0.4598653923223516,5680743.563795182,276.3636363636364,3287.273063680247
2930.0,5845088.66127618,0.45984223603446445,5680743.563795182,276.3636363636364,3287.273063680247
2935.0,5845155.885354316,0.4598194638694918,5680743.563795182,276.3636363636364,3287.273063680247
2940.0,5845222.660257798,0.45979716226469125,5680743.563795182,276.3636363636364,3287.273063680247
2945.0,5845288.376484684,0.4597752200500713,5680743.563795182,276.3636363636364,3287.273063680247
2950.0,5845353.304364575,0.45975338568180685,5680743.563795182,276.3636363636364,3287.273063680247
2955.0,5845418.137220401,0.4597317758704794,5680743.563795182,276.3636363636364,3287.273063680247
2960.0,5845482.894631095,0.4597102412894657,5680743.563795182,276.3636363636364,3287.273063680247
2965.0,5845547.13526227,0.4596886275674516,5680743.563795182,276.3636363636364,3287.273063680247
2970.0,5845610.663194393,0.4596669713022745,5680743.563795182,276.3636363636364,3287.273063680247
2975.0,5845673.065086604,0.4596452672164323,5680743.563795182,276.3636363636364,3287.273063680247
2980.0,5845732.987141055,0.45962382631280485,5680743.563795182,276.3636363636364,3287.273063680247
2985.0,5845791.002030078,0.45960244599493555,5680743.563795182,276.3636363636364,3287.273063680247
2990.0,5845846.831729253,0.4595813275620985,5680743.563795182,276.3636363636364,3287.273063680247
2995.0,5845900.291593171,0.4595611291503083,5680743.563795182,276.3636363636364,3287.273063680247
3000.0,5845952.291901415,0.45954195072694537,5680743.563795182,276.3636363636364,3287.273063680247
3005.0,5846004.25775242,0.4595233313338302,5680743.563795182,276.3636363636364,3287.273063680247
3010.0,5846057.140733896,0.4595050330190723,5680743.563795182,276.3636363636364,3287.273063680247
3015.0,5846111.763563902,0.459486825350491,5680743.563795182,276.3636363636364,3287.273063680247
3020.0,5846169.0002078125,0.459468510244994,5680743.563795182,276.3636363636364,3287.273063680247
3025.0,5846230.26209731,0.45944984158505126,5680743.563795182,276.3636363636364,3287.273063680247
3030.0,5846296.857493265,0.4594306434504798,5680743.563795182,276.3636363636364,3287.273063680247
3035.0,5846369.522462934,0.4594111221297036,5680743.563795182,276.3636363636364,3287.273063680247
3040.0,5846445.38233955,0.4593923207571959,5680743.563795182,276.3636363636364,3287.273063680247
3045.0,5846523.79175256,0.45937446346664795,5680743.563795182,276.3636363636364,3287.273063680247
3050.0,5846603.953378034,0.45935752543113456,5680743.563795182,276.3636363636364,3287.273063680247
3055.0,5846687.852289252,0.45934152754190943,5680743.563795182,276.3636363636364,3287.273063680247
3060.0,5846780.572653561,0.45932623485237556,5680743.563795182,276.3636363636364,3287.273063680247
3065.0,5846886.959187439,0.4593108916769507,5680743.563795182,276.3636363636364,3287.273063680247
3070.0,5847011.060664336,0.45929495870757264,5680743.563795182,276.3636363636364,3287.273063680247
3075.0,5847152.536499407,0.459278408156461,5680743.563795182,276.3636363636364,3287.273063680247
3080.0,5847302.577027237,0.45926206243363005,5680743.563795182,276.3636363636364,3287.273063680247
3085.0,5847454.531237119,0.45924618143021295,5680743.563795182,276.3636363636364,3287.273063680247
3090.0,5847612.0387725,0.4592305555813758,5680743.563795182,276.3636363636364,3287.273063680247
3095.0,5847778.957541861,0.4592150576390789,5680743.563795182,276.3636363636364,3287.273063680247
3100.0,5847942.011189598,0.4591995578914079,5680743.563795182,276.3636363636364,3287.273063680247
3105.0,5848089.138674925,0.45918381923480217,5680743.563795182,276.3636363636364,3287.273063680247
3110.0,5848217.47319301,0.4591676619489738,5680743.563795182,276.3636363636364,3287.273063680247
3115.0,5848333.046798875,0.4591512935147126,5680743.563795182,276.3636363636364,3287.273063680247
3120.0,5848439.890678365,0.4591349131000794,5680743.563795182,276.3636363636364,3287.273063680247
3125.0,5848540.187303074,0.45911868642449943,5680743.563795182,276.3636363636364,3287.273063680247
3130.0,5848635.714632359,0.45910275215984786,5680743.563795182,276.3636363636364,3287.273063680247
3135.0,5848728.35640155,0.4590871636166133,5680743.563795182,276.3636363636364,3287.273063680247
3140.0,5848820.590191403,0.45907175917316295,5680743.563795182,276.3636363636364,3287.273063680247
3145.0,5848915.554276427,0.4590565289723932,5680743.563795182,276.3636363636364,3287.273063680247
3150.0,5849017.985411561,0.4590416233670762,5680743.563795182,276.3636363636364,3287.273063680247
3155.0,5849127.828181602,0.45902687418225796,5680743.563795182,276.3636363636364,3287.273063680247
3160.0,5849239.719828404,0.4590122792647015,5680743.563795182,276.3636363636364,3287.273063680247
3165.0,5849349.88771457,0.45899782964048197,5680743.563795182,276.3636363636364,3287.273063680247
3170.0,5849457.668834458,0.4589835068102607,5680743.563795182,276.3636363636364,3287.273063680247
3175.0,5849562.816057294,0.4589690675796645,5680743.563795182,276.3636363636364,3287.273063680247
3180.0,5849665.705514021,0.458954648143335,5680743.563795182,276.3636363636364,3287.273063680247
3185.0,5849767.136981023,0.4589405184067283,5680743.563795182,276.3636363636364,3287.273063680247
3190.0,5849866.341237546,0.4589266678385375,5680743.563795182,276.3636363636364,3287.273063680247
3195.0,5849960.6880124705,0.45891335230061414,5680743.563795182,276.3636363636364,3287.273063680247
3200.0,5850050.660134152,0.4589005728448309,5680743.563795182,276.3636363636364,3287.273063680247
3205.0,5850137.45977611,0.458888125466757,5680743.563795182,276.3636363636364,3287.273063680247
3210.0,5850223.488123164,0.4588760606498931,5680743.563795182,276.3636363636364,3287.273063680247
3215.0,5850310.449777383,0.45886440862850264,5680743.563795182,276.3636363636364,3287.273063680247
3220.0,5850399.664905251,0.4588528688917418,5680743.563795182,276.3636363636364,3287.273063680247
3225.0,5850492.299908172,0.45884091723588644,5680743.563795182,276.3636363636364,3287.273063680247
3230.0,5850589.741997615,0.45882813264919525,5680743.563795182,276.3636363636364,3287.273063680247
3235.0,5850693.204024236,0.458814576218372,5680743.563795182,276.3636363636364,3287.273063680247
3240.0,5850801.924898854,0.45880058637068494,5680743.563795182,276.3636363636364,3287.273063680247
3245.0,5850915.084393486,0.4587863909217643,5680743.563795182,276.3636363636364,3287.273063680247
3250.0,5851033.157513856,0.45877207421476873,5680743.563795182,276.3636363636364,3287.273063680247
3255.0,5851156.6862191465,0.4587577521267367,5680743.563795182,276.3636363636364,3287.273063680247
3260.0,5851281.414113565,0.4587435577390424,5680743.563795182,276.3636363636364,3287.273063680247
3265.0,5851412.564269361,0.4587295247638317,5680743.563795182,276.3636363636364,3287.273063680247
3270.0,5851544.452954637,0.45871574142371496,5680743.563795182,276.3636363636364,3287.273063680247
3275.0,5851675.862674381,0.4587023577138362,5680743.563795182,276.3636363636364,3287.273063680247
3280.0,5851806.572682488,0.4586896241394853,5680743.563795182,276.3636363636364,3287.273063680247
3285.0,5851936.354846208,0.45867744005455524,5680743.563795182,276.3636363636364,3287.273063680247
3290.0,5852066.399600789,0.4586651693888682,5680743.563795182,276.3636363636364,3287.273063680247
3295.0,5852197.606673616,0.4586524714440888,5680743.563795182,276.3636363636364,3287.273063680247
3300.0,5852331.375907791,0.4586392476074011,5680743.563795182,276.3636363636364,3287.273063680247
3305.0,5852470.078438989,0.45862532446742554,5680743.563795182,276.3636363636364,3287.273063680247
3310.0,5852616.156395043,0.4586107399464745,5680743.563795182,276.3636363636364,3287.273063680247
3315.0,5852769.771985518,0.4585960033053423,5680743.563795182,276.3636363636364,3287.273063680247
3320.0,5852928.312390304,0.458581343936339,5680743.563795182,276.3636363636364,3287.273063680247
3325.0,5853090.075099632,0.4585668043158188,5680743.563795182,276.3636363636364,3287.273063680247
3330.0,5853258.317293311,0.45855211052180656,5680743.563795182,276.3636363636364,3287.273063680247
3335.0,5853436.403421328,0.4585371621925358,5680743.563795182,276.3636363636364,3287.273063680247
3340.0,5853626.5130284,0.4585220388879884,5680743.563795182,276.3636363636364,3287.273063680247
3345.0,5853828.2928928705,0.45850674139331465,5680743.563795182,276.3636363636364,3287.273063680247
3350.0,5854037.157491939,0.45849122948818527,5680743.563795182,276.3636363636364,3287.273063680247
3355.0,5854248.773873877,0.4584753937542154,5680743.563795182,276.3636363636364,3287.273063680247
3360.0,5854462.393980465,0.45845939151757825,5680743.563795182,276.3636363636364,3287.273063680247
3365.0,5854674.518701335,0.45844346456605195,5680743.563795182,276.3636363636364,3287.273063680247
3370.0,5854874.790248544,0.45842775068334063,5680743.563795182,276.3636363636364,3287.273063680247
3375.0,5855063.608671361,0.45841214335904107,5680743.563795182,276.3636363636364,3287.273063680247
3380.0,5855243.997235168,0.45839627125876276,5680743.563795182,276.3636363636364,3287.273063680247
3385.0,5855418.686880509,0.4583799611490944,5680743.563795182,276.3636363636364,3287.273063680247
3390.0,5855587.806530333,0.45836316654646025,5680743.563795182,276.3636363636364,3287.273063680247
3395.0,5855750.517059717,0.4583462456765938,5680743.563795182,276.3636363636364,3287.273063680247
3400.0,5855907.437997845,0.45832943349509897,5680743.563795182,276.3636363636364,3287.273063680247
3405.0,5856060.570485694,0.45831275149440287,5680743.563795182,276.3636363636364,3287.273063680247
3410.0,5856211.214850446,0.45829627623313446,5680743.563795182,276.3636363636364,3287.273063680247
3415.0,5856360.212079228,0.4582798414543197,5680743.563795182,276.3636363636364,3287.273063680247
3420.0,5856507.854691371,0.4582632766363387,5680743.563795182,276.3636363636364,3287.273063680247
3425.0,5856653.915037483,0.4582466119335295,5680743.563795182,276.3636363636364,3287.273063680247
3430.0,5856799.768095304,0.4582298857404396,5680743.563795182,276.3636363636364,3287.273063680247
3435.0,5856945.980630173,0.45821315258852247,5680743.563795182,276.3636363636364,3287.273063680247
3440.0,5857092.667173974,0.45819653602315447,5680743.563795182,276.3636363636364,3287.273063680247
3445.0,5857239.603565437,0.458180188555901,5680743.563795182,276.3636363636364,3287.273063680247
3450.0,5857386.392805727,0.45816402994140915,5680743.563795182,276.3636363636364,3287.273063680247
3455.0,5857533.453333551,0.4581479037051226,5680743.563795182,276.3636363636364,3287.273063680247
3460.0,5857680.622832654,0.4581318002512161,5680743.563795182,276.3636363636364,3287.273063680247
3465.0,5857828.131298948,0.4581158154355626,5680743.563795182,276.3636363636364,3287.273063680247
3470.0,5857975.73095371,0.4580999679172569,5680743.563795182,276.3636363636364,3287.273063680247
3475.0,5858122.194420323,0.4580845256564514,5680743.563795182,276.3636363636364,3287.273063680247
3480.0,5858266.186816214,0.4580696835783602,5680743.563795182,276.3636363636364,3287.273063680247
3485.0,5858407.609979227,0.45805545766516814,5680743.563795182,276.3636363636364,3287.273063680247
3490.0,5858546.0728930235,0.45804175204111364,5680743.563795182,276.3636363636364,3287.273063680247
3495.0,5858682.283178596,0.4580285126677438,5680743.563795182,276.3636363636364,3287.273063680247
3500.0,5858816.8023726,0.45801581133409097,5680743.563795182,276.3636363636364,3287.273063680247
3505.0,5858950.270940141,0.4580036406533159,5680743.563795182,276.3636363636364,3287.273063680247
3510.0,5859084.051091062,0.45799186185039786,5680743.563795182,276.3636363636364,3287.273063680247
3515.0,5859219.73120375,0.457980438402784,5680743.563795182,276.3636363636364,3287.273063680247
3520.0,5859358.490198802,0.45796954248513544,5680743.563795182,276.3636363636364,3287.273063680247
3525.0,5859501.204438234,0.4579590002976178,5680743.563795182,276.3636363636364,3287.273063680247
3530.0,5859648.388541029,0.4579485005091371,5680743.563795182,276.3636363636364,3287.273063680247
3535.0,5859798.713230354,0.45793797838515654,5680743.563795182,276.3636363636364,3287.273063680247
3540.0,5859951.022948058,0.45792730246814006,5680743.563795182,276.3636363636364,3287.273063680247
3545.0,5860103.2428867705,0.4579166848407955,5680743.563795182,276.3636363636364,3287.273063680247
3550.0,5860253.599697175,0.45790620069330656,5680743.563795182,276.3636363636364,3287.273063680247
3555.0,5860400.664778215,0.4578958143507724,5680743.563795182,276.3636363636364,3287.273063680247
3560.0,5860542.812759426,0.45788569377030175,5680743.563795182,276.3636363636364,3287.273063680247
3565.0,5860679.219585648,0.4578760448206465,5680743.563795182,276.3636363636364,3287.273063680247
3570.0,5860811.722402751,0.45786650418921887,5680743.563795182,276.3636363636364,3287.273063680247
3575.0,5860939.62381275,0.4578572460848533,5680743.563795182,276.3636363636364,3287.273063680247
3580.0,5861061.911708848,0.4578485670005426,5680743.563795182,276.3636363636364,3287.273063680247
3585.0,5861180.418281145,0.45784017658733506,5680743.563795182,276.3636363636364,3287.273063680247
3590.0,5861295.560848966,0.45783181721019245,5680743.563795182,276.3636363636364,3287.273063680247
3595.0,5861408.740428292,0.45782341620112926,5680743.563795182,276.3636363636364,3287.273063680247
3600.0,5861521.037363555,0.4578148296287628,5680743.563795182,276.3636363636364,3287.273063680247
3605.0,5861632.112814496,0.45780612973021684,5680743.563795182,276.3636363636364,3287.273063680247
3610.0,5861740.714749441,0.4577974703125429,5680743.563795182,276.3636363636364,3287.273063680247
3615.0,5861846.729576482,0.4577888790178133,5680743.563795182,276.3636363636364,3287.273063680247
3620.0,5861950.3191422755,0.4577805195935999,5680743.563795182,276.3636363636364,3287.273063680247
3625.0,5862052.048210049,0.4577724826499891,5680743.563795182,276.3636363636364,3287.273063680247
3630.0,5862152.376727731,0.4577647170988277,5680743.563795182,276.3636363636364,3287.273063680247
3635.0,5862252.45779747,0.457756910218438,5680743.563795182,276.3636363636364,3287.273063680247
3640.0,5862353.288962165,0.45774884057489734,5680743.563795182,276.3636363636364,3287.273063680247
3645.0,5862453.360649816,0.45774072970266005,5680743.563795182,276.3636363636364,3287.273063680247
3650.0,5862552.447740011,0.4577324081402331,5680743.563795182,276.3636363636364,3287.273063680247
3655.0,5862651.723122428,0.4577237883960643,5680743.563795182,276.3636363636364,3287.273063680247
3660.0,5862751.61674418,0.4577149353255032,5680743.563795182,276.3636363636364,3287.273063680247
3665.0,5862851.826543197,0.4577060098864188,5680743.563795182,276.3636363636364,3287.273063680247
3670.0,5862953.257823165,0.4576969297680434,5680743.563795182,276.3636363636364,3287.273063680247
3675.0,5863056.500310384,0.4576876575608554,5680743.563795182,276.3636363636364,3287.273063680247
3680.0,5863161.299425259,0.4576781015570858,5680743.563795182,276.3636363636364,3287.273063680247
3685.0,5863267.234945688,0.4576683645667707,5680743.563795182,276.3636363636364,3287.273063680247
3690.0,5863373.143897148,0.4576587118836705,5680743.563795182,276.3636363636364,3287.273063680247
3695.0,5863478.437637249,0.45764938549841644,5680743.563795182,276.3636363636364,3287.273063680247
3700.0,5863582.719131465,0.4576404333819227,5680743.563795182,276.3636363636364,3287.273063680247
3705.0,5863685.995653437,0.45763197716082427,5680743.563795182,276.3636363636364,3287.273063680247
3710.0,5863788.722455044,0.45762390938724157,5680743.563795182,276.3636363636364,3287.273063680247
3715.0,5863891.969232762,0.45761598854904917,5680743.563795182,276.3636363636364,3287.273063680247
3720.0,5863996.877533457,0.4576080371613367,5680743.563795182,276.3636363636364,3287.273063680247
3725.0,5864104.162486906,0.4575998457396073,5680743.563795182,276.3636363636364,3287.273063680247
3730.0,5864213.922185929,0.45759121620650195,5680743.563795182,276.3636363636364,3287.273063680247
3735.0,5864325.17725551,0.45758190435819274,5680743.563795182,276.3636363636364,3287.273063680247
3740.0,5864437.982156296,0.4575719209923951,5680743.563795182,276.3636363636364,3287.273063680247
3745.0,5864555.704996214,0.45756106559603255,5680743.563795182,276.3636363636364,3287.273063680247
3750.0,5864679.082117985,0.45754947191700596,5680743.563795182,276.3636363636364,3287.273063680247
3755.0,5864808.047229796,0.4575373819274588,5680743.563795182,276.3636363636364,3287.273063680247
3760.0,5864938.787337232,0.4575249226308198,5680743.563795182,276.3636363636364,3287.273063680247
3765.0,5865065.033744481,0.4575123224862592,5680743.563795182,276.3636363636364,3287.273063680247
3770.0,5865183.619504604,0.4574994802839028,5680743.563795182,276.3636363636364,3287.273063680247
3775.0,5865294.348919743,0.45748672042289945,5680743.563795182,276.3636363636364,3287.273063680247
3780.0,5865398.343914065,0.457474401772211,5680743.563795182,276.3636363636364,3287.273063680247
3785.0,5865496.59942302,0.45746265131197295,5680743.563795182,276.3636363636364,3287.273063680247
3790.0,5865590.986457204,0.4574512423105812,5680743.563795182,276.3636363636364,3287.273063680247
3795.0,5865682.762066358,0.45743995296085205,5680743.563795182,276.3636363636364,3287.273063680247
3800.0,5865772.290329668,0.4574289639942753,5680743.563795182,276.3636363636364,3287.273063680247
3805.0,5865858.852563618,0.457418573725707,5680743.563795182,276.3636363636364,3287.273063680247
3810.0,5865941.4206906995,0.4574088144357116,5680743.563795182,276.3636363636364,3287.273063680247
3815.0,5866019.494365023,0.45739957747478244,5680743.563795182,276.3636363636364,3287.273063680247
3820.0,5866094.219899023,0.45739079695329954,5680743.563795182,276.3636363636364,3287.273063680247
3825.0,5866166.98058138,0.4573823231242615,5680743.563795182,276.3636363636364,3287.273063680247
3830.0,5866238.288174616,0.4573740396190483,5680743.563795182,276.3636363636364,3287.273063680247
3835.0,5866308.653567689,0.4573658378046865,5680743.563795182,276.3636363636364,3287.273063680247
3840.0,5866377.635881139,0.4573577352067271,5680743.563795182,276.3636363636364,3287.273063680247
3845.0,5866445.436404575,0.4573497846601878,5680743.563795182,276.3636363636364,3287.273063680247
3850.0,5866514.03227666,0.4573420365947791,5680743.563795182,276.3636363636364,3287.273063680247
3855.0,5866584.495506806,0.4573344007595887,5680743.563795182,276.3636363636364,3287.273063680247
3860.0,5866656.592211434,0.4573267982199197,5680743.563795182,276.3636363636364,3287.273063680247
3865.0,5866730.224640181,0.4573191804895352,5680743.563795182,276.3636363636364,3287.273063680247
3870.0,5866804.859136849,0.45731152869855574,5680743.563795182,276.3636363636364,3287.273063680247
3875.0,5866880.852130778,0.457303652745347,5680743.563795182,276.3636363636364,3287.273063680247
3880.0,5866959.08444174,0.4572954364783879,5680743.563795182,276.3636363636364,3287.273063680247
3885.0,5867040.06889198,0.4572867214529445,5680743.563795182,276.3636363636364,3287.273063680247
3890.0,5867123.524740472,0.4572775125540627,5680743.563795182,276.3636363636364,3287.273063680247
3895.0,5867208.053048293,0.45726794706076107,5680743.563795182,276.3636363636364,3287.273063680247
3900.0,5867293.562338368,0.4572582792568892,5680743.563795182,276.3636363636364,3287.273063680247
3905.0,5867379.896409264,0.45724862754787077,5680743.563795182,276.3636363636364,3287.273063680247
3910.0,5867466.779339173,0.4572390854418023,5680743.563795182,276.3636363636364,3287.273063680247
3915.0,5867553.023139542,0.4572299609010403,5680743.563795182,276.3636363636364,3287.273063680247
3920.0,5867637.263164076,0.4572214559442708,5680743.563795182,276.3636363636364,3287.273063680247
3925.0,5867718.740932885,0.4572135607596214,5680743.563795182,276.3636363636364,3287.273063680247
3930.0,5867797.969307349,0.4572058886648169,5680743.563795182,276.3636363636364,3287.273063680247
3935.0,5867875.922689314,0.45719823506521357,5680743.563795182,276.3636363636364,3287.273063680247
3940.0,5867952.864420206,0.45719071775502096,5680743.563795182,276.3636363636364,3287.273063680247
3945.0,5868028.197295657,0.4571835266108116,5680743.563795182,276.3636363636364,3287.273063680247
3950.0,5868101.221552534,0.45717665104152605,5680743.563795182,276.3636363636364,3287.273063680247
3955.0,5868171.739505519,0.45717004476806683,5680743.563795182,276.3636363636364,3287.273063680247
3960.0,5868239.629047076,0.45716360032629866,5680743.563795182,276.3636363636364,3287.273063680247
3965.0,5868305.47447652,0.4571571867235214,5680743.563795182,276.3636363636364,3287.273063680247
3970.0,5868370.14149833,0.45715077327928544,5680743.563795182,276.3636363636364,3287.273063680247
3975.0,5868434.20399132,0.4571443595822769,5680743.563795182,276.3636363636364,3287.273063680247
3980.0,5868498.360103892,0.4571378026979292,5680743.563795182,276.3636363636364,3287.273063680247
3985.0,5868562.931759363,0.45713089903519183,5680743.563795182,276.3636363636364,3287.273063680247
3990.0,5868627.4003513055,0.45712376910312946,5680743.563795182,276.3636363636364,3287.273063680247
3995.0,5868690.592581493,0.4571166460388654,5680743.563795182,276.3636363636364,3287.273063680247
4000.0,5868752.50820146,0.45710949237548804,5680743.563795182,276.3636363636364,3287.273063680247
4005.0,5868813.829314884,0.45710220771275717,5680743.563795182,276.3636363636364,3287.273063680247
4010.0,5868875.288714376,0.45709469544328546,5680743.563795182,276.3636363636364,3287.273063680247
4015.0,5868936.889309767,0.45708696367272933,5680743.563795182,276.3636363636364,3287.273063680247
4020.0,5868998.472321379,0.4570793782670242,5680743.563795182,276.3636363636364,3287.273063680247
4025.0,5869060.080306124,0.45707195829554226,5680743.563795182,276.3636363636364,3287.273063680247
4030.0,5869121.434501226,0.4570646710416311,5680743.563795182,276.3636363636364,3287.273063680247
4035.0,5869182.374397124,0.4570576331326744,5680743.563795182,276.3636363636364,3287.273063680247
4040.0,5869241.984012518,0.457050908145087,5680743.563795182,276.3636363636364,3287.273063680247
4045.0,5869299.661619792,0.45704452336195817,5680743.563795182,276.3636363636364,3287.273063680247
4050.0,5869355.173663952,0.4570384795729538,5680743.563795182,276.3636363636364,3287.273063680247
4055.0,5869408.823493234,0.457032701932504,5680743.563795182,276.3636363636364,3287.273063680247
4060.0,5869460.822039051,0.45702712745715307,5680743.563795182,276.3636363636364,3287.273063680247
4065.0,5869509.694805506,0.45702215402958063,5680743.563795182,276.3636363636364,3287.273063680247
4070.0,5869556.617696908,0.45701737484560584,5680743.563795182,276.3636363636364,3287.273063680247
4075.0,5869602.527896106,0.4570126170376843,5680743.563795182,276.3636363636364,3287.273063680247
4080.0,5869647.6184790265,0.45700789695444877,5680743.563795182,276.3636363636364,3287.273063680247
4085.0,5869691.844520828,0.45700327651463535,5680743.563795182,276.3636363636364,3287.273063680247
4090.0,5869735.241204736,0.4569987740756261,5680743.563795182,276.3636363636364,3287.273063680247
4095.0,5869777.784262496,0.456994325742552,5680743.563795182,276.3636363636364,3287.273063680247
4100.0,5869820.1152855065,0.4569897676843755,5680743.563795182,276.3636363636364,3287.273063680247
4105.0,5869859.586506727,0.45698561471773924,5680743.563795182,276.3636363636364,3287.273063680247
4110.0,5869898.768495325,0.45698138945002414,5680743.563795182,276.3636363636364,3287.273063680247
4115.0,5869937.920734064,0.4569770656704768,5680743.563795182,276.3636363636364,3287.273063680247
4120.0,5869977.409806697,0.4569726813716837,5680743.563795182,276.3636363636364,3287.273063680247
4125.0,5870017.341582715,0.45696828455194616,5680743.563795182,276.3636363636364,3287.273063680247
4130.0,5870057.858245247,0.4569638822026636,5680743.563795182,276.3636363636364,3287.273063680247
4135.0,5870099.232839377,0.45695943968311153,5680743.563795182,276.3636363636364,3287.273063680247
4140.0,5870141.381548452,0.45695491877763234,5680743.563795182,276.3636363636364,3287.273063680247
4145.0,5870184.341857171,0.4569502957983703,5680743.563795182,276.3636363636364,3287.273063680247
4150.0,5870227.996331715,0.4569455955640324,5680743.563795182,276.3636363636364,3287.273063680247
4155.0,5870272.883494478,0.4569407900138769,5680743.563795182,276.3636363636364,3287.273063680247
4160.0,5870318.815473132,0.45693603238078456,5680743.563795182,276.3636363636364,3287.273063680247
4165.0,5870365.820716916,0.4569315599391619,5680743.563795182,276.3636363636364,3287.273063680247
4170.0,5870414.273336935,0.4569273006043728,5680743.563795182,276.3636363636364,3287.273063680247
4175.0,5870464.347665645,0.45692317168437374,5680743.563795182,276.3636363636364,3287.273063680247
4180.0,5870515.564430335,0.45691915962007557,5680743.563795182,276.3636363636364,3287.273063680247
4185.0,5870567.335530076,0.4569152279304426,5680743.563795182,276.3636363636364,3287.273063680247
4190.0,5870619.506045683,0.4569113367554698,5680743.563795182,276.3636363636364,3287.273063680247
4195.0,5870671.474477027,0.4569073978574053,5680743.563795182,276.3636363636364,3287.273063680247
4200.0,5870722.257067181,0.45690336730478237,5680743.563795182,276.3636363636364,3287.273063680247
4205.0,5870770.500717446,0.4568992778383148,5680743.563795182,276.3636363636364,3287.273063680247
4210.0,5870814.972051649,0.45689517578057376,5680743.563795182,276.3636363636364,3287.273063680247
4215.0,5870856.063531987,0.45689112019117895,5680743.563795182,276.3636363636364,3287.273063680247
4220.0,5870867.281866779,0.4568873356251147,5680743.563795182,276.3636363636364,3287.273063680247
4225.0,5870868.018994474,0.4568837553862456,5680743.563795182,276.3636363636364,3287.273063680247
4230.0,5870868.7537710285,0.45688035713875436,5680743.563795182,276.3636363636364,3287.273063680247
4235.0,5870869.494334833,0.45687713701125704,5680743.563795182,276.3636363636364,3287.273063680247
4240.0,5870870.253310268,0.4568741034279804,5680743.563795182,276.3636363636364,3287.273063680247
4245.0,5870871.059641237,0.45687111196201835,5680743.563795182,276.3636363636364,3287.273063680247
4250.0,5870871.908942181,0.45686814302649215,5680743.563795182,276.3636363636364,3287.273063680247
4255.0,5870872.785568713,0.4568652396820717,5680743.563795182,276.3636363636364,3287.273063680247
4260.0,5870873.673155732,0.4568623833074499,5680743.563795182,276.3636363636364,3287.273063680247
4265.0,5870874.550175278,0.4568595564860748,5680743.563795182,276.3636363636364,3287.273063680247
4270.0,5870875.411650979,0.45685669739607515,5680743.563795182,276.3636363636364,3287.273063680247
4275.0,5870876.2370019425,0.45685378065067395,5680743.563795182,276.3636363636364,3287.273063680247
4280.0,5870877.033538363,0.45685078129479,5680743.563795182,276.3636363636364,3287.273063680247
4285.0,5870877.8165978445,0.45684764329117533,5680743.563795182,276.3636363636364,3287.273063680247
4290.0,5870878.614749417,0.45684429230706397,5680743.563795182,276.3636363636364,3287.273063680247
4295.0,5870879.438339053,0.45684069302778085,5680743.563795182,276.3636363636364,3287.273063680247
4300.0,5870880.294981541,0.45683688241837545,5680743.563795182,276.3636363636364,3287.273063680247
4305.0,5870881.1502322545,0.4568330473272344,5680743.563795182,276.3636363636364,3287.273063680247
4310.0,5870881.996704248,0.4568292617546415,5680743.563795182,276.3636363636364,3287.273063680247
4315.0,5870882.838593023,0.45682551529541077,5680743.563795182,276.3636363636364,3287.273063680247
4320.0,5870883.666858697,0.45682183962835965,5680743.563795182,276.3636363636364,3287.273063680247
4325.0,5870884.458040187,0.45681831387393235,5680743.563795182,276.3636363636364,3287.273063680247
4330.0,5870885.187024645,0.45681504586616273,5680743.563795182,276.3636363636364,3287.273063680247
4335.0,5870885.860693366,0.45681197149966324,5680743.563795182,276.3636363636364,3287.273063680247
4340.0,5870886.506388517,0.45680896963948875,5680743.563795182,276.3636363636364,3287.273063680247
4345.0,5870887.1292715,0.4568060478110789,5680743.563795182,276.3636363636364,3287.273063680247
4350.0,5870887.743907819,0.4568030847838732,5680743.563795182,276.3636363636364,3287.273063680247
4355.0,5870888.369553022,0.4568000506651308,5680743.563795182,276.3636363636364,3287.273063680247
4360.0,5870889.006725688,0.4567969252744579,5680743.563795182,276.3636363636364,3287.273063680247
4365.0,5870889.65485852,0.45679376046096576,5680743.563795182,276.3636363636364,3287.273063680247
4370.0,5870890.314552678,0.45679053958025506,5680743.563795182,276.3636363636364,3287.273063680247
4375.0,5870891.004869418,0.45678721722642945,5680743.563795182,276.3636363636364,3287.273063680247
4380.0,5870891.712777339,0.4567838727498146,5680743.563795182,276.3636363636364,3287.273063680247
4385.0,5870892.449691106,0.4567805462915031,5680743.563795182,276.3636363636364,3287.273063680247
4390.0,5870893.2120382795,0.45677728793103034,5680743.563795182,276.3636363636364,3287.273063680247
4395.0,5870894.010273972,0.4567740682514407,5680743.563795182,276.3636363636364,3287.273063680247
4400.0,5870894.8306764085,0.45677092475278785,5680743.563795182,276.3636363636364,3287.273063680247
4405.0,5870895.655279984,0.4567679042318558,5680743.563795182,276.3636363636364,3287.273063680247
4410.0,5870896.487733127,0.4567649684632127,5680743.563795182,276.3636363636364,3287.273063680247
4415.0,5870897.318207757,0.45676205078965526,5680743.563795182,276.3636363636364,3287.273063680247
4420.0,5870898.14392422,0.4567590500396757,5680743.563795182,276.3636363636364,3287.273063680247
4425.0,5870898.951528755,0.4567559450484433,5680743.563795182,276.3636363636364,3287.273063680247
4430.0,5870899.7426029,0.4567527707753938,5680743.563795182,276.3636363636364,3287.273063680247
4435.0,5870900.517061693,0.4567495447616822,5680743.563795182,276.3636363636364,3287.273063680247
4440.0,5870901.277052765,0.4567462575883356,5680743.563795182,276.3636363636364,3287.273063680247
4445.0,5870902.0203542765,0.45674291647502935,5680743.563795182,276.3636363636364,3287.273063680247
4450.0,5870902.744601963,0.4567395398248458,5680743.563795182,276.3636363636364,3287.273063680247
4455.0,5870903.45905944,0.4567360905122678,5680743.563795182,276.3636363636364,3287.273063680247
4460.0,5870904.17611249,0.4567325074085345,5680743.563795182,276.3636363636364,3287.273063680247
4465.0,5870904.896427686,0.45672882288484157,5680743.563795182,276.3636363636364,3287.273063680247
4470.0,5870905.6225917805,0.45672501033436635,5680743.563795182,276.3636363636364,3287.273063680247
4475.0,5870906.359622155,0.4567210805190126,5680743.563795182,276.3636363636364,3287.273063680247
4480.0,5870907.096906145,0.4567170769958297,5680743.563795182,276.3636363636364,3287.273063680247
4485.0,5870907.843312735,0.456712984711721,5680743.563795182,276.3636363636364,3287.273063680247
4490.0,5870908.585234139,0.45670888323254094,5680743.563795182,276.3636363636364,3287.273063680247
4495.0,5870909.32494932,0.4567048010798404,5680743.563795182,276.3636363636364,3287.273063680247
4500.0,5870910.058039371,0.4567007466957414,5680743.563795182,276.3636363636364,3287.273063680247
4505.0,5870910.772092208,0.4566967911888805,5680743.563795182,276.3636363636364,3287.273063680247
4510.0,5870911.465521558,0.45669295547707556,5680743.563795182,276.3636363636364,3287.273063680247
4515.0,5870912.135590769,0.4566892386597293,5680743.563795182,276.3636363636364,3287.273063680247
4520.0,5870912.789451502,0.45668559844161183,5680743.563795182,276.3636363636364,3287.273063680247
4525.0,5870913.439390216,0.45668197425953605,5680743.563795182,276.3636363636364,3287.273063680247
4530.0,5870914.082748355,0.45667837487084273,5680743.563795182,276.3636363636364,3287.273063680247
4535.0,5870914.7168446565,0.45667484015904153,5680743.563795182,276.3636363636364,3287.273063680247
4540.0,5870915.343249281,0.45667136709708617,5680743.563795182,276.3636363636364,3287.273063680247
4545.0,5870915.978118134,0.45666787794626945,5680743.563795182,276.3636363636364,3287.273063680247
4550.0,5870916.650893085,0.45666424740315,5680743.563795182,276.3636363636364,3287.273063680247
4555.0,5870917.368930387,0.456660452408991,5680743.563795182,276.3636363636364,3287.273063680247
4560.0,5870918.130492733,0.45665649355780563,5680743.563795182,276.3636363636364,3287.273063680247
4565.0,5870918.9244891135,0.4566524269403578,5680743.563795182,276.3636363636364,3287.273063680247
4570.0,5870919.753064687,0.4566482570154056,5680743.563795182,276.3636363636364,3287.273063680247
4575.0,5870920.633541584,0.4566439522028393,5680743.563795182,276.3636363636364,3287.273063680247
4580.0,5870921.5666650655,0.4566395662058688,5680743.563795182,276.3636363636364,3287.273063680247
4585.0,5870922.53909878,0.4566350950333065,5680743.563795182,276.3636363636364,3287.273063680247
4590.0,5870923.562078102,0.45663039509573855,5680743.563795182,276.3636363636364,3287.273063680247
4595.0,5870924.637170009,0.4566253701252663,5680743.563795182,276.3636363636364,3287.273063680247
4600.0,5870925.754046081,0.45662000601317915,5680743.563795182,276.3636363636364,3287.273063680247
4605.0,5870926.886351958,0.4566144445741731,5680743.563795182,276.3636363636364,3287.273063680247
4610.0,5870928.009596839,0.45660880940245036,5680743.563795182,276.3636363636364,3287.273063680247
4615.0,5870929.131833189,0.4566030734362784,5680743.563795182,276.3636363636364,3287.273063680247
4620.0,5870930.235390651,0.456597319807671,5680743.563795182,276.3636363636364,3287.273063680247
4625.0,5870931.302040592,0.4565916692367593,5680743.563795182,276.3636363636364,3287.273063680247
4630.0,5870932.341820838,0.45658608552808555,5680743.563795182,276.3636363636364,3287.273063680247
4635.0,5870933.3759700805,0.45658046336399066,5680743.563795182,276.3636363636364,3287.273063680247
4640.0,5870934.436728873,0.4565746020419692,5680743.563795182,276.3636363636364,3287.273063680247
4645.0,5870935.560252976,0.45656830461708797,5680743.563795182,276.3636363636364,3287.273063680247
4650.0,5870936.749021759,0.4565615708110295,5680743.563795182,276.3636363636364,3287.273063680247
4655.0,5870937.965148166,0.45655464488067937,5680743.563795182,276.3636363636364,3287.273063680247
4660.0,5870939.184603085,0.4565476756475843,5680743.563795182,276.3636363636364,3287.273063680247
4665.0,5870940.389110671,0.4565407748697843,5680743.563795182,276.3636363636364,3287.273063680247
4670.0,5870941.575872224,0.45653394554488547,5680743.563795182,276.3636363636364,3287.273063680247
4675.0,5870942.746375527,0.45652719937436387,5680743.563795182,276.3636363636364,3287.273063680247
4680.0,5870943.897525549,0.45652053373402796,5680743.563795182,276.3636363636364,3287.273063680247
4685.0,5870945.02486929,0.4565139976217702,5680743.563795182,276.3636363636364,3287.273063680247
4690.0,5870946.1107262205,0.4565076764156329,5680743.563795182,276.3636363636364,3287.273063680247
4695.0,5870947.173472627,0.45650148168094384,5680743.563795182,276.3636363636364,3287.273063680247
4700.0,5870948.226492233,0.4564953375174455,5680743.563795182,276.3636363636364,3287.273063680247
4705.0,5870949.244541555,0.45648938380493304,5680743.563795182,276.3636363636364,3287.273063680247
4710.0,5870950.217825982,0.4564837017843598,5680743.563795182,276.3636363636364,3287.273063680247
4715.0,5870951.150945602,0.4564782357947781,5680743.563795182,276.3636363636364,3287.273063680247
4720.0,5870952.064216852,0.4564728904934888,5680743.563795182,276.3636363636364,3287.273063680247
4725.0,5870952.9666155595,0.4564675867888541,5680743.563795182,276.3636363636364,3287.273063680247
4730.0,5870953.861071522,0.45646232612580834,5680743.563795182,276.3636363636364,3287.273063680247
4735.0,5870954.72010453,0.45645726307284007,5680743.563795182,276.3636363636364,3287.273063680247
4740.0,5870955.563158422,0.45645228782492636,5680743.563795182,276.3636363636364,3287.273063680247
4745.0,5870956.37787967,0.45644748974247945,5680743.563795182,276.3636363636364,3287.273063680247
4750.0,5870957.16256966,0.45644285449167293,5680743.563795182,276.3636363636364,3287.273063680247
4755.0,5870957.956750655,0.4564381692229426,5680743.563795182,276.3636363636364,3287.273063680247
4760.0,5870958.769371236,0.4564333573671372,5680743.563795182,276.3636363636364,3287.273063680247
4765.0,5870959.610855983,0.45642836953477267,5680743.563795182,276.3636363636364,3287.273063680247
4770.0,5870960.477520556,0.45642322215191516,5680743.563795182,276.3636363636364,3287.273063680247
4775.0,5870961.362630601,0.4564179758448912,5680743.563795182,276.3636363636364,3287.273063680247
4780.0,5870962.248951768,0.4564127043526538,5680743.563795182,276.3636363636364,3287.273063680247
4785.0,5870963.136446723,0.4564074481149466,5680743.563795182,276.3636363636364,3287.273063680247
4790.0,5870964.0276884325,0.4564021470337577,5680743.563795182,276.3636363636364,3287.273063680247
4795.0,5870964.944306342,0.4563967120207101,5680743.563795182,276.3636363636364,3287.273063680247
4800.0,5870965.866375679,0.4563912249782018,5680743.563795182,276.3636363636364,3287.273063680247
4805.0,5870966.768305883,0.4563858722916659,5680743.563795182,276.3636363636364,3287.273063680247
4810.0,5870967.651743995,0.45638064863405176,5680743.563795182,276.3636363636364,3287.273063680247
4815.0,5870968.518047614,0.4563755069604561,5680743.563795182,276.3636363636364,3287.273063680247
4820.0,5870969.379366011,0.456370417806623,5680743.563795182,276.3636363636364,3287.273063680247
4825.0,5870970.233326256,0.45636537345459544,5680743.563795182,276.3636363636364,3287.273063680247
4830.0,5870971.092994983,0.45636031656133114,5680743.563795182,276.3636363636364,3287.273063680247
4835.0,5870971.960114564,0.45635519157642074,5680743.563795182,276.3636363636364,3287.273063680247
4840.0,5870972.8397632595,0.45635001168069705,5680743.563795182,276.3636363636364,3287.273063680247
4845.0,5870973.7278343905,0.45634476487122355,5680743.563795182,276.3636363636364,3287.273063680247
4850.0,5870974.626513768,0.45633947615725384,5680743.563795182,276.3636363636364,3287.273063680247
4855.0,5870975.5299221035,0.45633415960387913,5680743.563795182,276.3636363636364,3287.273063680247
4860.0,5870976.443624896,0.4563288189165803,5680743.563795182,276.3636363636364,3287.273063680247
4865.0,5870977.357722499,0.45632349762047025,5680743.563795182,276.3636363636364,3287.273063680247
4870.0,5870978.262155876,0.45631825682314353,5680743.563795182,276.3636363636364,3287.273063680247
4875.0,5870979.148715417,0.4563131396596498,5680743.563795182,276.3636363636364,3287.273063680247
4880.0,5870980.013821285,0.4563081896941234,5680743.563795182,276.3636363636364,3287.273063680247
4885.0,5870980.871944609,0.4563033426204455,5680743.563795182,276.3636363636364,3287.273063680247
4890.0,5870981.73059835,0.45629848834680453,5680743.563795182,276.3636363636364,3287.273063680247
4895.0,5870982.616575927,0.4562935301902453,5680743.563795182,276.3636363636364,3287.273063680247
4900.0,5870983.528047382,0.4562884533937605,5680743.563795182,276.3636363636364,3287.273063680247
4905.0,5870984.464264087,0.45628324557525224,5680743.563795182,276.3636363636364,3287.273063680247
4910.0,5870985.426139476,0.45627791940293727,5680743.563795182,276.3636363636364,3287.273063680247
4915.0,5870986.398073601,0.4562725681006523,5680743.563795182,276.3636363636364,3287.273063680247
4920.0,5870987.359931694,0.4562672744161016,5680743.563795182,276.3636363636364,3287.273063680247
4925.0,5870988.332433539,0.4562619573645435,5680743.563795182,276.3636363636364,3287.273063680247
4930.0,5870989.300451208,0.45625671434210135,5680743.563795182,276.3636363636364,3287.273063680247
4935.0,5870990.246946036,0.45625159489276035,5680743.563795182,276.3636363636364,3287.273063680247
4940.0,5870991.206476862,0.4562463952457068,5680743.563795182,276.3636363636364,3287.273063680247
4945.0,5870992.195795971,0.45624096635127825,5680743.563795182,276.3636363636364,3287.273063680247
4950.0,5870993.199884734,0.4562353707538793,5680743.563795182,276.3636363636364,3287.273063680247
4955.0,5870994.196450828,0.4562297476809736,5680743.563795182,276.3636363636364,3287.273063680247
4960.0,5870995.19921537,0.45622403481583246,5680743.563795182,276.3636363636364,3287.273063680247
4965.0,5870996.235588923,0.45621805857469183,5680743.563795182,276.3636363636364,3287.273063680247
4970.0,5870997.312241893,0.45621180209930795,5680743.563795182,276.3636363636364,3287.273063680247
4975.0,5870998.447121695,0.45620516383158927,5680743.563795182,276.3636363636364,3287.273063680247
4980.0,5870999.629635563,0.4561982102910272,5680743.563795182,276.3636363636364,3287.273063680247
4985.0,5871000.815103661,0.4561912198661097,5680743.563795182,276.3636363636364,3287.273063680247
4990.0,5871001.954762105,0.456184492775442,5680743.563795182,276.3636363636364,3287.273063680247
4995.0,5871003.002985762,0.4561782960749982,5680743.563795182,276.3636363636364,3287.273063680247
5000.0,5871003.974315674,0.4561725669793312,5680743.563795182,276.3636363636364,3287.273063680247
5005.0,5871004.877214047,0.4561672492432827,5680743.563795182,276.3636363636364,3287.273063680247
5010.0,5871005.731805093,0.45616221162795784,5680743.563795182,276.3636363636364,3287.273063680247
5015.0,5871006.575086605,0.45615724184172046,5680743.563795182,276.3636363636364,3287.273063680247
5020.0,5871007.41052789,0.4561523091141734,5680743.563795182,276.3636363636364,3287.273063680247
5025.0,5871008.231829986,0.45614747455651095,5680743.563795182,276.3636363636364,3287.273063680247
5030.0,5871009.044933041,0.45614270859539335,5680743.563795182,276.3636363636364,3287.273063680247
5035.0,5871009.866156824,0.45613792010150106,5680743.563795182,276.3636363636364,3287.273063680247
5040.0,5871010.688269578,0.45613312860783717,5680743.563795182,276.3636363636364,3287.273063680247
5045.0,5871011.500638792,0.45612837533036604,5680743.563795182,276.3636363636364,3287.273063680247
5050.0,5871012.305892717,0.45612367877239207,5680743.563795182,276.3636363636364,3287.273063680247
5055.0,5871013.106292523,0.4561189754641642,5680743.563795182,276.3636363636364,3287.273063680247
5060.0,5871013.922166352,0.4561141828568515,5680743.563795182,276.3636363636364,3287.273063680247
5065.0,5871014.746372355,0.4561093179331262,5680743.563795182,276.3636363636364,3287.273063680247
5070.0,5871015.5640023565,0.45610449273222187,5680743.563795182,276.3636363636364,3287.273063680247
5075.0,5871016.377239401,0.456099673007276,5680743.563795182,276.3636363636364,3287.273063680247
5080.0,5871017.188444352,0.4560948586051203,5680743.563795182,276.3636363636364,3287.273063680247
5085.0,5871018.001393601,0.45609003349027577,5680743.563795182,276.3636363636364,3287.273063680247
5090.0,5871018.823207177,0.45608513270496565,5680743.563795182,276.3636363636364,3287.273063680247
5095.0,5871019.660246265,0.4560801525306266,5680743.563795182,276.3636363636364,3287.273063680247
5100.0,5871020.507847514,0.45607508678712655,5680743.563795182,276.3636363636364,3287.273063680247
5105.0,5871021.37565504,0.45606992059254825,5680743.563795182,276.3636363636364,3287.273063680247
5110.0,5871022.267317354,0.4560645948370304,5680743.563795182,276.3636363636364,3287.273063680247
5115.0,5871023.205919261,0.45605900524235626,5680743.563795182,276.3636363636364,3287.273063680247
5120.0,5871024.202597183,0.4560530649160921,5680743.563795182,276.3636363636364,3287.273063680247
5125.0,5871025.277750321,0.4560467138660053,5680743.563795182,276.3636363636364,3287.273063680247
5130.0,5871026.401148715,0.4560401557031831,5680743.563795182,276.3636363636364,3287.273063680247
5135.0,5871027.571056049,0.4560334794016384,5680743.563795182,276.3636363636364,3287.273063680247
5140.0,5871028.858337913,0.4560264768277313,5680743.563795182,276.3636363636364,3287.273063680247
5145.0,5871030.251100073,0.45601928252641133,5680743.563795182,276.3636363636364,3287.273063680247
5150.0,5871031.699836524,0.456011996060901,5680743.563795182,276.3636363636364,3287.273063680247
5155.0,5871033.181044584,0.4560044678101808,5680743.563795182,276.3636363636364,3287.273063680247
5160.0,5871034.6552877175,0.45599678142734634,5680743.563795182,276.3636363636364,3287.273063680247
5165.0,5871036.140228499,0.455988797747479,5680743.563795182,276.3636363636364,3287.273063680247
5170.0,5871037.650564546,0.45598042228259894,5680743.563795182,276.3636363636364,3287.273063680247
5175.0,5871039.178410171,0.4559717718129467,5680743.563795182,276.3636363636364,3287.273063680247
5180.0,5871040.728493107,0.45596282828586854,5680743.563795182,276.3636363636364,3287.273063680247
5185.0,5871042.319509378,0.45595354382428627,5680743.563795182,276.3636363636364,3287.273063680247
5190.0,5871043.93050794,0.45594406534319226,5680743.563795182,276.3636363636364,3287.273063680247
5195.0,5871045.555863174,0.4559344997346067,5680743.563795182,276.3636363636364,3287.273063680247
5200.0,5871047.181920956,0.4559249318552915,5680743.563795182,276.3636363636364,3287.273063680247
5205.0,5871048.802611083,0.4559154135421708,5680743.563795182,276.3636363636364,3287.273063680247
5210.0,5871050.3925737105,0.4559060620950505,5680743.563795182,276.3636363636364,3287.273063680247
5215.0,5871051.91891224,0.4558970476558183,5680743.563795182,276.3636363636364,3287.273063680247
5220.0,5871053.405501448,0.45588825493423113,5680743.563795182,276.3636363636364,3287.273063680247
5225.0,5871054.850215142,0.45587970117381743,5680743.563795182,276.3636363636364,3287.273063680247
5230.0,5871056.298852747,0.45587109945665305,5680743.563795182,276.3636363636364,3287.273063680247
5235.0,5871057.779346995,0.4558623041674958,5680743.563795182,276.3636363636364,3287.273063680247
5240.0,5871059.325161621,0.45585311734930833,5680743.563795182,276.3636363636364,3287.273063680247
5245.0,5871060.967829855,0.4558433639054539,5680743.563795182,276.3636363636364,3287.273063680247
5250.0,5871062.683669578,0.455833144341756,5680743.563795182,276.3636363636364,3287.273063680247
5255.0,5871064.460700657,0.4558225665367832,5680743.563795182,276.3636363636364,3287.273063680247
5260.0,5871066.256131317,0.45581185501737037,5680743.563795182,276.3636363636364,3287.273063680247
5265.0,5871068.072898133,0.4558010140953998,5680743.563795182,276.3636363636364,3287.273063680247
5270.0,5871069.9277892895,0.4557899463672628,5680743.563795182,276.3636363636364,3287.273063680247
5275.0,5871071.811162977,0.4557787257947474,5680743.563795182,276.3636363636364,3287.273063680247
5280.0,5871073.705599933,0.45576748600457706,5680743.563795182,276.3636363636364,3287.273063680247
5285.0,5871075.587653786,0.4557563888176655,5680743.563795182,276.3636363636364,3287.273063680247
5290.0,5871077.4629473025,0.4557454305763943,5680743.563795182,276.3636363636364,3287.273063680247
5295.0,5871079.347014712,0.4557345604608517,5680743.563795182,276.3636363636364,3287.273063680247
5300.0,5871081.232752838,0.45572376251565916,5680743.563795182,276.3636363636364,3287.273063680247
5305.0,5871083.11523482,0.45571304567985466,5680743.563795182,276.3636363636364,3287.273063680247
5310.0,5871084.9939979,0.45570236521676283,5680743.563795182,276.3636363636364,3287.273063680247
5315.0,5871086.884962614,0.4556915728598589,5680743.563795182,276.3636363636364,3287.273063680247
5320.0,5871088.777623764,0.4556807324539581,5680743.563795182,276.3636363636364,3287.273063680247
5325.0,5871090.656996181,0.45566990934851087,5680743.563795182,276.3636363636364,3287.273063680247
5330.0,5871092.5277359085,0.45565908956691753,5680743.563795182,276.3636363636364,3287.273063680247
5335.0,5871094.414461092,0.4556481172949891,5680743.563795182,276.3636363636364,3287.273063680247
5340.0,5871096.287134255,0.4556371757359409,5680743.563795182,276.3636363636364,3287.273063680247
5345.0,5871098.146482027,0.455626272203091,5680743.563795182,276.3636363636364,3287.273063680247
5350.0,5871100.010521674,0.4556153035751585,5680743.563795182,276.3636363636364,3287.273063680247
5355.0,5871101.878377746,0.45560429398036134,5680743.563795182,276.3636363636364,3287.273063680247
5360.0,5871103.69602727,0.455593544823782,5680743.563795182,276.3636363636364,3287.273063680247
5365.0,5871105.478138966,0.4555829938865278,5680743.563795182,276.3636363636364,3287.273063680247
5370.0,5871107.253051664,0.45557246553137265,5680743.563795182,276.3636363636364,3287.273063680247
5375.0,5871109.022347878,0.45556197338854565,5680743.563795182,276.3636363636364,3287.273063680247
5380.0,5871110.788532514,0.45555149941166856,5680743.563795182,276.3636363636364,3287.273063680247
5385.0,5871112.554358096,0.45554100559858157,5680743.563795182,276.3636363636364,3287.273063680247
5390.0,5871114.328675561,0.455530482348997,5680743.563795182,276.3636363636364,3287.273063680247
5395.0,5871116.119542063,0.4555198578490613,5680743.563795182,276.3636363636364,3287.273063680247
5400.0,5871117.957886904,0.45550896812315184,5680743.563795182,276.3636363636364,3287.273063680247
5405.0,5871119.836034439,0.4554978554404544,5680743.563795182,276.3636363636364,3287.273063680247
5410.0,5871121.745016299,0.4554866119592679,5680743.563795182,276.3636363636364,3287.273063680247
5415.0,5871123.706941806,0.45547509939921266,5680743.563795182,276.3636363636364,3287.273063680247
5420.0,5871125.686850757,0.45546351814853686,5680743.563795182,276.3636363636364,3287.273063680247
5425.0,5871127.661870212,0.4554520042587103,5680743.563795182,276.3636363636364,3287.273063680247
5430.0,5871129.639224939,0.4554405188115565,5680743.563795182,276.3636363636364,3287.273063680247
5435.0,5871131.631813376,0.45542897828689005,5680743.563795182,276.3636363636364,3287.273063680247
5440.0,5871133.645183876,0.45541736955958145,5680743.563795182,276.3636363636364,3287.273063680247
5445.0,5871135.744225215,0.45540532566126096,5680743.563795182,276.3636363636364,3287.273063680247
5450.0,5871137.922090267,0.4553928933106243,5680743.563795182,276.3636363636364,3287.273063680247
5455.0,5871140.176128828,0.45538008898428856,5680743.563795182,276.3636363636364,3287.273063680247
5460.0,5871142.504770438,0.45536701697597,5680743.563795182,276.3636363636364,3287.273063680247
5465.0,5871144.878291027,0.4553538417468563,5680743.563795182,276.3636363636364,3287.273063680247
5470.0,5871147.296865548,0.4553406012333753,5680743.563795182,276.3636363636364,3287.273063680247
5475.0,5871149.752278235,0.4553274016229378,5680743.563795182,276.3636363636364,3287.273063680247
5480.0,5871152.228047313,0.4553143579569533,5680743.563795182,276.3636363636364,3287.273063680247
5485.0,5871154.73515398,0.45530149366959033,5680743.563795182,276.3636363636364,3287.273063680247
5490.0,5871157.312635614,0.4552887808201431,5680743.563795182,276.3636363636364,3287.273063680247
5495.0,5871159.985117172,0.4552761127757848,5680743.563795182,276.3636363636364,3287.273063680247
5500.0,5871162.715586718,0.45526331630368905,5680743.563795182,276.3636363636364,3287.273063680247
5505.0,5871165.406977844,0.45525036812811004,5680743.563795182,276.3636363636364,3287.273063680247
5510.0,5871168.045921376,0.4552371640904758,5680743.563795182,276.3636363636364,3287.273063680247
5515.0,5871170.635356985,0.4552237051889318,5680743.563795182,276.3636363636364,3287.273063680247
5520.0,5871173.181687526,0.45521003986482317,5680743.563795182,276.3636363636364,3287.273063680247
5525.0,5871175.690640361,0.45519637776930905,5680743.563795182,276.3636363636364,3287.273063680247
5530.0,5871178.225570417,0.45518248654014837,5680743.563795182,276.3636363636364,3287.273063680247
5535.0,5871180.820273643,0.4551683031199861,5680743.563795182,276.3636363636364,3287.273063680247
5540.0,5871183.471379189,0.4551539093716874,5680743.563795182,276.3636363636364,3287.273063680247
5545.0,5871186.133032693,0.45513958315275116,5680743.563795182,276.3636363636364,3287.273063680247
5550.0,5871188.796381835,0.4551254192383024,5680743.563795182,276.3636363636364,3287.273063680247
5555.0,5871191.476329645,0.45511128656649175,5680743.563795182,276.3636363636364,3287.273063680247
5560.0,5871194.175734315,0.4550972221366948,5680743.563795182,276.3636363636364,3287.273063680247
5565.0,5871196.944619025,0.45508299236137634,5680743.563795182,276.3636363636364,3287.273063680247
5570.0,5871199.750987051,0.4550687956992602,5680743.563795182,276.3636363636364,3287.273063680247
5575.0,5871202.592324044,0.455054633125497,5680743.563795182,276.3636363636364,3287.273063680247
5580.0,5871205.508181155,0.4550403001146829,5680743.563795182,276.3636363636364,3287.273063680247
5585.0,5871208.536639783,0.4550256622497618,5680743.563795182,276.3636363636364,3287.273063680247
5590.0,5871211.693665104,0.4550106441042812,5680743.563795182,276.3636363636364,3287.273063680247
5595.0,5871214.901580689,0.45499547513923044,5680743.563795182,276.3636363636364,3287.273063680247
5600.0,5871218.076802301,0.45498047001432024,5680743.563795182,276.3636363636364,3287.273063680247
5605.0,5871221.179936572,0.4549659649396801,5680743.563795182,276.3636363636364,3287.273063680247
5610.0,5871224.227617368,0.4549520766330928,5680743.563795182,276.3636363636364,3287.273063680247
5615.0,5871227.24878685,0.4549388563620812,5680743.563795182,276.3636363636364,3287.273063680247
5620.0,5871230.260314087,0.45492628107650207,5680743.563795182,276.3636363636364,3287.273063680247
5625.0,5871233.278205416,0.4549142368469114,5680743.563795182,276.3636363636364,3287.273063680247
5630.0,5871236.268727403,0.45490277994453077,5680743.563795182,276.3636363636364,3287.273063680247
5635.0,5871239.284200059,0.454891723865611,5680743.563795182,276.3636363636364,3287.273063680247
5640.0,5871242.37244493,0.4548809156104934,5680743.563795182,276.3636363636364,3287.273063680247
5645.0,5871245.565861086,0.45487022467837146,5680743.563795182,276.3636363636364,3287.273063680247
5650.0,5871248.831798004,0.45485959840203866,5680743.563795182,276.3636363636364,3287.273063680247
5655.0,5871252.099847723,0.45484897302738064,5680743.563795182,276.3636363636364,3287.273063680247
5660.0,5871255.303460127,0.454838316774416,5680743.563795182,276.3636363636364,3287.273063680247
5665.0,5871258.380165636,0.454827615911791,5680743.563795182,276.3636363636364,3287.273063680247
5670.0,5871261.334466381,0.4548168930186954,5680743.563795182,276.3636363636364,3287.273063680247
5675.0,5871264.15686984,0.45480620029317037,5680743.563795182,276.3636363636364,3287.273063680247
5680.0,5871266.820835373,0.4547956565048765,5680743.563795182,276.3636363636364,3287.273063680247
5685.0,5871269.335550571,0.45478527424794307,5680743.563795182,276.3636363636364,3287.273063680247
5690.0,5871271.712561731,0.4547750952074756,5680743.563795182,276.3636363636364,3287.273063680247
5695.0,5871273.931699632,0.45476517217519247,5680743.563795182,276.3636363636364,3287.273063680247
5700.0,5871276.000505855,0.4547556094489989,5680743.563795182,276.3636363636364,3287.273063680247
5705.0,5871277.93415098,0.4547464230527714,5680743.563795182,276.3636363636364,3287.273063680247
5710.0,5871279.755690208,0.4547374724478379,5680743.563795182,276.3636363636364,3287.273063680247
5715.0,5871281.493513603,0.45472871239197077,5680743.563795182,276.3636363636364,3287.273063680247
5720.0,5871283.187664987,0.4547199986499624,5680743.563795182,276.3636363636364,3287.273063680247
5725.0,5871284.852434527,0.4547112137884321,5680743.563795182,276.3636363636364,3287.273063680247
5730.0,5871286.532512069,0.45470219572787535,5680743.563795182,276.3636363636364,3287.273063680247
5735.0,5871288.249519933,0.45469282831975816,5680743.563795182,276.3636363636364,3287.273063680247
5740.0,5871289.967978571,0.4546833654557822,5680743.563795182,276.3636363636364,3287.273063680247
5745.0,5871291.697682848,0.45467376439878304,5680743.563795182,276.3636363636364,3287.273063680247
5750.0,5871293.405735839,0.4546642652140345,5680743.563795182,276.3636363636364,3287.273063680247
5755.0,5871295.097071609,0.4546548286846523,5680743.563795182,276.3636363636364,3287.273063680247
5760.0,5871296.753010642,0.4546455886928865,5680743.563795182,276.3636363636364,3287.273063680247
5765.0,5871298.370050811,0.45463660261219013,5680743.563795182,276.3636363636364,3287.273063680247
5770.0,5871299.961912769,0.4546278872269974,5680743.563795182,276.3636363636364,3287.273063680247
5775.0,5871301.531091933,0.45461936916191936,5680743.563795182,276.3636363636364,3287.273063680247
5780.0,5871303.078882391,0.4546109716726681,5680743.563795182,276.3636363636364,3287.273063680247
5785.0,5871304.613300699,0.45460258933177655,5680743.563795182,276.3636363636364,3287.273063680247
5790.0,5871306.153879654,0.4545941856282075,5680743.563795182,276.3636363636364,3287.273063680247
5795.0,5871307.704054262,0.45458576845922555,5680743.563795182,276.3636363636364,3287.273063680247
5800.0,5871309.26203359,0.4545774149944046,5680743.563795182,276.3636363636364,3287.273063680247
5805.0,5871310.799270064,0.4545692471461645,5680743.563795182,276.3636363636364,3287.273063680247
5810.0,5871312.311450169,0.4545612676646295,5680743.563795182,276.3636363636364,3287.273063680247
5815.0,5871313.803497687,0.454553378898387,5680743.563795182,276.3636363636364,3287.273063680247
5820.0,5871315.287583725,0.4545455163035677,5680743.563795182,276.3636363636364,3287.273063680247
5825.0,5871316.745212074,0.4545377882403648,5680743.563795182,276.3636363636364,3287.273063680247
5830.0,5871318.175292924,0.45453022172783636,5680743.563795182,276.3636363636364,3287.273063680247
5835.0,5871319.546971603,0.45452301317282756,5680743.563795182,276.3636363636364,3287.273063680247
5840.0,5871320.860763176,0.4545161554771421,5680743.563795182,276.3636363636364,3287.273063680247
5845.0,5871322.120142344,0.4545096517788255,5680743.563795182,276.3636363636364,3287.273063680247
5850.0,5871323.336885349,0.45450344350348204,5680743.563795182,276.3636363636364,3287.273063680247
5855.0,5871324.538297802,0.454497418025305,5680743.563795182,276.3636363636364,3287.273063680247
5860.0,5871325.735150448,0.45449152806071796,5680743.563795182,276.3636363636364,3287.273063680247
5865.0,5871326.948894559,0.45448566595529094,5680743.563795182,276.3636363636364,3287.273063680247
5870.0,5871328.186248051,0.45447987522119704,5680743.563795182,276.3636363636364,3287.273063680247
5875.0,5871329.463265686,0.4544740637557416,5680743.563795182,276.3636363636364,3287.273063680247
5880.0,5871330.795415639,0.45446822410083293,5680743.563795182,276.3636363636364,3287.273063680247
5885.0,5871332.201377498,0.45446236340674,5680743.563795182,276.3636363636364,3287.273063680247
5890.0,5871333.691173269,0.45445644470183844,5680743.563795182,276.3636363636364,3287.273063680247
5895.0,5871335.284567818,0.45445043746134633,5680743.563795182,276.3636363636364,3287.273063680247
5900.0,5871336.978768002,0.45444431250390127,5680743.563795182,276.3636363636364,3287.273063680247
5905.0,5871338.709209538,0.45443804708496405,5680743.563795182,276.3636363636364,3287.273063680247
5910.0,5871340.450759184,0.4544316769939113,5680743.563795182,276.3636363636364,3287.273063680247
5915.0,5871342.217311922,0.45442526729476324,5680743.563795182,276.3636363636364,3287.273063680247
5920.0,5871344.046997235,0.4544187968809788,5680743.563795182,276.3636363636364,3287.273063680247
5925.0,5871345.914967864,0.4544122753261634,5680743.563795182,276.3636363636364,3287.273063680247
5930.0,5871347.734462239,0.4544057721061498,5680743.563795182,276.3636363636364,3287.273063680247
5935.0,5871349.485248666,0.4543992336784411,5680743.563795182,276.3636363636364,3287.273063680247
5940.0,5871351.152395189,0.4543925967790691,5680743.563795182,276.3636363636364,3287.273063680247
5945.0,5871352.730721477,0.4543858317589026,5680743.563795182,276.3636363636364,3287.273063680247
5950.0,5871354.23671863,0.4543790536261048,5680743.563795182,276.3636363636364,3287.273063680247
5955.0,5871355.671747576,0.45437236781353735,5680743.563795182,276.3636363636364,3287.273063680247
5960.0,5871357.083403758,0.45436577174826814,5680743.563795182,276.3636363636364,3287.273063680247
5965.0,5871358.56581287,0.4543591127309957,5680743.563795182,276.3636363636364,3287.273063680247
5970.0,5871360.214164183,0.4543523157860474,5680743.563795182,276.3636363636364,3287.273063680247
5975.0,5871362.096621687,0.4543453523743716,5680743.563795182,276.3636363636364,3287.273063680247
5980.0,5871364.13830008,0.45433834333965495,5680743.563795182,276.3636363636364,3287.273063680247
5985.0,5871366.312822784,0.4543312895314837,5680743.563795182,276.3636363636364,3287.273063680247
5990.0,5871368.598351579,0.45432417940613884,5680743.563795182,276.3636363636364,3287.273063680247
5995.0,5871370.9218399115,0.45431716498248337,5680743.563795182,276.3636363636364,3287.273063680247
6000.0,5871373.245936122,0.4543102208967262,5680743.563795182,276.3636363636364,3287.273063680247
6005.0,5871375.514498364,0.4543033331471051,5680743.563795182,276.3636363636364,3287.273063680247
6010.0,5871377.714446029,0.45429648904812137,5680743.563795182,276.3636363636364,3287.273063680247
6015.0,5871379.856718777,0.45428955460813153,5680743.563795182,276.3636363636364,3287.273063680247
6020.0,5871381.931743844,0.45428255348735264,5680743.563795182,276.3636363636364,3287.273063680247
6025.0,5871383.981433594,0.45427543951293986,5680743.563795182,276.3636363636364,3287.273063680247
6030.0,5871386.014893338,0.45426823306461045,5680743.563795182,276.3636363636364,3287.273063680247
6035.0,5871388.028558313,0.4542609507655956,5680743.563795182,276.3636363636364,3287.273063680247
6040.0,5871390.018360877,0.4542536780389,5680743.563795182,276.3636363636364,3287.273063680247
6045.0,5871391.940895192,0.45424649135676753,5680743.563795182,276.3636363636364,3287.273063680247
6050.0,5871393.768658024,0.4542395457747874,5680743.563795182,276.3636363636364,3287.273063680247
6055.0,5871395.549918635,0.45423266428087095,5680743.563795182,276.3636363636364,3287.273063680247
6060.0,5871397.293698997,0.45422585269245186,5680743.563795182,276.3636363636364,3287.273063680247
6065.0,5871398.98038181,0.45421915557711867,5680743.563795182,276.3636363636364,3287.273063680247
6070.0,5871400.607538071,0.45421256921748043,5680743.563795182,276.3636363636364,3287.273063680247
6075.0,5871402.22219627,0.4542059138314489,5680743.563795182,276.3636363636364,3287.273063680247
6080.0,5871403.8503806805,0.4541991592036964,5680743.563795182,276.3636363636364,3287.273063680247
6085.0,5871405.518543648,0.454192334577877,5680743.563795182,276.3636363636364,3287.273063680247
6090.0,5871407.254073831,0.45418548903566164,5680743.563795182,276.3636363636364,3287.273063680247
6095.0,5871409.05636059,0.45417870668360505,5680743.563795182,276.3636363636364,3287.273063680247
6100.0,5871410.886919074,0.45417204346614237,5680743.563795182,276.3636363636364,3287.273063680247
6105.0,5871412.711325068,0.4541654969131769,5680743.563795182,276.3636363636364,3287.273063680247
6110.0,5871414.481932887,0.4541590974646786,5680743.563795182,276.3636363636364,3287.273063680247
6115.0,5871416.20040301,0.4541528241656509,5680743.563795182,276.3636363636364,3287.273063680247
6120.0,5871417.879730752,0.4541466587647092,5680743.563795182,276.3636363636364,3287.273063680247
6125.0,5871419.538855052,0.454140589349899,5680743.563795182,276.3636363636364,3287.273063680247
6130.0,5871421.206672172,0.45413451894388773,5680743.563795182,276.3636363636364,3287.273063680247
6135.0,5871422.909232444,0.45412837271596584,5680743.563795182,276.3636363636364,3287.273063680247
6140.0,5871424.667185297,0.45412211478829717,5680743.563795182,276.3636363636364,3287.273063680247
6145.0,5871426.488064589,0.4541157879268381,5680743.563795182,276.3636363636364,3287.273063680247
6150.0,5871428.330754877,0.4541095051810069,5680743.563795182,276.3636363636364,3287.273063680247
6155.0,5871430.127816844,0.45410334204692593,5680743.563795182,276.3636363636364,3287.273063680247
6160.0,5871431.856777446,0.4540973034505442,5680743.563795182,276.3636363636364,3287.273063680247
6165.0,5871433.521261855,0.454091389005502,5680743.563795182,276.3636363636364,3287.273063680247
6170.0,5871435.118644451,0.4540855917322285,5680743.563795182,276.3636363636364,3287.273063680247
6175.0,5871436.644765574,0.4540799404753765,5680743.563795182,276.3636363636364,3287.273063680247
6180.0,5871438.080839728,0.45407448479231627,5680743.563795182,276.3636363636364,3287.273063680247
6185.0,5871439.48205931,0.45406893331752074,5680743.563795182,276.3636363636364,3287.273063680247
6190.0,5871440.85502282,0.45406336566612804,5680743.563795182,276.3636363636364,3287.273063680247
6195.0,5871442.195504738,0.4540578083109386,5680743.563795182,276.3636363636364,3287.273063680247
6200.0,5871443.500234453,0.4540523071388328,5680743.563795182,276.3636363636364,3287.273063680247
6205.0,5871444.780967472,0.4540468610301702,5680743.563795182,276.3636363636364,3287.273063680247
6210.0,5871446.043731953,0.4540414473854082,5680743.563795182,276.3636363636364,3287.273063680247
6215.0,5871447.30102759,0.45403605861166724,5680743.563795182,276.3636363636364,3287.273063680247
6220.0,5871448.563321101,0.45403062623567164,5680743.563795182,276.3636363636364,3287.273063680247
6225.0,5871449.834028189,0.45402510827470594,5680743.563795182,276.3636363636364,3287.273063680247
6230.0,5871451.084297999,0.45401960091684707,5680743.563795182,276.3636363636364,3287.273063680247
6235.0,5871452.315309463,0.4540141177293958,5680743.563795182,276.3636363636364,3287.273063680247
6240.0,5871453.50956557,0.4540087189077903,5680743.563795182,276.3636363636364,3287.273063680247
6245.0,5871454.662033891,0.45400344999780234,5680743.563795182,276.3636363636364,3287.273063680247
6250.0,5871455.7700178865,0.4539982624556508,5680743.563795182,276.3636363636364,3287.273063680247
6255.0,5871456.824338935,0.4539931683474991,5680743.563795182,276.3636363636364,3287.273063680247
6260.0,5871457.848164627,0.45398810837497944,5680743.563795182,276.3636363636364,3287.273063680247
6265.0,5871458.854890912,0.4539829734685868,5680743.563795182,276.3636363636364,3287.273063680247
6270.0,5871459.859247729,0.4539777064483159,5680743.563795182,276.3636363636364,3287.273063680247
6275.0,5871460.869352292,0.4539722913310629,5680743.563795182,276.3636363636364,3287.273063680247
6280.0,5871461.883048326,0.45396678345992714,5680743.563795182,276.3636363636364,3287.273063680247
6285.0,5871462.899683132,0.45396118923374296,5680743.563795182,276.3636363636364,3287.273063680247
6290.0,5871463.927980307,0.4539554866030632,5680743.563795182,276.3636363636364,3287.273063680247
6295.0,5871464.984923396,0.45394962028891,5680743.563795182,276.3636363636364,3287.273063680247
6300.0,5871466.078089795,0.45394353926027703,5680743.563795182,276.3636363636364,3287.273063680247
6305.0,5871467.20202655,0.45393727099564685,5680743.563795182,276.3636363636364,3287.273063680247
6310.0,5871468.365255584,0.4539307855893725,5680743.563795182,276.3636363636364,3287.273063680247
6315.0,5871469.566480308,0.4539240535061947,5680743.563795182,276.3636363636364,3287.273063680247
6320.0,5871470.8100479115,0.45391707946008897,5680743.563795182,276.3636363636364,3287.273063680247
6325.0,5871472.084552408,0.4539098999257737,5680743.563795182,276.3636363636364,3287.273063680247
6330.0,5871473.395243793,0.4539025141635322,5680743.563795182,276.3636363636364,3287.273063680247
6335.0,5871474.731922182,0.4538949875958798,5680743.563795182,276.3636363636364,3287.273063680247
6340.0,5871476.084092776,0.4538873916052971,5680743.563795182,276.3636363636364,3287.273063680247
6345.0,5871477.458221675,0.4538797038875043,5680743.563795182,276.3636363636364,3287.273063680247
6350.0,5871478.885024615,0.45387179563419217,5680743.563795182,276.3636363636364,3287.273063680247
6355.0,5871480.342783457,0.45386380136089205,5680743.563795182,276.3636363636364,3287.273063680247
6360.0,5871481.842732099,0.45385577740646577,5680743.563795182,276.3636363636364,3287.273063680247
6365.0,5871483.385475087,0.4538477617693559,5680743.563795182,276.3636363636364,3287.273063680247
6370.0,5871485.0030009365,0.45383960134102563,5680743.563795182,276.3636363636364,3287.273063680247
6375.0,5871486.688306932,0.45383122897345385,5680743.563795182,276.3636363636364,3287.273063680247
6380.0,5871488.43070947,0.45382265505534075,5680743.563795182,276.3636363636364,3287.273063680247
6385.0,5871490.195730923,0.45381400735565136,5680743.563795182,276.3636363636364,3287.273063680247
6390.0,5871491.949041907,0.4538054539499521,5680743.563795182,276.3636363636364,3287.273063680247
6395.0,5871493.668765517,0.453797047792429,5680743.563795182,276.3636363636364,3287.273063680247
6400.0,5871495.334182788,0.4537888791643153,5680743.563795182,276.3636363636364,3287.273063680247
6405.0,5871496.93970177,0.45378094092998245,5680743.563795182,276.3636363636364,3287.273063680247
6410.0,5871498.492204721,0.45377324920310685,5680743.563795182,276.3636363636364,3287.273063680247
6415.0,5871499.9696264705,0.45376587666507445,5680743.563795182,276.3636363636364,3287.273063680247
6420.0,5871501.407650756,0.4537586968857808,5680743.563795182,276.3636363636364,3287.273063680247
6425.0,5871502.803369962,0.45375173754378395,5680743.563795182,276.3636363636364,3287.273063680247
6430.0,5871504.15311175,0.4537450441034375,5680743.563795182,276.3636363636364,3287.273063680247
6435.0,5871505.473299463,0.4537385303826538,5680743.563795182,276.3636363636364,3287.273063680247
6440.0,5871506.782087517,0.45373213637931203,5680743.563795182,276.3636363636364,3287.273063680247
6445.0,5871508.081183914,0.45372584835226276,5680743.563795182,276.3636363636364,3287.273063680247
6450.0,5871509.36871954,0.4537196744054795,5680743.563795182,276.3636363636364,3287.273063680247
6455.0,5871510.62619419,0.45371360771235864,5680743.563795182,276.3636363636364,3287.273063680247
6460.0,5871511.83120641,0.4537076165602064,5680743.563795182,276.3636363636364,3287.273063680247
6465.0,5871513.006248312,0.4537015865465167,5680743.563795182,276.3636363636364,3287.273063680247
6470.0,5871514.157643968,0.45369546193526633,5680743.563795182,276.3636363636364,3287.273063680247
6475.0,5871515.29996972,0.453689198107041,5680743.563795182,276.3636363636364,3287.273063680247
6480.0,5871516.444506288,0.45368278679399965,5680743.563795182,276.3636363636364,3287.273063680247
6485.0,5871517.588911954,0.4536762839460268,5680743.563795182,276.3636363636364,3287.273063680247
6490.0,5871518.723260768,0.45366973434899727,5680743.563795182,276.3636363636364,3287.273063680247
6495.0,5871519.856039219,0.45366315666953055,5680743.563795182,276.3636363636364,3287.273063680247
6500.0,5871520.993526778,0.4536565354248352,5680743.563795182,276.3636363636364,3287.273063680247
6505.0,5871522.127152614,0.4536499096028548,5680743.563795182,276.3636363636364,3287.273063680247
6510.0,5871523.256367015,0.45364329336559855,5680743.563795182,276.3636363636364,3287.273063680247
6515.0,5871524.378920779,0.4536367044693409,5680743.563795182,276.3636363636364,3287.273063680247
6520.0,5871525.502758074,0.4536301075887308,5680743.563795182,276.3636363636364,3287.273063680247
6525.0,5871526.643874544,0.4536234057085884,5680743.563795182,276.3636363636364,3287.273063680247
6530.0,5871527.819444629,0.4536164909770707,5680743.563795182,276.3636363636364,3287.273063680247
6535.0,5871529.030677858,0.45360934373710515,5680743.563795182,276.3636363636364,3287.273063680247
6540.0,5871530.276205381,0.45360200618523977,5680743.563795182,276.3636363636364,3287.273063680247
6545.0,5871531.54517367,0.45359452446310583,5680743.563795182,276.3636363636364,3287.273063680247
6550.0,5871532.822626505,0.4535869924751651,5680743.563795182,276.3636363636364,3287.273063680247
6555.0,5871534.110943366,0.45357941303935306,5680743.563795182,276.3636363636364,3287.273063680247
6560.0,5871535.399000678,0.4535718506834474,5680743.563795182,276.3636363636364,3287.273063680247
6565.0,5871536.678151214,0.4535643804009998,5680743.563795182,276.3636363636364,3287.273063680247
6570.0,5871537.944834694,0.4535570422630117,5680743.563795182,276.3636363636364,3287.273063680247
6575.0,5871539.193655839,0.45354986677757003,5680743.563795182,276.3636363636364,3287.273063680247
6580.0,5871540.428751699,0.4535428424702351,5680743.563795182,276.3636363636364,3287.273063680247
6585.0,5871541.664218191,0.453535874048086,5680743.563795182,276.3636363636364,3287.273063680247
6590.0,5871542.921248294,0.4535288786800622,5680743.563795182,276.3636363636364,3287.273063680247
6595.0,5871544.183241651,0.45352187388413734,5680743.563795182,276.3636363636364,3287.273063680247
6600.0,5871545.430937644,0.4535149730909376,5680743.563795182,276.3636363636364,3287.273063680247
6605.0,5871546.64983076,0.4535082355252472,5680743.563795182,276.3636363636364,3287.273063680247
6610.0,5871547.837795855,0.45350162416890355,5680743.563795182,276.3636363636364,3287.273063680247
6615.0,5871549.000244084,0.45349512901456684,5680743.563795182,276.3636363636364,3287.273063680247
6620.0,5871550.135265935,0.453488726440194,5680743.563795182,276.3636363636364,3287.273063680247
6625.0,5871551.2420405205,0.45348245743984733,5680743.563795182,276.3636363636364,3287.273063680247
6630.0,5871552.318781372,0.4534763342304321,5680743.563795182,276.3636363636364,3287.273063680247
6635.0,5871553.369661793,0.45347035262345486,5680743.563795182,276.3636363636364,3287.273063680247
6640.0,5871554.395559053,0.4534644858891793,5680743.563795182,276.3636363636364,3287.273063680247
6645.0,5871555.406311294,0.4534586965017759,5680743.563795182,276.3636363636364,3287.273063680247
6650.0,5871556.406294257,0.4534529641674159,5680743.563795182,276.3636363636364,3287.273063680247
6655.0,5871557.408071823,0.4534471972094152,5680743.563795182,276.3636363636364,3287.273063680247
6660.0,5871558.412782617,0.45344140850001036,5680743.563795182,276.3636363636364,3287.273063680247
6665.0,5871559.4202665035,0.4534355852366288,5680743.563795182,276.3636363636364,3287.273063680247
6670.0,5871560.4473298825,0.45342966297783127,5680743.563795182,276.3636363636364,3287.273063680247
6675.0,5871561.495962091,0.4534235882774487,5680743.563795182,276.3636363636364,3287.273063680247
6680.0,5871562.565883082,0.4534174057138981,5680743.563795182,276.3636363636364,3287.273063680247
6685.0,5871563.6529884245,0.4534111048873118,5680743.563795182,276.3636363636364,3287.273063680247
6690.0,5871564.758451318,0.45340467910563437,5680743.563795182,276.3636363636364,3287.273063680247
6695.0,5871565.865004145,0.4533982386464072,5680743.563795182,276.3636363636364,3287.273063680247
6700.0,5871566.953099011,0.45339188954557974,5680743.563795182,276.3636363636364,3287.273063680247
6705.0,5871568.015640893,0.4533856722422415,5680743.563795182,276.3636363636364,3287.273063680247
6710.0,5871569.055483858,0.45337957717574384,5680743.563795182,276.3636363636364,3287.273063680247
6715.0,5871570.064718232,0.4533736454064439,5680743.563795182,276.3636363636364,3287.273063680247
6720.0,5871571.042256442,0.4533678840204455,5680743.563795182,276.3636363636364,3287.273063680247
6725.0,5871571.985246112,0.4533623275089202,5680743.563795182,276.3636363636364,3287.273063680247
6730.0,5871572.8861158965,0.45335702689443946,5680743.563795182,276.3636363636364,3287.273063680247
6735.0,5871573.747557637,0.45335196244905546,5680743.563795182,276.3636363636364,3287.273063680247
6740.0,5871574.573808883,0.4533470955620405,5680743.563795182,276.3636363636364,3287.273063680247
6745.0,5871575.37215012,0.4533424014408349,5680743.563795182,276.3636363636364,3287.273063680247
6750.0,5871576.148965728,0.45333784799451227,5680743.563795182,276.3636363636364,3287.273063680247
6755.0,5871576.905609563,0.45333340491374097,5680743.563795182,276.3636363636364,3287.273063680247
6760.0,5871577.655223819,0.453329024609482,5680743.563795182,276.3636363636364,3287.273063680247
6765.0,5871578.390716624,0.4533247542769999,5680743.563795182,276.3636363636364,3287.273063680247
6770.0,5871579.109139805,0.4533205933999472,5680743.563795182,276.3636363636364,3287.273063680247
6775.0,5871579.809735885,0.4533165413855137,5680743.563795182,276.3636363636364,3287.273063680247
6780.0,5871580.493656282,0.4533125940674536,5680743.563795182,276.3636363636364,3287.273063680247
6785.0,5871581.167751495,0.4533087220814578,5680743.563795182,276.3636363636364,3287.273063680247
6790.0,5871581.8344937675,0.4533048762011147,5680743.563795182,276.3636363636364,3287.273063680247
6795.0,5871582.507227625,0.45330099826497533,5680743.563795182,276.3636363636364,3287.273063680247
6800.0,5871583.185425253,0.4532971004191951,5680743.563795182,276.3636363636364,3287.273063680247
6805.0,5871583.874677037,0.4532931176753553,5680743.563795182,276.3636363636364,3287.273063680247
6810.0,5871584.57087136,0.4532890644698426,5680743.563795182,276.3636363636364,3287.273063680247
6815.0,5871585.283956976,0.4532849063624667,5680743.563795182,276.3636363636364,3287.273063680247
6820.0,5871586.013526647,0.45328064602256596,5680743.563795182,276.3636363636364,3287.273063680247
6825.0,5871586.755837552,0.45327625979383884,5680743.563795182,276.3636363636364,3287.273063680247
6830.0,5871587.519428659,0.45327175127300967,5680743.563795182,276.3636363636364,3287.273063680247
6835.0,5871588.302898915,0.45326708473147154,5680743.563795182,276.3636363636364,3287.273063680247
6840.0,5871589.110293555,0.4532622854513817,5680743.563795182,276.3636363636364,3287.273063680247
6845.0,5871589.93024836,0.4532574000534153,5680743.563795182,276.3636363636364,3287.273063680247
6850.0,5871590.763400031,0.45325243078633165,5680743.563795182,276.3636363636364,3287.273063680247
6855.0,5871591.607088718,0.4532474230884498,5680743.563795182,276.3636363636364,3287.273063680247
6860.0,5871592.459852412,0.45324239934958793,5680743.563795182,276.3636363636364,3287.273063680247
6865.0,5871593.326794415,0.45323732637566183,5680743.563795182,276.3636363636364,3287.273063680247
6870.0,5871594.225155881,0.45323221413241555,5680743.563795182,276.3636363636364,3287.273063680247
6875.0,5871595.1684059715,0.4532270236542312,5680743.563795182,276.3636363636364,3287.273063680247
6880.0,5871596.170924134,0.45322175064357717,5680743.563795182,276.3636363636364,3287.273063680247
6885.0,5871597.2244015895,0.4532164145222327,5680743.563795182,276.3636363636364,3287.273063680247
6890.0,5871598.3087728955,0.45321101265899144,5680743.563795182,276.3636363636364,3287.273063680247
6895.0,5871599.412284342,0.4532055714129653,5680743.563795182,276.3636363636364,3287.273063680247
6900.0,5871600.519718275,0.45320012070238064,5680743.563795182,276.3636363636364,3287.273063680247
6905.0,5871601.6284318445,0.4531946466398774,5680743.563795182,276.3636363636364,3287.273063680247
6910.0,5871602.720294476,0.453189209549904,5680743.563795182,276.3636363636364,3287.273063680247
6915.0,5871603.788432467,0.45318380788623275,5680743.563795182,276.3636363636364,3287.273063680247
6920.0,5871604.83206728,0.4531784662363547,5680743.563795182,276.3636363636364,3287.273063680247
6925.0,5871605.860913311,0.4531731019760406,5680743.563795182,276.3636363636364,3287.273063680247
6930.0,5871606.8869609805,0.4531676958813012,5680743.563795182,276.3636363636364,3287.273063680247
6935.0,5871607.908305779,0.45316222168995246,5680743.563795182,276.3636363636364,3287.273063680247
6940.0,5871608.9221317265,0.45315673243089916,5680743.563795182,276.3636363636364,3287.273063680247
6945.0,5871609.947790562,0.45315114053672356,5680743.563795182,276.3636363636364,3287.273063680247
6950.0,5871610.972017747,0.45314553326788076,5680743.563795182,276.3636363636364,3287.273063680247
6955.0,5871611.991594098,0.4531399287757705,5680743.563795182,276.3636363636364,3287.273063680247
6960.0,5871613.018380476,0.4531343079519259,5680743.563795182,276.3636363636364,3287.273063680247
6965.0,5871614.046737263,0.4531286773369883,5680743.563795182,276.3636363636364,3287.273063680247
6970.0,5871615.094687381,0.45312297782244004,5680743.563795182,276.3636363636364,3287.273063680247
6975.0,5871616.154691764,0.4531172815249047,5680743.563795182,276.3636363636364,3287.273063680247
6980.0,5871617.203359763,0.4531116927113765,5680743.563795182,276.3636363636364,3287.273063680247
6985.0,5871618.259085169,0.4531061279277019,5680743.563795182,276.3636363636364,3287.273063680247
6990.0,5871619.309095429,0.4531005988692766,5680743.563795182,276.3636363636364,3287.273063680247
6995.0,5871620.325958991,0.45309525152456903,5680743.563795182,276.3636363636364,3287.273063680247
7000.0,5871621.313249384,0.453090032472267,5680743.563795182,276.3636363636364,3287.273063680247
7005.0,5871622.284756761,0.45308487872661496,5680743.563795182,276.3636363636364,3287.273063680247
7010.0,5871623.231593885,0.45307979941488336,5680743.563795182,276.3636363636364,3287.273063680247
7015.0,5871624.159621563,0.45307477524779094,5680743.563795182,276.3636363636364,3287.273063680247
7020.0,5871625.072507477,0.4530697781296408,5680743.563795182,276.3636363636364,3287.273063680247
7025.0,5871625.976079766,0.4530647985633471,5680743.563795182,276.3636363636364,3287.273063680247
7030.0,5871626.869436047,0.45305983772401165,5680743.563795182,276.3636363636364,3287.273063680247
7035.0,5871627.759535688,0.4530548572574639,5680743.563795182,276.3636363636364,3287.273063680247
7040.0,5871628.6579388445,0.4530498082829301,5680743.563795182,276.3636363636364,3287.273063680247
7045.0,5871629.55715769,0.45304472335860724,5680743.563795182,276.3636363636364,3287.273063680247
7050.0,5871630.465702228,0.45303955479652885,5680743.563795182,276.3636363636364,3287.273063680247
7055.0,5871631.375185714,0.453034380294264,5680743.563795182,276.3636363636364,3287.273063680247
7060.0,5871632.284430654,0.4530291521666648,5680743.563795182,276.3636363636364,3287.273063680247
7065.0,5871633.21806486,0.4530237588936583,5680743.563795182,276.3636363636364,3287.273063680247
7070.0,5871634.179799608,0.4530181781978376,5680743.563795182,276.3636363636364,3287.273063680247
7075.0,5871635.1683218675,0.45301238342357164,5680743.563795182,276.3636363636364,3287.273063680247
7080.0,5871636.203427882,0.45300631271133895,5680743.563795182,276.3636363636364,3287.273063680247
7085.0,5871637.266676463,0.45300003003464295,5680743.563795182,276.3636363636364,3287.273063680247
7090.0,5871638.358138185,0.45299357745131874,5680743.563795182,276.3636363636364,3287.273063680247
7095.0,5871639.462253678,0.45298707127184573,5680743.563795182,276.3636363636364,3287.273063680247
7100.0,5871640.565389353,0.45298057111683,5680743.563795182,276.3636363636364,3287.273063680247
7105.0,5871641.681652902,0.4529740725698404,5680743.563795182,276.3636363636364,3287.273063680247
7110.0,5871642.81466401,0.45296758516058355,5680743.563795182,276.3636363636364,3287.273063680247
7115.0,5871643.960714719,0.452961108174038,5680743.563795182,276.3636363636364,3287.273063680247
7120.0,5871645.103332326,0.4529546478780825,5680743.563795182,276.3636363636364,3287.273063680247
7125.0,5871646.22469476,0.4529482585937707,5680743.563795182,276.3636363636364,3287.273063680247
7130.0,5871647.333174219,0.45294191015929236,5680743.563795182,276.3636363636364,3287.273063680247
7135.0,5871648.409212187,0.4529357063931888,5680743.563795182,276.3636363636364,3287.273063680247
7140.0,5871649.453500326,0.4529296528071899,5680743.563795182,276.3636363636364,3287.273063680247
7145.0,5871650.4739193255,0.4529237171114687,5680743.563795182,276.3636363636364,3287.273063680247
7150.0,5871651.483406813,0.45291781420568267,5680743.563795182,276.3636363636364,3287.273063680247
7155.0,5871652.506546059,0.45291181278308357,5680743.563795182,276.3636363636364,3287.273063680247
7160.0,5871653.545795478,0.4529057005864675,5680743.563795182,276.3636363636364,3287.273063680247
7165.0,5871654.61003958,0.4528994330431595,5680743.563795182,276.3636363636364,3287.273063680247
7170.0,5871655.682448522,0.45289310132455146,5680743.563795182,276.3636363636364,3287.273063680247
7175.0,5871656.7553015575,0.45288677845351516,5680743.563795182,276.3636363636364,3287.273063680247
7180.0,5871657.841555445,0.4528803704696951,5680743.563795182,276.3636363636364,3287.273063680247
7185.0,5871658.947372713,0.45287384132054537,5680743.563795182,276.3636363636364,3287.273063680247
7190.0,5871660.066304422,0.45286721791699147,5680743.563795182,276.3636363636364,3287.273063680247
7195.0,5871661.215911892,0.452860385794042,5680743.563795182,276.3636363636364,3287.273063680247
7200.0,5871662.400000098,0.4528533456321418,5680743.563795182,276.3636363636364,3287.273063680247
7205.0,5871663.611417364,0.452846123811572,5680743.563795182,276.3636363636364,3287.273063680247
7210.0,5871664.840953443,0.4528387765183724,5680743.563795182,276.3636363636364,3287.273063680247
7215.0,5871666.082228174,0.45283135756080745,5680743.563795182,276.3636363636364,3287.273063680247
7220.0,5871667.321788088,0.4528239602300274,5680743.563795182,276.3636363636364,3287.273063680247
7225.0,5871668.579329063,0.4528164312234461,5680743.563795182,276.3636363636364,3287.273063680247
7230.0,5871669.876687879,0.45280867976841727,5680743.563795182,276.3636363636364,3287.273063680247
7235.0,5871671.186051117,0.4528008653923429,5680743.563795182,276.3636363636364,3287.273063680247
7240.0,5871672.514285764,0.45279296159434324,5680743.563795182,276.3636363636364,3287.273063680247
7245.0,5871673.837682236,0.45278512146950606,5680743.563795182,276.3636363636364,3287.273063680247
7250.0,5871675.146928254,0.4527774228541231,5680743.563795182,276.3636363636364,3287.273063680247
7255.0,5871676.461060675,0.4527697122040479,5680743.563795182,276.3636363636364,3287.273063680247
7260.0,5871677.77824428,0.4527619786757868,5680743.563795182,276.3636363636364,3287.273063680247
7265.0,5871679.10624252,0.45275419214443585,5680743.563795182,276.3636363636364,3287.273063680247
7270.0,5871680.443584963,0.4527463254571032,5680743.563795182,276.3636363636364,3287.273063680247
7275.0,5871681.786543348,0.45273840389601605,5680743.563795182,276.3636363636364,3287.273063680247
7280.0,5871683.118213916,0.45273053672802077,5680743.563795182,276.3636363636364,3287.273063680247
7285.0,5871684.40867249,0.4527228973917938,5680743.563795182,276.3636363636364,3287.273063680247
7290.0,5871685.651600764,0.45271554667535074,5680743.563795182,276.3636363636364,3287.273063680247
7295.0,5871686.835525876,0.4527085332090679,5680743.563795182,276.3636363636364,3287.273063680247
7300.0,5871687.969260739,0.45270183158009836,5680743.563795182,276.3636363636364,3287.273063680247
7305.0,5871689.065504077,0.45269534354956964,5680743.563795182,276.3636363636364,3287.273063680247
7310.0,5871690.132638147,0.4526890508968466,5680743.563795182,276.3636363636364,3287.273063680247
7315.0,5871691.157152864,0.4526829960844386,5680743.563795182,276.3636363636364,3287.273063680247
7320.0,5871692.153568495,0.4526771358701071,5680743.563795182,276.3636363636364,3287.273063680247
7325.0,5871693.1325669,0.452671365573793,5680743.563795182,276.3636363636364,3287.273063680247
7330.0,5871694.089354421,0.4526657523011289,5680743.563795182,276.3636363636364,3287.273063680247
7335.0,5871695.007148269,0.45266035523471554,5680743.563795182,276.3636363636364,3287.273063680247
7340.0,5871695.892766845,0.45265517552593265,5680743.563795182,276.3636363636364,3287.273063680247
7345.0,5871696.726531123,0.45265032598052635,5680743.563795182,276.3636363636364,3287.273063680247
7350.0,5871697.516337384,0.45264573500484095,5680743.563795182,276.3636363636364,3287.273063680247
7355.0,5871698.28067043,0.4526413166622545,5680743.563795182,276.3636363636364,3287.273063680247
7360.0,5871699.033566622,0.4526369608587298,5680743.563795182,276.3636363636364,3287.273063680247
7365.0,5871699.779287771,0.4526326635555815,5680743.563795182,276.3636363636364,3287.273063680247
7370.0,5871700.518630362,0.4526283978118384,5680743.563795182,276.3636363636364,3287.273063680247
7375.0,5871701.252786118,0.45262415723417965,5680743.563795182,276.3636363636364,3287.273063680247
7380.0,5871701.988426959,0.4526199221412876,5680743.563795182,276.3636363636364,3287.273063680247
7385.0,5871702.721885265,0.45261570031534487,5680743.563795182,276.3636363636364,3287.273063680247
7390.0,5871703.449824367,0.4526115120104838,5680743.563795182,276.3636363636364,3287.273063680247
7395.0,5871704.171350395,0.4526073628143392,5680743.563795182,276.3636363636364,3287.273063680247
7400.0,5871704.897899131,0.45260318291550655,5680743.563795182,276.3636363636364,3287.273063680247
7405.0,5871705.633706199,0.4525989465216669,5680743.563795182,276.3636363636364,3287.273063680247
7410.0,5871706.385305087,0.4525946354095601,5680743.563795182,276.3636363636364,3287.273063680247
7415.0,5871707.156585099,0.45259019096588154,5680743.563795182,276.3636363636364,3287.273063680247
7420.0,5871707.940701264,0.4525856717741335,5680743.563795182,276.3636363636364,3287.273063680247
7425.0,5871708.721838476,0.45258118415479925,5680743.563795182,276.3636363636364,3287.273063680247
7430.0,5871709.485981366,0.4525768047883877,5680743.563795182,276.3636363636364,3287.273063680247
7435.0,5871710.233475672,0.4525725261568513,5680743.563795182,276.3636363636364,3287.273063680247
7440.0,5871710.458451905,0.4525714248308408,5680743.563795182,276.3636363636364,3287.273063680247
7445.0,5871710.503865063,0.4525714145360908,5680743.563795182,276.3636363636364,3287.273063680247
7450.0,5871710.55241976,0.4525714035291828,5680743.563795182,276.3636363636364,3287.273063680247
7455.0,5871710.593283913,0.452571394265651,5680743.563795182,276.3636363636364,3287.273063680247


==> figures/logs/qaplib_small_all_v2/gurobi_barrier_x16_log.csv <==
0.0,-inf,1.0,8273786.66404125,814.0,240.38853529927374
5.0,-inf,0.889841968955002,8273786.66404125,814.0,240.38853529927374
10.0,-inf,0.7505532766042479,8273786.66404125,814.0,240.38853529927374
15.0,-inf,0.7500091606706403,8273786.66404125,814.0,240.38853529927374
20.0,-inf,0.7162183321717653,8273786.66404125,814.0,240.38853529927374
25.0,-inf,0.6718120359610158,8273786.66404125,814.0,240.38853529927374
30.0,-inf,0.6347945326806632,8273786.66404125,814.0,240.38853529927374
35.0,-inf,0.545652063523881,8273786.66404125,814.0,240.38853529927374
40.0,-inf,0.4555250301037643,8273786.66404125,814.0,240.38853529927374
45.0,-inf,0.4427606589174625,8273786.66404125,814.0,240.38853529927374
50.0,-inf,0.43920146880085725,8273786.66404125,814.0,240.38853529927374
55.0,-inf,0.4381174678762922,8273786.66404125,814.0,240.38853529927374
60.0,-inf,0.4377654362300014,8273786.66404125,814.0,240.38853529927374
65.0,-inf,0.43760948875268596,8273786.66404125,814.0,240.38853529927374
70.0,-inf,0.43755068579057915,8273786.66404125,814.0,240.38853529927374
75.0,-inf,0.4375223114608224,8273786.66404125,814.0,240.38853529927374
80.0,-inf,0.43750971519415943,8273786.66404125,814.0,240.38853529927374
85.0,-inf,0.43750379898801584,8273786.66404125,814.0,240.38853529927374
90.0,-inf,0.43750144011475467,8273786.66404125,814.0,240.38853529927374
95.0,-inf,0.4375005550953954,8273786.66404125,814.0,240.38853529927374
100.0,-inf,0.4297941823101625,8273786.66404125,814.0,240.38853529927374
105.0,-inf,0.3806050930733076,8273786.66404125,814.0,240.38853529927374
110.0,-inf,0.3613189739918278,8273786.66404125,814.0,240.38853529927374
115.0,-inf,0.34203289634587236,8273786.66404125,814.0,240.38853529927374
120.0,-inf,0.3318824010811475,8273786.66404125,814.0,240.38853529927374
125.0,-inf,0.32750789603175345,8273786.66404125,814.0,240.38853529927374
130.0,-inf,0.3240064171068783,8273786.66404125,814.0,240.38853529927374
135.0,-inf,0.32112559272701346,8273786.66404125,814.0,240.38853529927374
140.0,-inf,0.319165560046749,8273786.66404125,814.0,240.38853529927374
145.0,-inf,0.31796606197714594,8273786.66404125,814.0,240.38853529927374
150.0,-inf,0.3168181853348744,8273786.66404125,814.0,240.38853529927374
155.0,-inf,0.3158767944019287,8273786.66404125,814.0,240.38853529927374
160.0,-inf,0.31515762578335127,8273786.66404125,814.0,240.38853529927374
165.0,-inf,0.31449401274336586,8273786.66404125,814.0,240.38853529927374
170.0,-inf,0.314047785555296,8273786.66404125,814.0,240.38853529927374
175.0,-inf,0.31360155836722614,8273786.66404125,814.0,240.38853529927374
180.0,-inf,0.31318957061752895,8273786.66404125,814.0,240.38853529927374
185.0,-inf,0.31290600802455765,8273786.66404125,814.0,240.38853529927374
190.0,-inf,0.31281508316667517,8273786.66404125,814.0,240.38853529927374
195.0,-inf,0.3127335906013453,8273786.66404125,814.0,240.38853529927374
200.0,-inf,0.3126898272062261,8273786.66404125,814.0,240.38853529927374
205.0,-inf,0.3126533706066943,8273786.66404125,814.0,240.38853529927374
210.0,-inf,0.31261874070605933,8273786.66404125,814.0,240.38853529927374
215.0,-inf,0.3125837621451093,8273786.66404125,814.0,240.38853529927374
220.0,-inf,0.3125532538148429,8273786.66404125,814.0,240.38853529927374
225.0,-inf,0.31254097506762674,8273786.66404125,814.0,240.38853529927374
230.0,-inf,0.3125286963204105,8273786.66404125,814.0,240.38853529927374
235.0,-inf,0.3125200359645771,8273786.66404125,814.0,240.38853529927374
240.0,-inf,0.3125146043650877,8273786.66404125,814.0,240.38853529927374
245.0,-inf,0.31250997995468427,8273786.66404125,814.0,240.38853529927374
250.0,-inf,0.31250556289338083,8273786.66404125,814.0,240.38853529927374
255.0,-inf,0.31250260315521017,8273786.66404125,814.0,240.38853529927374
260.0,-inf,0.31250215512397084,8273786.66404125,814.0,240.38853529927374
265.0,-inf,0.31250170709273156,8273786.66404125,814.0,240.38853529927374
270.0,-inf,0.3125012860946246,8273786.66404125,814.0,240.38853529927374
275.0,-inf,0.31250103667734097,8273786.66404125,814.0,240.38853529927374
280.0,-inf,0.3125008200178385,8273786.66404125,814.0,240.38853529927374
285.0,-inf,0.3125006033583361,8273786.66404125,814.0,240.38853529927374
290.0,-inf,0.31250046349090654,8273786.66404125,814.0,240.38853529927374
295.0,-inf,0.31250036660125585,8273786.66404125,814.0,240.38853529927374
300.0,-inf,0.30828851296023574,8273786.66404125,814.0,240.38853529927374
305.0,-inf,0.3023666352310737,8273786.66404125,814.0,240.38853529927374
310.0,-inf,0.296444811307808,8273786.66404125,814.0,240.38853529927374
315.0,-inf,0.2630655470913232,8273786.66404125,814.0,240.38853529927374
320.0,-inf,0.24862098117827255,8273786.66404125,814.0,240.38853529927374
325.0,-inf,0.2408976546076863,8273786.66404125,814.0,240.38853529927374
330.0,-inf,0.23317432803710003,8273786.66404125,814.0,240.38853529927374
335.0,-inf,0.22545100146651373,8273786.66404125,814.0,240.38853529927374
340.0,-inf,0.2177276791722189,8273786.66404125,814.0,240.38853529927374
345.0,-inf,0.21000435915955828,8273786.66404125,814.0,240.38853529927374
350.0,-inf,0.20461758525347767,8273786.66404125,814.0,240.38853529927374
355.0,-inf,0.20273563232448488,8273786.66404125,814.0,240.38853529927374
360.0,-inf,0.20085368681739457,8273786.66404125,814.0,240.38853529927374
365.0,-inf,0.1989717413103042,8273786.66404125,814.0,240.38853529927374
370.0,-inf,0.19708979580321387,8273786.66404125,814.0,240.38853529927374
375.0,-inf,0.19520785084035264,8273786.66404125,814.0,240.38853529927374
380.0,-inf,0.1941949370185229,8273786.66404125,814.0,240.38853529927374
385.0,-inf,0.19376137712986993,8273786.66404125,814.0,240.38853529927374
390.0,-inf,0.19332781737262764,8273786.66404125,814.0,240.38853529927374
395.0,-inf,0.19289425777636895,8273786.66404125,814.0,240.38853529927374
400.0,-inf,0.19246069818011022,8273786.66404125,814.0,240.38853529927374
405.0,-inf,0.1920271385838515,8273786.66404125,814.0,240.38853529927374
410.0,-inf,0.191593579007997,8273786.66404125,814.0,240.38853529927374
415.0,-inf,0.19116001944574532,8273786.66404125,814.0,240.38853529927374
420.0,-inf,0.19072645988349357,8273786.66404125,814.0,240.38853529927374
425.0,-inf,0.19029290017391332,8273786.66404125,814.0,240.38853529927374
430.0,-inf,0.1898593404561943,8273786.66404125,814.0,240.38853529927374
435.0,-inf,0.18944133082019238,8273786.66404125,814.0,240.38853529927374
440.0,-164657360.01023257,0.18922904069440677,8273786.66404125,814.0,240.38853529927374
445.0,-160104437.83869952,0.1891124300241864,8273786.66404125,814.0,240.38853529927374
450.0,-155551515.66716638,0.18899581935396603,8273786.66404125,814.0,240.38853529927374
455.0,-150998593.4956333,0.1888792086837457,8273786.66404125,814.0,240.38853529927374
460.0,-146445671.32410023,0.18876259801352535,8273786.66404125,814.0,240.38853529927374
465.0,-141892749.15256715,0.18864598734330495,8273786.66404125,814.0,240.38853529927374
470.0,-137339826.98103407,0.18852937667308464,8273786.66404125,814.0,240.38853529927374
475.0,-132786904.80950102,0.18841276600286427,8273786.66404125,814.0,240.38853529927374
480.0,-128233982.63796794,0.18829615533264393,8273786.66404125,814.0,240.38853529927374
485.0,-123681060.46643484,0.18817954466242356,8273786.66404125,814.0,240.38853529927374
490.0,-119128138.29490176,0.1880629339922032,8273786.66404125,814.0,240.38853529927374
495.0,-114575216.12336868,0.18794632332198286,8273786.66404125,814.0,240.38853529927374
500.0,-110022366.12350534,0.18786595138983295,8273786.66404125,814.0,240.38853529927374
505.0,-105617122.10176308,0.18783993756478864,8273786.66404125,814.0,240.38853529927374
510.0,-101433124.6609455,0.1878139237397444,8273786.66404125,814.0,240.38853529927374
515.0,-97249127.22012794,0.1877879099147001,8273786.66404125,814.0,240.38853529927374
520.0,-93065129.77931036,0.1877618960896558,8273786.66404125,814.0,240.38853529927374
525.0,-89013600.95686358,0.18773726739857186,8273786.66404125,814.0,240.38853529927374
530.0,-85050384.54666397,0.1877135621301281,8273786.66404125,814.0,240.38853529927374
535.0,-81087168.13646437,0.18768985686168432,8273786.66404125,814.0,240.38853529927374
540.0,-77123951.72626477,0.18766615159324057,8273786.66404125,814.0,240.38853529927374
545.0,-73160735.31606516,0.18764244632479682,8273786.66404125,814.0,240.38853529927374
550.0,-69197518.90586556,0.18761874105635304,8273786.66404125,814.0,240.38853529927374
555.0,-65234302.49566598,0.1875950357879093,8273786.66404125,814.0,240.38853529927374
560.0,-61271086.08546638,0.1833687312793365,8273786.66404125,814.0,240.38853529927374
565.0,-57307907.30539217,0.17720739615654504,8273786.66404125,814.0,240.38853529927374
570.0,-53344728.525317945,0.17104606103375358,8273786.66404125,814.0,240.38853529927374
575.0,-49465106.09393308,0.1656851980980022,8273786.66404125,814.0,240.38853529927374
580.0,-45919709.05730566,0.16352622391041108,8273786.66404125,814.0,240.38853529927374
585.0,-42374312.02067821,0.16136724972282,8273786.66404125,814.0,240.38853529927374
590.0,-38828914.98405079,0.15920827553522887,8273786.66404125,814.0,240.38853529927374
595.0,-35283517.947423354,0.15704930134763775,8273786.66404125,814.0,240.38853529927374
600.0,-31738120.910795923,0.15489032716004666,8273786.66404125,814.0,240.38853529927374
605.0,-28192723.874168504,0.15273135297245558,8273786.66404125,814.0,240.38853529927374
610.0,-24647326.837541074,0.15057237878486449,8273786.66404125,814.0,240.38853529927374
615.0,-21125831.72599313,0.1484136545233959,8273786.66404125,814.0,240.38853529927374
620.0,-17610312.09571504,0.14625499274345793,8273786.66404125,814.0,240.38853529927374
625.0,-14094793.977930048,0.14409709041442875,8273786.66404125,814.0,240.38853529927374
630.0,-13339113.934205145,0.14194222588903468,8273786.66404125,814.0,240.38853529927374
635.0,-12583433.89048024,0.13978736136364064,8273786.66404125,814.0,240.38853529927374
640.0,-11827753.846755333,0.1376324968382466,8273786.66404125,814.0,240.38853529927374
645.0,-11072073.803030428,0.1354776323128525,8273786.66404125,814.0,240.38853529927374
650.0,-10477417.539981853,0.1348653801670712,8273786.66404125,814.0,240.38853529927374
655.0,-9923017.222102353,0.13463878111619307,8273786.66404125,814.0,240.38853529927374
660.0,-9368616.90422286,0.1344121820653149,8273786.66404125,814.0,240.38853529927374
665.0,-8846796.857371917,0.13418558301443678,8273786.66404125,814.0,240.38853529927374
670.0,-8373847.2170638,0.13395898396355865,8273786.66404125,814.0,240.38853529927374
675.0,-7900897.576755677,0.1337323849126805,8273786.66404125,814.0,240.38853529927374
680.0,-7427947.9364475645,0.13350578586180234,8273786.66404125,814.0,240.38853529927374
685.0,-6954998.296139444,0.1332791868109242,8273786.66404125,814.0,240.38853529927374
690.0,-6482049.576796545,0.13305305019381766,8273786.66404125,814.0,240.38853529927374
695.0,-6009101.087694959,0.132827029185154,8273786.66404125,814.0,240.38853529927374
700.0,-5536822.416838944,0.1326010151803227,8273786.66404125,814.0,240.38853529927374
705.0,-5067223.018965249,0.13237502919082092,8273786.66404125,814.0,240.38853529927374
710.0,-4597623.621091554,0.13214904320131915,8273786.66404125,814.0,240.38853529927374
715.0,-4128024.223217859,0.1319230572118174,8273786.66404125,814.0,240.38853529927374
720.0,-3658445.2461297573,0.13169726685402006,8273786.66404125,814.0,240.38853529927374
725.0,-3188866.269041659,0.13147147649622265,8273786.66404125,814.0,240.38853529927374
730.0,-2719287.2919535576,0.1312456861384253,8273786.66404125,814.0,240.38853529927374
735.0,-2249708.3148654546,0.13101989578062795,8273786.66404125,814.0,240.38853529927374
740.0,-1780129.3377773573,0.13079410542283054,8273786.66404125,814.0,240.38853529927374
745.0,-1310550.3606892552,0.1305683150650332,8273786.66404125,814.0,240.38853529927374
750.0,-840971.3836011571,0.13034252470723584,8273786.66404125,814.0,240.38853529927374
755.0,-371392.51321828517,0.13011678792811876,8273786.66404125,814.0,240.38853529927374
760.0,98186.35716458783,0.12989105114900173,8273786.66404125,814.0,240.38853529927374
765.0,567765.2275474597,0.12966531436988465,8273786.66404125,814.0,240.38853529927374
770.0,1037344.0979303306,0.1294395775907676,8273786.66404125,814.0,240.38853529927374
775.0,1506922.9683132027,0.12921384081165058,8273786.66404125,814.0,240.38853529927374
780.0,1976501.8386960756,0.1289881040325335,8273786.66404125,814.0,240.38853529927374
785.0,2446080.7090789475,0.12876236725341644,8273786.66404125,814.0,240.38853529927374
790.0,2912518.5818084646,0.1285619435381738,8273786.66404125,814.0,240.38853529927374
795.0,3367640.634324838,0.12846275902716256,8273786.66404125,814.0,240.38853529927374
800.0,3822762.686841213,0.12836357451615132,8273786.66404125,814.0,240.38853529927374
805.0,4277884.739357588,0.1282643900051401,8273786.66404125,814.0,240.38853529927374
810.0,4733006.791873961,0.12816520549412883,8273786.66404125,814.0,240.38853529927374
815.0,5188128.844390336,0.12806602098311756,8273786.66404125,814.0,240.38853529927374
820.0,5643250.878888899,0.127966845519185,8273786.66404125,814.0,240.38853529927374
825.0,6098372.91338746,0.12786767005525243,8273786.66404125,814.0,240.38853529927374
830.0,6553494.947886024,0.12776849459131984,8273786.66404125,814.0,240.38853529927374
835.0,7008616.982384588,0.12766931912738727,8273786.66404125,814.0,240.38853529927374
840.0,7463739.016883148,0.12757014366345468,8273786.66404125,814.0,240.38853529927374
845.0,7745376.540640709,0.12747096819952208,8273786.66404125,814.0,240.38853529927374
850.0,7766787.298286767,0.12737179273558952,8273786.66404125,814.0,240.38853529927374
855.0,7788198.055932824,0.12727261727165695,8273786.66404125,814.0,240.38853529927374
860.0,7809462.884203881,0.12717483981527009,8273786.66404125,814.0,240.38853529927374
865.0,7830143.994974938,0.12708265438906602,8273786.66404125,814.0,240.38853529927374
870.0,7850825.105745995,0.126990468962862,8273786.66404125,814.0,240.38853529927374
875.0,7871506.216517053,0.12689828353665794,8273786.66404125,814.0,240.38853529927374
880.0,7891744.880608316,0.12680610330334113,8273786.66404125,814.0,240.38853529927374
885.0,7911688.580716503,0.12671392629589248,8273786.66404125,814.0,240.38853529927374
890.0,7926898.455181166,0.1266217492884438,8273786.66404125,814.0,240.38853529927374
895.0,7940924.873234947,0.12652957228099515,8273786.66404125,814.0,240.38853529927374
900.0,7954951.291288729,0.12643739527354647,8273786.66404125,814.0,240.38853529927374
905.0,7968977.70934251,0.12634521826609782,8273786.66404125,814.0,240.38853529927374
910.0,7983004.127396293,0.12625304125864917,8273786.66404125,814.0,240.38853529927374
915.0,7997030.545450075,0.12616086425120046,8273786.66404125,814.0,240.38853529927374
920.0,8011056.963503855,0.12606868724375184,8273786.66404125,814.0,240.38853529927374
925.0,8025083.381557638,0.12597651023630316,8273786.66404125,814.0,240.38853529927374
930.0,8039109.799611419,0.1258843332288545,8273786.66404125,814.0,240.38853529927374
935.0,8050429.938615904,0.12476155693224476,8273786.66404125,814.0,240.38853529927374
940.0,8057690.659046448,0.12313259528819374,8273786.66404125,814.0,240.38853529927374
945.0,8064951.379339602,0.12150363371312799,8273786.66404125,814.0,240.38853529927374
950.0,8072212.099541163,0.1198746721840523,8273786.66404125,814.0,240.38853529927374
955.0,8079472.819742726,0.11824571065497666,8273786.66404125,814.0,240.38853529927374
960.0,8086733.539944286,0.11661674912590098,8273786.66404125,814.0,240.38853529927374
965.0,8093994.26014585,0.1149877875968253,8273786.66404125,814.0,240.38853529927374
970.0,8101104.582529213,0.11335882764035704,8273786.66404125,814.0,240.38853529927374
975.0,8108214.904912578,0.1117298676838887,8273786.66404125,814.0,240.38853529927374
980.0,8115325.227295942,0.11010090772742043,8273786.66404125,814.0,240.38853529927374
985.0,8122435.549679306,0.10847194777095212,8273786.66404125,814.0,240.38853529927374
990.0,8129545.872062671,0.10684298781448383,8273786.66404125,814.0,240.38853529927374
995.0,8136656.194446035,0.10521402785801554,8273786.66404125,814.0,240.38853529927374
1000.0,8143766.516829399,0.10358506790154723,8273786.66404125,814.0,240.38853529927374
1005.0,8150630.065220886,0.10195847205683539,8273786.66404125,814.0,240.38853529927374
1010.0,8156506.5176952295,0.10034133263385482,8273786.66404125,814.0,240.38853529927374
1015.0,8162382.970169574,0.09872419321087422,8273786.66404125,814.0,240.38853529927374
1020.0,8168259.422643918,0.09710705378789367,8273786.66404125,814.0,240.38853529927374
1025.0,8174135.875118262,0.09548991436491307,8273786.66404125,814.0,240.38853529927374
1030.0,8180012.327592606,0.09387277494193247,8273786.66404125,814.0,240.38853529927374
1035.0,8185888.780066949,0.09225563551895193,8273786.66404125,814.0,240.38853529927374
1040.0,8191765.232541294,0.09063849609597133,8273786.66404125,814.0,240.38853529927374
1045.0,8197641.685015638,0.08902135667299074,8273786.66404125,814.0,240.38853529927374
1050.0,8203518.137489983,0.08740421725001014,8273786.66404125,814.0,240.38853529927374
1055.0,8209394.589964326,0.0857870778270296,8273786.66404125,814.0,240.38853529927374
1060.0,8215200.398396056,0.07779199107053571,8273786.66404125,814.0,240.38853529927374
1065.0,8220278.308643961,0.06922984554048855,8273786.66404125,814.0,240.38853529927374
1070.0,8222515.270251263,0.06662880340489329,8273786.66404125,814.0,240.38853529927374
1075.0,8224346.789208461,0.06403164542136952,8273786.66404125,814.0,240.38853529927374
1080.0,8225570.144190503,0.06144031366595297,8273786.66404125,814.0,240.38853529927374
1085.0,8226793.499172545,0.05884898191053644,8273786.66404125,814.0,240.38853529927374
1090.0,8228016.854154588,0.05625765015511989,8273786.66404125,814.0,240.38853529927374
1095.0,8229240.20913663,0.05366631839970335,8273786.66404125,814.0,240.38853529927374
1100.0,8230463.564118673,0.0510749866442868,8273786.66404125,814.0,240.38853529927374
1105.0,8231686.919100717,0.04848365488887026,8273786.66404125,814.0,240.38853529927374
1110.0,8232891.6038125,0.046484315975692844,8273786.66404125,814.0,240.38853529927374
1115.0,8234068.283118896,0.04537296632587412,8273786.66404125,814.0,240.38853529927374
1120.0,8235244.9624252925,0.04426161667605541,8273786.66404125,814.0,240.38853529927374
1125.0,8236421.641731689,0.043150267026236706,8273786.66404125,814.0,240.38853529927374
1130.0,8237598.321038085,0.04203891737641799,8273786.66404125,814.0,240.38853529927374
1135.0,8238775.000344481,0.04092756772659927,8273786.66404125,814.0,240.38853529927374
1140.0,8239951.679650878,0.03981621807678055,8273786.66404125,814.0,240.38853529927374
1145.0,8241065.481477063,0.03870521765069269,8273786.66404125,814.0,240.38853529927374
1150.0,8242107.011286367,0.037594740829699866,8273786.66404125,814.0,240.38853529927374
1155.0,8243148.541095669,0.03648426400870706,8273786.66404125,814.0,240.38853529927374
1160.0,8244190.070904974,0.03537378718771425,8273786.66404125,814.0,240.38853529927374
1165.0,8245231.6007142775,0.034263310366721436,8273786.66404125,814.0,240.38853529927374
1170.0,8246273.13052358,0.033152833545728636,8273786.66404125,814.0,240.38853529927374
1175.0,8247314.660332884,0.03204235672473582,8273786.66404125,814.0,240.38853529927374
1180.0,8248356.190142186,0.03093187990374302,8273786.66404125,814.0,240.38853529927374
1185.0,8249397.71995149,0.029821403082750202,8273786.66404125,814.0,240.38853529927374
1190.0,8250439.2497607935,0.028710926261757384,8273786.66404125,814.0,240.38853529927374
1195.0,8251480.779570097,0.027600449440764587,8273786.66404125,814.0,240.38853529927374
1200.0,8252522.309379401,0.02648997261977177,8273786.66404125,814.0,240.38853529927374
1205.0,8253563.839188704,0.025379495798778958,8273786.66404125,814.0,240.38853529927374
1210.0,8254605.368998007,0.024269018977786154,8273786.66404125,814.0,240.38853529927374
1215.0,8255646.8988073105,0.023158542156793343,8273786.66404125,814.0,240.38853529927374
1220.0,8256652.414048945,0.022048410356378854,8273786.66404125,814.0,240.38853529927374
1225.0,8257513.871019902,0.020939658638277667,8273786.66404125,814.0,240.38853529927374
1230.0,8258375.327990859,0.019830906920176476,8273786.66404125,814.0,240.38853529927374
1235.0,8259236.784961818,0.018722155202075288,8273786.66404125,814.0,240.38853529927374
1240.0,8260065.942162059,0.01761340382171076,8273786.66404125,814.0,240.38853529927374
1245.0,8260895.099362303,0.016504652441346253,8273786.66404125,814.0,240.38853529927374
1250.0,8261724.256562546,0.015395901060981725,8273786.66404125,814.0,240.38853529927374
1255.0,8262553.413762788,0.0142871496806172,8273786.66404125,814.0,240.38853529927374
1260.0,8263382.570963031,0.013178398300252674,8273786.66404125,814.0,240.38853529927374
1265.0,8264211.728163273,0.012069646919888153,8273786.66404125,814.0,240.38853529927374
1270.0,8265040.885363516,0.010960895539523622,8273786.66404125,814.0,240.38853529927374
1275.0,8265870.042563759,0.009852144159159101,8273786.66404125,814.0,240.38853529927374
1280.0,8266699.199764002,0.008743392778794575,8273786.66404125,814.0,240.38853529927374
1285.0,8267438.60924964,0.007822957161342079,8273786.66404125,814.0,240.38853529927374
1290.0,8267819.027876861,0.007655784595537691,8273786.66404125,814.0,240.38853529927374
1295.0,8268199.446504082,0.007488612029733302,8273786.66404125,814.0,240.38853529927374
1300.0,8268399.503867567,0.007323167329943957,8273786.66404125,814.0,240.38853529927374
1305.0,8268554.470915117,0.007158154596658348,8273786.66404125,814.0,240.38853529927374
1310.0,8268709.437962668,0.006993141863372753,8273786.66404125,814.0,240.38853529927374
1315.0,8268864.405010218,0.006828129130087152,8273786.66404125,814.0,240.38853529927374
1320.0,8269019.372057769,0.006663116396801556,8273786.66404125,814.0,240.38853529927374
1325.0,8269167.83564985,0.006498103731518152,8273786.66404125,814.0,240.38853529927374
1330.0,8269316.299241932,0.006333091066234739,8273786.66404125,814.0,240.38853529927374
1335.0,8269464.7628340125,0.006168078400951349,8273786.66404125,814.0,240.38853529927374
1340.0,8269609.642545174,0.006116702647317499,8273786.66404125,814.0,240.38853529927374
1345.0,8269754.522256336,0.0060653268936836395,8273786.66404125,814.0,240.38853529927374
1350.0,8269899.401967498,0.0060139511400497895,8273786.66404125,814.0,240.38853529927374
1355.0,8270044.28167866,0.005962575386415939,8273786.66404125,814.0,240.38853529927374
1360.0,8270189.161389821,0.00591119963278208,8273786.66404125,814.0,240.38853529927374
1365.0,8270334.041100983,0.00585982387914823,8273786.66404125,814.0,240.38853529927374
1370.0,8270478.920812145,0.005808448125514379,8273786.66404125,814.0,240.38853529927374
1375.0,8270604.319410669,0.005757259001491367,8273786.66404125,814.0,240.38853529927374
1380.0,8270651.793558644,0.00570681639591169,8273786.66404125,814.0,240.38853529927374
1385.0,8270699.267706618,0.005656373790332023,8273786.66404125,814.0,240.38853529927374
1390.0,8270746.741854593,0.005605931184752353,8273786.66404125,814.0,240.38853529927374
1395.0,8270794.216002569,0.0055554885791726846,8273786.66404125,814.0,240.38853529927374
1400.0,8270841.690150542,0.00550504597359301,8273786.66404125,814.0,240.38853529927374
1405.0,8270889.164298518,0.005454603368013341,8273786.66404125,814.0,240.38853529927374
1410.0,8270935.86013922,0.005404160770571901,8273786.66404125,814.0,240.38853529927374
1415.0,8270979.442750835,0.005353718205683365,8273786.66404125,814.0,240.38853529927374
1420.0,8271023.025362449,0.005303275640794837,8273786.66404125,814.0,240.38853529927374
1425.0,8271066.607974064,0.005252833075906309,8273786.66404125,814.0,240.38853529927374
1430.0,8271110.190585677,0.005202390511017782,8273786.66404125,814.0,240.38853529927374
1435.0,8271153.7731972905,0.0051519479461292535,8273786.66404125,814.0,240.38853529927374
1440.0,8271197.355808905,0.005101505381240725,8273786.66404125,814.0,240.38853529927374
1445.0,8271240.938420519,0.005051062816352191,8273786.66404125,814.0,240.38853529927374
1450.0,8271284.521032134,0.0050006202514636545,8273786.66404125,814.0,240.38853529927374
1455.0,8271319.435470149,0.004950260727923709,8273786.66404125,814.0,240.38853529927374
1460.0,8271352.182864765,0.004899921964720921,8273786.66404125,814.0,240.38853529927374
1465.0,8271384.9302593805,0.004849583201518125,8273786.66404125,814.0,240.38853529927374
1470.0,8271417.677653996,0.00479924443831532,8273786.66404125,814.0,240.38853529927374
1475.0,8271450.425048612,0.004748905675112531,8273786.66404125,814.0,240.38853529927374
1480.0,8271483.172443228,0.0046985669119097365,8273786.66404125,814.0,240.38853529927374
1485.0,8271515.919837844,0.004648228148706926,8273786.66404125,814.0,240.38853529927374
1490.0,8271548.667232459,0.0045978893855041295,8273786.66404125,814.0,240.38853529927374
1495.0,8271581.414627076,0.004547550622301333,8273786.66404125,814.0,240.38853529927374
1500.0,8271613.1237274585,0.004497211869955272,8273786.66404125,814.0,240.38853529927374
1505.0,8271630.434394719,0.004468370569010302,8273786.66404125,814.0,240.38853529927374
1510.0,8271647.745061981,0.00443952926806532,8273786.66404125,814.0,240.38853529927374
1515.0,8271665.05572924,0.004410687967120358,8273786.66404125,814.0,240.38853529927374
1520.0,8271682.366396501,0.004381846666175387,8273786.66404125,814.0,240.38853529927374
1525.0,8271699.677063762,0.004353005365230401,8273786.66404125,814.0,240.38853529927374
1530.0,8271716.987731023,0.0043241640642854295,8273786.66404125,814.0,240.38853529927374
1535.0,8271731.272978635,0.004295351746946376,8273786.66404125,814.0,240.38853529927374
1540.0,8271745.558226248,0.004266539429607319,8273786.66404125,814.0,240.38853529927374
1545.0,8271759.843473861,0.004237727112268263,8273786.66404125,814.0,240.38853529927374
1550.0,8271774.128721475,0.0042089147949292,8273786.66404125,814.0,240.38853529927374
1555.0,8271788.4139690865,0.004180102477590146,8273786.66404125,814.0,240.38853529927374
1560.0,8271802.699216699,0.004151290160251091,8273786.66404125,814.0,240.38853529927374
1565.0,8271816.85067182,0.004126720105962206,8273786.66404125,814.0,240.38853529927374
1570.0,8271830.912931947,0.0041049782270401155,8273786.66404125,814.0,240.38853529927374
1575.0,8271844.975192074,0.004083236348118006,8273786.66404125,814.0,240.38853529927374
1580.0,8271859.0374521995,0.0040614944691959145,8273786.66404125,814.0,240.38853529927374
1585.0,8271873.099712325,0.004039752590273823,8273786.66404125,814.0,240.38853529927374
1590.0,8271887.161972452,0.004018010711351723,8273786.66404125,814.0,240.38853529927374
1595.0,8271899.123095334,0.00399626885439979,8273786.66404125,814.0,240.38853529927374
1600.0,8271910.522369008,0.003974527353233137,8273786.66404125,814.0,240.38853529927374
1605.0,8271921.77538309,0.003952787253237524,8273786.66404125,814.0,240.38853529927374
1610.0,8271933.028397173,0.003931047153241894,8273786.66404125,814.0,240.38853529927374
1615.0,8271944.281411255,0.003909307053246289,8273786.66404125,814.0,240.38853529927374
1620.0,8271955.534425338,0.0038875669532506658,8273786.66404125,814.0,240.38853529927374
1625.0,8271966.787439421,0.0038658268532550367,8273786.66404125,814.0,240.38853529927374
1630.0,8271978.040453504,0.003844086753259424,8273786.66404125,814.0,240.38853529927374
1635.0,8271989.293467587,0.003822346653263794,8273786.66404125,814.0,240.38853529927374
1640.0,8272000.54648167,0.0038006065532681797,8273786.66404125,814.0,240.38853529927374
1645.0,8272011.799495752,0.0037788664532725598,8273786.66404125,814.0,240.38853529927374
1650.0,8272023.052509835,0.003757126353276937,8273786.66404125,814.0,240.38853529927374
1655.0,8272034.305523918,0.003735386253281315,8273786.66404125,814.0,240.38853529927374
1660.0,8272045.558538,0.003713646153285695,8273786.66404125,814.0,240.38853529927374
1665.0,8272056.811552083,0.0036919060532900803,8273786.66404125,814.0,240.38853529927374
1670.0,8272068.027521729,0.0036701663081812126,8273786.66404125,814.0,240.38853529927374
1675.0,8272079.2187950825,0.0036484267996635235,8273786.66404125,814.0,240.38853529927374
1680.0,8272090.218474261,0.0036266872931492054,8273786.66404125,814.0,240.38853529927374
1685.0,8272100.930762179,0.0036049477896399396,8273786.66404125,814.0,240.38853529927374
1690.0,8272111.643050097,0.003583208286130675,8273786.66404125,814.0,240.38853529927374
1695.0,8272122.355338015,0.00356146878262141,8273786.66404125,814.0,240.38853529927374
1700.0,8272133.067625933,0.0035397292791121446,8273786.66404125,814.0,240.38853529927374
1705.0,8272143.77991385,0.00351798977560288,8273786.66404125,814.0,240.38853529927374
1710.0,8272154.492201768,0.003496250272093615,8273786.66404125,814.0,240.38853529927374
1715.0,8272165.204489686,0.00347451076858435,8273786.66404125,814.0,240.38853529927374
1720.0,8272192.186247435,0.003418633374911423,8273786.66404125,814.0,240.38853529927374
1725.0,8272230.014318406,0.0033399973877960574,8273786.66404125,814.0,240.38853529927374
1730.0,8272267.842389377,0.0032613614006806904,8273786.66404125,814.0,240.38853529927374
1735.0,8272305.670460348,0.003182725413565324,8273786.66404125,814.0,240.38853529927374
1740.0,8272343.43834313,0.0031040900030545157,8273786.66404125,814.0,240.38853529927374
1745.0,8272381.191178864,0.003025454736694845,8273786.66404125,814.0,240.38853529927374
1750.0,8272418.944014599,0.002946819470335176,8273786.66404125,814.0,240.38853529927374
1755.0,8272456.6968503315,0.0028681842039755146,8273786.66404125,814.0,240.38853529927374
1760.0,8272494.449686067,0.002789548937615836,8273786.66404125,814.0,240.38853529927374
1765.0,8272532.202521801,0.002710913671256174,8273786.66404125,814.0,240.38853529927374
1770.0,8272569.618402205,0.0026322784084198245,8273786.66404125,814.0,240.38853529927374
1775.0,8272606.950043779,0.0025536431464642864,8273786.66404125,814.0,240.38853529927374
1780.0,8272644.281685351,0.0024750078845087644,8273786.66404125,814.0,240.38853529927374
1785.0,8272681.6083571,0.002396530204677375,8273786.66404125,814.0,240.38853529927374
1790.0,8272718.92757411,0.0023182888980321924,8273786.66404125,814.0,240.38853529927374
1795.0,8272756.24679112,0.0022400475913870177,8273786.66404125,814.0,240.38853529927374
1800.0,8272793.56600813,0.0021618062847418426,8273786.66404125,814.0,240.38853529927374
1805.0,8272830.872000821,0.0020835651047860153,8273786.66404125,814.0,240.38853529927374
1810.0,8272868.158157032,0.0020053241148642355,8273786.66404125,814.0,240.38853529927374
1815.0,8272905.444313243,0.001927083124942446,8273786.66404125,814.0,240.38853529927374
1820.0,8272942.730469454,0.0018488421350206566,8273786.66404125,814.0,240.38853529927374
1825.0,8272980.016625666,0.0017706011450988675,8273786.66404125,814.0,240.38853529927374
1830.0,8273017.302781878,0.0016923601551770782,8273786.66404125,814.0,240.38853529927374
1835.0,8273054.588938088,0.001614119165255298,8273786.66404125,814.0,240.38853529927374
1840.0,8273091.8750943,0.0015358781753335086,8273786.66404125,814.0,240.38853529927374
1845.0,8273129.161250511,0.0014576371854117193,8273786.66404125,814.0,240.38853529927374
1850.0,8273166.447406722,0.00137939619548993,8273786.66404125,814.0,240.38853529927374
1855.0,8273203.7189863045,0.0013011552057205676,8273786.66404125,814.0,240.38853529927374
1860.0,8273240.968700945,0.0012229142161798157,8273786.66404125,814.0,240.38853529927374
1865.0,8273278.218415586,0.001144673226639071,8273786.66404125,814.0,240.38853529927374
1870.0,8273315.468130227,0.0010664322370983266,8273786.66404125,814.0,240.38853529927374
1875.0,8273352.706815455,0.0009881913532196617,8273786.66404125,814.0,240.38853529927374
1880.0,8273389.942743331,0.0009099504957565146,8273786.66404125,814.0,240.38853529927374
1885.0,8273427.178671206,0.0008317096382933763,8273786.66404125,814.0,240.38853529927374
1890.0,8273464.4145990815,0.0007534687808302291,8273786.66404125,814.0,240.38853529927374
1895.0,8273501.650526958,0.0006752279233670819,8273786.66404125,814.0,240.38853529927374
1900.0,8273538.886454834,0.0005969870659039275,8273786.66404125,814.0,240.38853529927374
1905.0,8273576.12238271,0.0005187462084407803,8273786.66404125,814.0,240.38853529927374
1910.0,8273613.358310585,0.000440505350977633,8273786.66404125,814.0,240.38853529927374
1915.0,8273650.594238461,0.00036226449351448584,8273786.66404125,814.0,240.38853529927374
1920.0,8273687.830166336,0.0002840236360513386,8273786.66404125,814.0,240.38853529927374
1925.0,8273725.066094212,0.00020578277858819143,8273786.66404125,814.0,240.38853529927374
1930.0,8273762.302022087,0.00012754192112505314,8273786.66404125,814.0,240.38853529927374
1935.0,8273770.109488819,0.0001110501916051478,8273786.66404125,814.0,240.38853529927374
1940.0,8273770.5607060995,0.00010999573577631327,8273786.66404125,814.0,240.38853529927374
1945.0,8273770.972422252,0.0001089412472178154,8273786.66404125,814.0,240.38853529927374
1950.0,8273771.319691699,0.00010788675933320932,8273786.66404125,814.0,240.38853529927374
1955.0,8273771.6669611465,0.00010683227144859434,8273786.66404125,814.0,240.38853529927374
1960.0,8273772.014230592,0.00010577778356398824,8273786.66404125,814.0,240.38853529927374
1965.0,8273772.36150004,0.00010472329567936561,8273786.66404125,814.0,240.38853529927374
1970.0,8273772.708769486,0.00010366880779475062,8273786.66404125,814.0,240.38853529927374
1975.0,8273773.056038933,0.00010261431991014453,8273786.66404125,814.0,240.38853529927374
1980.0,8273773.40330838,0.00010155983202552954,8273786.66404125,814.0,240.38853529927374
1985.0,8273773.750577828,0.00010050534414089968,8273786.66404125,814.0,240.38853529927374
1990.0,8273774.097847274,9.945085625629362e-05,8273786.66404125,814.0,240.38853529927374
1995.0,8273774.445116721,9.83963683716786e-05,8273786.66404125,814.0,240.38853529927374
2000.0,8273774.792386169,9.73418804870636e-05,8273786.66404125,814.0,240.38853529927374
2005.0,8273775.139655614,9.628739260244991e-05,8273786.66404125,814.0,240.38853529927374
2010.0,8273775.483410028,9.523293839196002e-05,8273786.66404125,814.0,240.38853529927374
2015.0,8273775.835599489,9.374389722176032e-05,8273786.66404125,814.0,240.38853529927374
2020.0,8273776.196927345,9.196509773764926e-05,8273786.66404125,814.0,240.38853529927374
2025.0,8273776.558255202,9.018629825352335e-05,8273786.66404125,814.0,240.38853529927374
2030.0,8273776.91591439,8.840749880776413e-05,8273786.66404125,814.0,240.38853529927374
2035.0,8273777.258898897,8.662869951545696e-05,8273786.66404125,814.0,240.38853529927374
2040.0,8273777.601883404,8.48499002231498e-05,8273786.66404125,814.0,240.38853529927374
2045.0,8273777.944867913,8.307110093081884e-05,8273786.66404125,814.0,240.38853529927374
2050.0,8273778.28785242,8.129230163851167e-05,8273786.66404125,814.0,240.38853529927374
2055.0,8273778.630836928,7.951350234619557e-05,8273786.66404125,814.0,240.38853529927374
2060.0,8273778.973821435,7.77347030538884e-05,8273786.66404125,814.0,240.38853529927374
2065.0,8273779.316805942,7.595590376156638e-05,8273786.66404125,814.0,240.38853529927374
2070.0,8273779.65979045,7.417710446925029e-05,8273786.66404125,814.0,240.38853529927374
2075.0,8273780.002774957,7.239830517694312e-05,8273786.66404125,814.0,240.38853529927374
2080.0,8273780.3410266945,7.061955122470576e-05,8273786.66404125,814.0,240.38853529927374
2085.0,8273780.679278432,6.884079727244465e-05,8273786.66404125,814.0,240.38853529927374
2090.0,8273781.017530169,6.70620433202073e-05,8273786.66404125,814.0,240.38853529927374
2095.0,8273781.355781907,6.528328936796994e-05,8273786.66404125,814.0,240.38853529927374
2100.0,8273781.694033644,6.350453541573259e-05,8273786.66404125,814.0,240.38853529927374
2105.0,8273782.032285382,6.172578146347147e-05,8273786.66404125,814.0,240.38853529927374
2110.0,8273782.370537119,5.994702751123412e-05,8273786.66404125,814.0,240.38853529927374
2115.0,8273782.708788857,5.8168273558996774e-05,8273786.66404125,814.0,240.38853529927374
2120.0,8273783.0379981585,5.6389519701301076e-05,8273786.66404125,814.0,240.38853529927374
2125.0,8273783.353643807,5.4610765985425344e-05,8273786.66404125,814.0,240.38853529927374
2130.0,8273783.669289455,5.2832012269564445e-05,8273786.66404125,814.0,240.38853529927374
2135.0,8273783.984935103,5.105325855369463e-05,8273786.66404125,814.0,240.38853529927374
2140.0,8273784.300580751,4.9274504837833724e-05,8273786.66404125,814.0,240.38853529927374
2145.0,8273784.616199757,4.749575137718348e-05,8273786.66404125,814.0,240.38853529927374
2150.0,8273784.7270497335,4.614657704834604e-05,8273786.66404125,814.0,240.38853529927374
2155.0,8273784.786717442,4.49047974067619e-05,8273786.66404125,814.0,240.38853529927374
2160.0,8273784.846385149,4.3663017765177775e-05,8273786.66404125,814.0,240.38853529927374
2165.0,8273784.906052858,4.242123812358643e-05,8273786.66404125,814.0,240.38853529927374
2170.0,8273784.965720565,4.1179458482002296e-05,8273786.66404125,814.0,240.38853529927374
2175.0,8273785.0253882725,3.993767884041816e-05,8273786.66404125,814.0,240.38853529927374
2180.0,8273785.085055982,3.869589919883274e-05,8273786.66404125,814.0,240.38853529927374
2185.0,8273785.14472369,3.745411955724139e-05,8273786.66404125,814.0,240.38853529927374
2190.0,8273785.204391398,3.621233991565726e-05,8273786.66404125,814.0,240.38853529927374
2195.0,8273785.264059106,3.497056027407312e-05,8273786.66404125,814.0,240.38853529927374
2200.0,8273785.323726813,3.372878063248898e-05,8273786.66404125,814.0,240.38853529927374
2205.0,8273785.377925771,3.248700104808064e-05,8273786.66404125,814.0,240.38853529927374
2210.0,8273785.428478897,3.124522150179255e-05,8273786.66404125,814.0,240.38853529927374
2215.0,8273785.479113138,3.0003441178416618e-05,8273786.66404125,814.0,240.38853529927374
2220.0,8273785.529801456,2.8761660336979146e-05,8273786.66404125,814.0,240.38853529927374
2225.0,8273785.580489774,2.7519879495534467e-05,8273786.66404125,814.0,240.38853529927374
2230.0,8273785.631178092,2.6278098654097e-05,8273786.66404125,814.0,240.38853529927374
2235.0,8273785.677569029,2.5172578252659354e-05,8273786.66404125,814.0,240.38853529927374
2240.0,8273785.706770439,2.4612099611228216e-05,8273786.66404125,814.0,240.38853529927374
2245.0,8273785.7359718485,2.4051620969788154e-05,8273786.66404125,814.0,240.38853529927374
2250.0,8273785.765173258,2.3491142328349806e-05,8273786.66404125,814.0,240.38853529927374
2255.0,8273785.794374667,2.2930663686918664e-05,8273786.66404125,814.0,240.38853529927374
2260.0,8273785.823576077,2.2370185045487526e-05,8273786.66404125,814.0,240.38853529927374
2265.0,8273785.852777486,2.180970640404918e-05,8273786.66404125,814.0,240.38853529927374
2270.0,8273785.8819788955,2.1249227762618037e-05,8273786.66404125,814.0,240.38853529927374
2275.0,8273785.911180306,2.0688749121177975e-05,8273786.66404125,814.0,240.38853529927374
2280.0,8273785.939448879,2.012827941633468e-05,8273786.66404125,814.0,240.38853529927374
2285.0,8273785.96398611,1.956784545786987e-05,8273786.66404125,814.0,240.38853529927374
2290.0,8273785.983466685,1.900741155228668e-05,8273786.66404125,814.0,240.38853529927374
2295.0,8273786.001683096,1.8446977659914365e-05,8273786.66404125,814.0,240.38853529927374
2300.0,8273786.019899508,1.7886543767534836e-05,8273786.66404125,814.0,240.38853529927374
2305.0,8273786.03811592,1.7326109875162516e-05,8273786.66404125,814.0,240.38853529927374
2310.0,8273786.056332331,1.6765675982790197e-05,8273786.66404125,814.0,240.38853529927374
2315.0,8273786.074548742,1.6205242090410667e-05,8273786.66404125,814.0,240.38853529927374
2320.0,8273786.092765153,1.5644808198038348e-05,8273786.66404125,814.0,240.38853529927374
2325.0,8273786.110981565,1.5084374305666028e-05,8273786.66404125,814.0,240.38853529927374
2330.0,8273786.129197977,1.4523940413286499e-05,8273786.66404125,814.0,240.38853529927374
2335.0,8273786.147414388,1.3963506520914179e-05,8273786.66404125,814.0,240.38853529927374
2340.0,8273786.165630799,1.3403072628541861e-05,8273786.66404125,814.0,240.38853529927374
2345.0,8273786.183847211,1.2842638736162332e-05,8273786.66404125,814.0,240.38853529927374
2350.0,8273786.204820975,1.228217842827231e-05,8273786.66404125,814.0,240.38853529927374
2355.0,8273786.227632974,1.1721700510037159e-05,8273786.66404125,814.0,240.38853529927374
2360.0,8273786.250444975,1.1161222591793085e-05,8273786.66404125,814.0,240.38853529927374
2365.0,8273786.27305116,1.0601176528690522e-05,8273786.66404125,814.0,240.38853529927374
2370.0,8273786.295627496,1.0041238429152311e-05,8273786.66404125,814.0,240.38853529927374
2375.0,8273786.31829025,9.481300328701569e-06,8273786.66404125,814.0,240.38853529927374
2380.0,8273786.340953004,8.921362228252542e-06,8273786.66404125,814.0,240.38853529927374
2385.0,8273786.363615757,8.361424127810726e-06,8273786.66404125,814.0,240.38853529927374
2390.0,8273786.386278512,7.801486027359987e-06,8273786.66404125,814.0,240.38853529927374
2395.0,8273786.408941265,7.241547926910961e-06,8273786.66404125,814.0,240.38853529927374
2400.0,8273786.431604018,6.681609826469144e-06,8273786.66404125,814.0,240.38853529927374
2405.0,8273786.454266772,6.121671726027326e-06,8273786.66404125,814.0,240.38853529927374
2410.0,8273786.476929526,5.561733625576587e-06,8273786.66404125,814.0,240.38853529927374
2415.0,8273786.499592279,5.00179552512756e-06,8273786.66404125,814.0,240.38853529927374
2420.0,8273786.517659444,4.441901450548575e-06,8273786.66404125,814.0,240.38853529927374
2425.0,8273786.535726611,3.88200737596959e-06,8273786.66404125,814.0,240.38853529927374
2430.0,8273786.553793775,3.322113301383396e-06,8273786.66404125,814.0,240.38853529927374
2435.0,8273786.571860941,2.762219226804411e-06,8273786.66404125,814.0,240.38853529927374
2440.0,8273786.589928106,2.2023251522254262e-06,8273786.66404125,814.0,240.38853529927374
2445.0,8273786.607995272,1.642431077639232e-06,8273786.66404125,814.0,240.38853529927374
2450.0,8273786.626062437,1.0825370030602466e-06,8273786.66404125,814.0,240.38853529927374
2455.0,8273786.643980793,5.226429300372616e-07,8273786.66404125,814.0,240.38853529927374
2460.0,8273786.64778303,4.032620137206979e-07,8273786.66404125,814.0,240.38853529927374
2465.0,8273786.648112042,3.9400938600084467e-07,8273786.66404125,814.0,240.38853529927374
2470.0,8273786.648441054,3.847567582882009e-07,8273786.66404125,814.0,240.38853529927374
2475.0,8273786.648770066,3.7550413056834767e-07,8273786.66404125,814.0,240.38853529927374
2480.0,8273786.649099077,3.662515028484944e-07,8273786.66404125,814.0,240.38853529927374
2485.0,8273786.649428089,3.5699887512864115e-07,8273786.66404125,814.0,240.38853529927374
2490.0,8273786.6497571,3.477462474087879e-07,8273786.66404125,814.0,240.38853529927374
2495.0,8273786.650086112,3.384936196889347e-07,8273786.66404125,814.0,240.38853529927374
2500.0,8273786.650415124,3.2924099196908145e-07,8273786.66404125,814.0,240.38853529927374
2505.0,8273786.650744136,3.199883642492281e-07,8273786.66404125,814.0,240.38853529927374
2510.0,8273786.651073148,3.107357365365844e-07,8273786.66404125,814.0,240.38853529927374
2515.0,8273786.65140216,3.0148310881673116e-07,8273786.66404125,814.0,240.38853529927374
2520.0,8273786.651731171,2.922304810968779e-07,8273786.66404125,814.0,240.38853529927374
2525.0,8273786.652060183,2.829778533770247e-07,8273786.66404125,814.0,240.38853529927374
2530.0,8273786.652389195,2.737252256571714e-07,8273786.66404125,814.0,240.38853529927374
2535.0,8273786.652718207,2.644725979373181e-07,8273786.66404125,814.0,240.38853529927374
2540.0,8273786.653024897,2.552199704508647e-07,8273786.66404125,814.0,240.38853529927374
2545.0,8273786.653316706,2.459673431272209e-07,8273786.66404125,814.0,240.38853529927374
2550.0,8273786.653608516,2.3671471579636755e-07,8273786.66404125,814.0,240.38853529927374
2555.0,8273786.653900325,2.2746208846551417e-07,8273786.66404125,814.0,240.38853529927374
2560.0,8273786.654192135,2.1820946113466082e-07,8273786.66404125,814.0,240.38853529927374
2565.0,8273786.654483943,2.0895683380380747e-07,8273786.66404125,814.0,240.38853529927374
2570.0,8273786.654775753,1.997042064729541e-07,8273786.66404125,814.0,240.38853529927374
2575.0,8273786.655067562,1.9045157914210073e-07,8273786.66404125,814.0,240.38853529927374
2580.0,8273786.655359372,1.8119895181124738e-07,8273786.66404125,814.0,240.38853529927374
2585.0,8273786.655651181,1.7194632448760355e-07,8273786.66404125,814.0,240.38853529927374
2590.0,8273786.65594299,1.6269369715675017e-07,8273786.66404125,814.0,240.38853529927374
2595.0,8273786.6562348,1.5344106982589682e-07,8273786.66404125,814.0,240.38853529927374
2600.0,8273786.656526609,1.4418844249504347e-07,8273786.66404125,814.0,240.38853529927374
2605.0,8273786.656818419,1.3493581516419009e-07,8273786.66404125,814.0,240.38853529927374
2610.0,8273786.657110227,1.2568318783333673e-07,8273786.66404125,814.0,240.38853529927374
2615.0,8273786.657402037,1.1643056050248338e-07,8273786.66404125,814.0,240.38853529927374
2620.0,8273786.657693846,1.0717793317883954e-07,8273786.66404125,814.0,240.38853529927374
2625.0,8273786.65809595,9.792530469471554e-08,8273786.66404125,814.0,240.38853529927374
2630.0,8273786.658571583,8.867267544174506e-08,8273786.66404125,814.0,240.38853529927374
2635.0,8273786.659047216,7.94200461887746e-08,8273786.66404125,814.0,240.38853529927374
2640.0,8273786.659522848,7.016741693580413e-08,8273786.66404125,814.0,240.38853529927374
2645.0,8273786.659998482,6.091478768283366e-08,8273786.66404125,814.0,240.38853529927374
2650.0,8273786.660474114,5.1662158429862564e-08,8273786.66404125,814.0,240.38853529927374
2655.0,8273786.660949747,4.24095291768921e-08,8273786.66404125,814.0,240.38853529927374
2660.0,8273786.66142538,3.315689993113114e-08,8273786.66404125,814.0,240.38853529927374
2665.0,8273786.661901013,2.3904270678160667e-08,8273786.66404125,814.0,240.38853529927374
2670.0,8273786.662376646,1.465164142518959e-08,8273786.66404125,814.0,240.38853529927374
2675.0,8273786.662852279,5.399012172219116e-09,8273786.66404125,814.0,240.38853529927374
2680.0,8273786.663036388,5.389961227693083e-09,8273786.66404125,814.0,240.38853529927374
2685.0,8273786.663220497,5.3809102759575355e-09,8273786.66404125,814.0,240.38853529927374
2690.0,8273786.663404606,5.371859331430893e-09,8273786.66404125,814.0,240.38853529927374
2695.0,8273786.663588715,5.36280838690486e-09,8273786.66404125,814.0,240.38853529927374
2700.0,8273786.663772824,5.353757442378827e-09,8273786.66404125,814.0,240.38853529927374
2705.0,8273786.663956933,5.344706490643279e-09,8273786.66404125,814.0,240.38853529927374
2710.0,8273786.6640307475,5.335656699387269e-09,8273786.66404125,814.0,240.38853529927374
2715.0,8273786.6640310325,5.326607676978347e-09,8273786.66404125,814.0,240.38853529927374
2720.0,8273786.664031318,5.317558654569425e-09,8273786.66404125,814.0,240.38853529927374
2725.0,8273786.664031603,5.308509624950989e-09,8273786.66404125,814.0,240.38853529927374
2730.0,8273786.664031889,5.299460602542067e-09,8273786.66404125,814.0,240.38853529927374
2735.0,8273786.664032174,5.290411580133145e-09,8273786.66404125,814.0,240.38853529927374
2740.0,8273786.664032459,5.281362557724224e-09,8273786.66404125,814.0,240.38853529927374
2745.0,8273786.664032745,5.272313528105787e-09,8273786.66404125,814.0,240.38853529927374
2750.0,8273786.664033031,5.263264505696866e-09,8273786.66404125,814.0,240.38853529927374
2755.0,8273786.664033316,5.2542154832879435e-09,8273786.66404125,814.0,240.38853529927374
2760.0,8273786.664033601,5.2451664608790224e-09,8273786.66404125,814.0,240.38853529927374
2765.0,8273786.664033887,5.2361174312605854e-09,8273786.66404125,814.0,240.38853529927374
2770.0,8273786.664034172,5.2270684088516644e-09,8273786.66404125,814.0,240.38853529927374
2775.0,8273786.664034458,5.2180193864427426e-09,8273786.66404125,814.0,240.38853529927374
2780.0,8273786.664034743,5.208970364033821e-09,8273786.66404125,814.0,240.38853529927374
2785.0,8273786.664035028,5.199921334415384e-09,8273786.66404125,814.0,240.38853529927374
2790.0,8273786.664035314,5.190872312006463e-09,8273786.66404125,814.0,240.38853529927374
2795.0,8273786.664035599,5.181823289597541e-09,8273786.66404125,814.0,240.38853529927374
2800.0,8273786.664035885,5.172774267188619e-09,8273786.66404125,814.0,240.38853529927374
2805.0,8273786.66403617,5.163725237570183e-09,8273786.66404125,814.0,240.38853529927374
2810.0,8273786.664036456,5.154676215161261e-09,8273786.66404125,814.0,240.38853529927374
2815.0,8273786.664036741,5.145627192752339e-09,8273786.66404125,814.0,240.38853529927374
2820.0,8273786.664037026,5.136578170343417e-09,8273786.66404125,814.0,240.38853529927374
2825.0,8273786.664037311,5.127529140724981e-09,8273786.66404125,814.0,240.38853529927374
2830.0,8273786.664037596,5.118480118316059e-09,8273786.66404125,814.0,240.38853529927374
2835.0,8273786.664037882,5.109431095907138e-09,8273786.66404125,814.0,240.38853529927374
2840.0,8273786.664038167,5.1003820734982155e-09,8273786.66404125,814.0,240.38853529927374
2845.0,8273786.664038453,5.09133304387978e-09,8273786.66404125,814.0,240.38853529927374
2850.0,8273786.664038738,5.0822840214708575e-09,8273786.66404125,814.0,240.38853529927374
2855.0,8273786.664039023,5.0732349990619365e-09,8273786.66404125,814.0,240.38853529927374
2860.0,8273786.664039309,5.064185976653015e-09,8273786.66404125,814.0,240.38853529927374
2865.0,8273786.664039595,5.0551369470345784e-09,8273786.66404125,814.0,240.38853529927374
2870.0,8273786.66403988,5.046087924625656e-09,8273786.66404125,814.0,240.38853529927374
2875.0,8273786.664040165,5.037038902216735e-09,8273786.66404125,814.0,240.38853529927374
2880.0,8273786.664040451,5.027989879807813e-09,8273786.66404125,814.0,240.38853529927374
2885.0,8273786.664040736,5.018940850189377e-09,8273786.66404125,814.0,240.38853529927374
2890.0,8273786.664041022,5.009891827780455e-09,8273786.66404125,814.0,240.38853529927374
2895.0,8273786.66404125,5.002652609853318e-09,8273786.66404125,814.0,240.38853529927374


==> figures/logs/qaplib_small_all_v2/gurobi_dual-simplex_log.csv <==
0.0,-inf,1.0,978177.5634281248,3468.09375,2618.8348802508676
5.0,-inf,0.9445389506165304,978177.5634281248,3468.09375,2618.8348802508676
10.0,-inf,0.9301867559738219,978177.5634281248,3468.09375,2618.8348802508676
15.0,-inf,0.9246307511021195,978177.5634281248,3468.09375,2618.8348802508676
20.0,-inf,0.9192093900626757,978177.5634281248,3468.09375,2618.8348802508676
25.0,-inf,0.9142436125706997,978177.5634281248,3468.09375,2618.8348802508676
30.0,-inf,0.9093987667019493,978177.5634281248,3468.09375,2618.8348802508676
35.0,-inf,0.9033915184545563,978177.5634281248,3468.09375,2618.8348802508676
40.0,-inf,0.8972933928605131,978177.5634281248,3468.09375,2618.8348802508676
45.0,-inf,0.8888272376334319,978177.5634281248,3468.09375,2618.8348802508676
50.0,-inf,0.8863380877622516,978177.5634281248,3468.09375,2618.8348802508676
55.0,-inf,0.8840954036998042,978177.5634281248,3468.09375,2618.8348802508676
60.0,-inf,0.8821005462087601,978177.5634281248,3468.09375,2618.8348802508676
65.0,-inf,0.8799553120921041,978177.5634281248,3468.09375,2618.8348802508676
70.0,-inf,0.8754477054069845,978177.5634281248,3468.09375,2618.8348802508676
75.0,-inf,0.8730600444405837,978177.5634281248,3468.09375,2618.8348802508676
80.0,-inf,0.8711663835400197,978177.5634281248,3468.09375,2618.8348802508676
85.0,-inf,0.8693170040457473,978177.5634281248,3468.09375,2618.8348802508676
90.0,-inf,0.867691392847392,978177.5634281248,3468.09375,2618.8348802508676
95.0,-inf,0.8659944354306935,978177.5634281248,3468.09375,2618.8348802508676
100.0,-inf,0.8643107473194154,978177.5634281248,3468.09375,2618.8348802508676
105.0,-inf,0.8626126036892018,978177.5634281248,3468.09375,2618.8348802508676
110.0,219011.5804153717,0.8608288359638047,978177.5634281248,3468.09375,2618.8348802508676
115.0,220815.02938391853,0.8593357197863855,978177.5634281248,3468.09375,2618.8348802508676
120.0,225613.99762855808,0.8574390516469161,978177.5634281248,3468.09375,2618.8348802508676
125.0,228356.27633180917,0.8560268578360617,978177.5634281248,3468.09375,2618.8348802508676
130.0,232353.41692191135,0.85429309919668,978177.5634281248,3468.09375,2618.8348802508676
135.0,234703.9736075676,0.8527703348919888,978177.5634281248,3468.09375,2618.8348802508676
140.0,236178.38535005934,0.8514838147996374,978177.5634281248,3468.09375,2618.8348802508676
145.0,241824.63585488684,0.8498595226802494,978177.5634281248,3468.09375,2618.8348802508676
150.0,258693.54530457893,0.8469237980117441,978177.5634281248,3468.09375,2618.8348802508676
155.0,261675.6429421668,0.8456465406934273,978177.5634281248,3468.09375,2618.8348802508676
160.0,267308.57514315005,0.844607653003121,978177.5634281248,3468.09375,2618.8348802508676
165.0,274655.1256171107,0.8432178087176531,978177.5634281248,3468.09375,2618.8348802508676
170.0,278667.8669903222,0.8419367055317097,978177.5634281248,3468.09375,2618.8348802508676
175.0,287380.28229289956,0.840060790038822,978177.5634281248,3468.09375,2618.8348802508676
180.0,293251.2492241968,0.8383872625252167,978177.5634281248,3468.09375,2618.8348802508676
185.0,294866.9702452654,0.8373420995842789,978177.5634281248,3468.09375,2618.8348802508676
190.0,295596.6620821176,0.8364256297001431,978177.5634281248,3468.09375,2618.8348802508676
195.0,296696.19731799554,0.8353273522674113,978177.5634281248,3468.09375,2618.8348802508676
200.0,334317.7150823126,0.8305546926698255,978177.5634281248,3468.09375,2618.8348802508676
205.0,339148.21262823045,0.8295614379573006,978177.5634281248,3468.09375,2618.8348802508676
210.0,342456.75851641904,0.8286037210687132,978177.5634281248,3468.09375,2618.8348802508676
215.0,358486.98349607165,0.8265230892881876,978177.5634281248,3468.09375,2618.8348802508676
220.0,371581.81140556734,0.8243094330475498,978177.5634281248,3468.09375,2618.8348802508676
225.0,373567.42124631716,0.8234026701210112,978177.5634281248,3468.09375,2618.8348802508676
230.0,375868.9417266934,0.8223913422255346,978177.5634281248,3468.09375,2618.8348802508676
235.0,379154.2968325676,0.8214606549804597,978177.5634281248,3468.09375,2618.8348802508676
240.0,391952.90805991803,0.8193548080165055,978177.5634281248,3468.09375,2618.8348802508676
245.0,401766.8816476271,0.8172116548202528,978177.5634281248,3468.09375,2618.8348802508676
250.0,410566.3795930576,0.8154060259811704,978177.5634281248,3468.09375,2618.8348802508676
255.0,414046.7303210589,0.8144500781506582,978177.5634281248,3468.09375,2618.8348802508676
260.0,432422.6935244939,0.8122623553130798,978177.5634281248,3468.09375,2618.8348802508676
265.0,437023.4142721015,0.8114073413088296,978177.5634281248,3468.09375,2618.8348802508676
270.0,449292.7382304399,0.8094386766021915,978177.5634281248,3468.09375,2618.8348802508676
275.0,451213.9058799159,0.8085121680706234,978177.5634281248,3468.09375,2618.8348802508676
280.0,452908.06757377164,0.8077078726212756,978177.5634281248,3468.09375,2618.8348802508676
285.0,454399.5160397122,0.806989804391109,978177.5634281248,3468.09375,2618.8348802508676
290.0,468388.70684070495,0.804731046488072,978177.5634281248,3468.09375,2618.8348802508676
295.0,476609.59952602343,0.803765563608203,978177.5634281248,3468.09375,2618.8348802508676
300.0,480337.44355697907,0.8028316612165386,978177.5634281248,3468.09375,2618.8348802508676
305.0,481460.08937256265,0.8020802211525312,978177.5634281248,3468.09375,2618.8348802508676
310.0,483675.578478577,0.801519887026258,978177.5634281248,3468.09375,2618.8348802508676
315.0,487953.6457111846,0.8008856995574638,978177.5634281248,3468.09375,2618.8348802508676
320.0,489126.9373893546,0.8002227299966693,978177.5634281248,3468.09375,2618.8348802508676
325.0,494027.18704975554,0.7989480033571771,978177.5634281248,3468.09375,2618.8348802508676
330.0,494498.06790344,0.7982209665196129,978177.5634281248,3468.09375,2618.8348802508676
335.0,495045.7741651159,0.7975608879917453,978177.5634281248,3468.09375,2618.8348802508676
340.0,495807.76971316093,0.7968853540189549,978177.5634281248,3468.09375,2618.8348802508676
345.0,497677.11619106965,0.796227925325655,978177.5634281248,3468.09375,2618.8348802508676
350.0,503192.9015748938,0.7955812179035244,978177.5634281248,3468.09375,2618.8348802508676
355.0,507851.07090330595,0.7949817721478886,978177.5634281248,3468.09375,2618.8348802508676
360.0,508113.8526918596,0.7943891365242556,978177.5634281248,3468.09375,2618.8348802508676
365.0,508369.81900571985,0.7937698913734347,978177.5634281248,3468.09375,2618.8348802508676
370.0,508641.0191301846,0.793163596066127,978177.5634281248,3468.09375,2618.8348802508676
375.0,509073.97713316884,0.7926125044245232,978177.5634281248,3468.09375,2618.8348802508676
380.0,514659.29144987726,0.7912526661890291,978177.5634281248,3468.09375,2618.8348802508676
385.0,543908.2271656377,0.7877819662209401,978177.5634281248,3468.09375,2618.8348802508676
390.0,546472.676748103,0.7871951620820975,978177.5634281248,3468.09375,2618.8348802508676
395.0,552941.7758498412,0.7863920484265774,978177.5634281248,3468.09375,2618.8348802508676
400.0,564222.6263517176,0.7848453737016723,978177.5634281248,3468.09375,2618.8348802508676
405.0,566746.4626801047,0.784271424653944,978177.5634281248,3468.09375,2618.8348802508676
410.0,571254.1147244427,0.783336176627573,978177.5634281248,3468.09375,2618.8348802508676
415.0,571632.2316155906,0.7828814034019966,978177.5634281248,3468.09375,2618.8348802508676
420.0,571889.3732417927,0.7824091236508535,978177.5634281248,3468.09375,2618.8348802508676
425.0,572105.2418832576,0.7819721248931807,978177.5634281248,3468.09375,2618.8348802508676
430.0,572285.6041951253,0.7815383876023914,978177.5634281248,3468.09375,2618.8348802508676
435.0,572637.5813234838,0.7809977157067393,978177.5634281248,3468.09375,2618.8348802508676
440.0,584756.3515394662,0.7786990495101433,978177.5634281248,3468.09375,2618.8348802508676
445.0,585119.9576301371,0.7782212971401319,978177.5634281248,3468.09375,2618.8348802508676
450.0,585485.6581628383,0.777772550364134,978177.5634281248,3468.09375,2618.8348802508676
455.0,585705.0985612371,0.7773649277111436,978177.5634281248,3468.09375,2618.8348802508676
460.0,586044.8941338229,0.7769089455544498,978177.5634281248,3468.09375,2618.8348802508676
465.0,586251.1355039661,0.7765027106888476,978177.5634281248,3468.09375,2618.8348802508676
470.0,586651.75432882,0.7760783605307561,978177.5634281248,3468.09375,2618.8348802508676
475.0,587533.5936788704,0.7755913827361739,978177.5634281248,3468.09375,2618.8348802508676
480.0,587788.5497549082,0.7751819927400148,978177.5634281248,3468.09375,2618.8348802508676
485.0,588900.0297868846,0.774682331493437,978177.5634281248,3468.09375,2618.8348802508676
490.0,589709.2188579786,0.7742691907982898,978177.5634281248,3468.09375,2618.8348802508676
495.0,592485.1610072197,0.7735562559514638,978177.5634281248,3468.09375,2618.8348802508676
500.0,592953.678091239,0.7731801235702964,978177.5634281248,3468.09375,2618.8348802508676
505.0,593323.7311064228,0.7728088866427262,978177.5634281248,3468.09375,2618.8348802508676
510.0,596194.7231376246,0.7723843098659244,978177.5634281248,3468.09375,2618.8348802508676
515.0,597956.215336625,0.7719527812373665,978177.5634281248,3468.09375,2618.8348802508676
520.0,598905.8285106026,0.7715810223538102,978177.5634281248,3468.09375,2618.8348802508676
525.0,600563.5550086148,0.7712324171020916,978177.5634281248,3468.09375,2618.8348802508676
530.0,602532.8374852614,0.770845958480956,978177.5634281248,3468.09375,2618.8348802508676
535.0,605927.8965809864,0.7701781488882735,978177.5634281248,3468.09375,2618.8348802508676
540.0,609020.9628730017,0.7695392054463461,978177.5634281248,3468.09375,2618.8348802508676
545.0,609446.9496190174,0.7691896188733992,978177.5634281248,3468.09375,2618.8348802508676
550.0,609612.8044119125,0.7688666809865556,978177.5634281248,3468.09375,2618.8348802508676
555.0,609775.5734693452,0.7685527604096039,978177.5634281248,3468.09375,2618.8348802508676
560.0,609934.7042497033,0.768213920721344,978177.5634281248,3468.09375,2618.8348802508676
565.0,610107.1554707466,0.7678658477982957,978177.5634281248,3468.09375,2618.8348802508676
570.0,610286.7601002656,0.7675460841884897,978177.5634281248,3468.09375,2618.8348802508676
575.0,610560.7374873301,0.7671751506930519,978177.5634281248,3468.09375,2618.8348802508676
580.0,611125.4088826713,0.7668233186951123,978177.5634281248,3468.09375,2618.8348802508676
585.0,611620.571553503,0.7664705392617771,978177.5634281248,3468.09375,2618.8348802508676
590.0,621067.5770221133,0.7649211597398047,978177.5634281248,3468.09375,2618.8348802508676
595.0,628158.8187549642,0.7638788788630491,978177.5634281248,3468.09375,2618.8348802508676
600.0,629638.5823525295,0.7634471469596542,978177.5634281248,3468.09375,2618.8348802508676
605.0,632022.624172118,0.763005245957749,978177.5634281248,3468.09375,2618.8348802508676
610.0,634859.7463751474,0.7626323728127187,978177.5634281248,3468.09375,2618.8348802508676
615.0,636310.3817427636,0.7622381362292694,978177.5634281248,3468.09375,2618.8348802508676
620.0,639193.0330204356,0.761884821137191,978177.5634281248,3468.09375,2618.8348802508676
625.0,641242.5003808613,0.7610446051376955,978177.5634281248,3468.09375,2618.8348802508676
630.0,643734.6389353125,0.7605963153257713,978177.5634281248,3468.09375,2618.8348802508676
635.0,645885.1709485482,0.7602271318104781,978177.5634281248,3468.09375,2618.8348802508676
640.0,650622.6360386993,0.7598586617803414,978177.5634281248,3468.09375,2618.8348802508676
645.0,651953.328069068,0.7595662950185281,978177.5634281248,3468.09375,2618.8348802508676
650.0,653479.921763732,0.7592417384788348,978177.5634281248,3468.09375,2618.8348802508676
655.0,654903.2151643559,0.7589225484147525,978177.5634281248,3468.09375,2618.8348802508676
660.0,655740.0639303081,0.7586534049594168,978177.5634281248,3468.09375,2618.8348802508676
665.0,656174.0841793594,0.7583446244860641,978177.5634281248,3468.09375,2618.8348802508676
670.0,656606.8889717886,0.7580607672270852,978177.5634281248,3468.09375,2618.8348802508676
675.0,657075.9551310035,0.7577391329141121,978177.5634281248,3468.09375,2618.8348802508676
680.0,657627.3528000069,0.7574587446587868,978177.5634281248,3468.09375,2618.8348802508676
685.0,660243.9165324373,0.7571577206053615,978177.5634281248,3468.09375,2618.8348802508676
690.0,663012.3265408529,0.756853534932357,978177.5634281248,3468.09375,2618.8348802508676
695.0,665117.6326944581,0.7565295652760119,978177.5634281248,3468.09375,2618.8348802508676
700.0,666552.7195399065,0.7562599486350714,978177.5634281248,3468.09375,2618.8348802508676
705.0,667274.6203887084,0.756002037859611,978177.5634281248,3468.09375,2618.8348802508676
710.0,667551.7901719449,0.7557045718280822,978177.5634281248,3468.09375,2618.8348802508676
715.0,668002.4011094114,0.7554394947200819,978177.5634281248,3468.09375,2618.8348802508676
720.0,668262.0934936947,0.7551687328938455,978177.5634281248,3468.09375,2618.8348802508676
725.0,668672.6651594228,0.7548801335333905,978177.5634281248,3468.09375,2618.8348802508676
730.0,668914.772549307,0.7546350056020401,978177.5634281248,3468.09375,2618.8348802508676
735.0,669190.9822297113,0.7543650978277441,978177.5634281248,3468.09375,2618.8348802508676
740.0,669675.999782727,0.7540909612647416,978177.5634281248,3468.09375,2618.8348802508676
745.0,670120.6078340617,0.753815090054943,978177.5634281248,3468.09375,2618.8348802508676
750.0,673632.6666543606,0.7535382619092864,978177.5634281248,3468.09375,2618.8348802508676
755.0,674469.7118588869,0.7532158437876751,978177.5634281248,3468.09375,2618.8348802508676
760.0,675793.7271217707,0.7528655791244778,978177.5634281248,3468.09375,2618.8348802508676
765.0,676361.2380123114,0.7525839575345878,978177.5634281248,3468.09375,2618.8348802508676
770.0,676579.1555623012,0.7523410375313672,978177.5634281248,3468.09375,2618.8348802508676
775.0,676994.4592232024,0.7520937834397539,978177.5634281248,3468.09375,2618.8348802508676
780.0,677806.583404048,0.7517634174214745,978177.5634281248,3468.09375,2618.8348802508676
785.0,687502.0317735778,0.7500268432128019,978177.5634281248,3468.09375,2618.8348802508676
790.0,687805.429486339,0.7497592852649397,978177.5634281248,3468.09375,2618.8348802508676
795.0,688361.710282576,0.7494541589838981,978177.5634281248,3468.09375,2618.8348802508676
800.0,688598.3334516658,0.7492439160555395,978177.5634281248,3468.09375,2618.8348802508676
805.0,689396.9636988268,0.7489520622160454,978177.5634281248,3468.09375,2618.8348802508676
810.0,689845.0664805464,0.748683987959586,978177.5634281248,3468.09375,2618.8348802508676
815.0,690278.8187796163,0.748467352469509,978177.5634281248,3468.09375,2618.8348802508676
820.0,691368.9101045931,0.7481476817109136,978177.5634281248,3468.09375,2618.8348802508676
825.0,723120.3416005473,0.7443701893361495,978177.5634281248,3468.09375,2618.8348802508676
830.0,739412.470955701,0.7424077132065009,978177.5634281248,3468.09375,2618.8348802508676
835.0,740811.9761062803,0.7420041138856949,978177.5634281248,3468.09375,2618.8348802508676
840.0,742648.0366056644,0.7415544769501349,978177.5634281248,3468.09375,2618.8348802508676
845.0,743135.9545951042,0.7413107623091227,978177.5634281248,3468.09375,2618.8348802508676
850.0,743723.7169043942,0.7410613283023418,978177.5634281248,3468.09375,2618.8348802508676
855.0,745387.0355148881,0.7408259079914393,978177.5634281248,3468.09375,2618.8348802508676
860.0,748044.8570387316,0.740614249105957,978177.5634281248,3468.09375,2618.8348802508676
865.0,751922.8339133505,0.7403242880880101,978177.5634281248,3468.09375,2618.8348802508676
870.0,752103.7645148294,0.7401485939205148,978177.5634281248,3468.09375,2618.8348802508676
875.0,752692.8361949131,0.7399358423798549,978177.5634281248,3468.09375,2618.8348802508676
880.0,753290.8963683947,0.7396773364341795,978177.5634281248,3468.09375,2618.8348802508676
885.0,753770.2244916133,0.7394681795696827,978177.5634281248,3468.09375,2618.8348802508676
890.0,756138.0934451154,0.7391017887295491,978177.5634281248,3468.09375,2618.8348802508676
895.0,757475.340462557,0.7387355690390629,978177.5634281248,3468.09375,2618.8348802508676
900.0,757657.7290206733,0.7385356183938974,978177.5634281248,3468.09375,2618.8348802508676
905.0,758655.7090506878,0.7382668543416864,978177.5634281248,3468.09375,2618.8348802508676
910.0,762225.4633493316,0.7380093815874206,978177.5634281248,3468.09375,2618.8348802508676
915.0,766541.4914160116,0.7377855943730212,978177.5634281248,3468.09375,2618.8348802508676
920.0,769270.8601840433,0.7375404697604807,978177.5634281248,3468.09375,2618.8348802508676
925.0,772209.642592082,0.7370489515186436,978177.5634281248,3468.09375,2618.8348802508676
930.0,773352.4325266168,0.7367618904190782,978177.5634281248,3468.09375,2618.8348802508676
935.0,773710.580397917,0.7365601837373857,978177.5634281248,3468.09375,2618.8348802508676
940.0,774522.8141669335,0.7363687251658793,978177.5634281248,3468.09375,2618.8348802508676
945.0,774824.3437693047,0.7361447343888279,978177.5634281248,3468.09375,2618.8348802508676
950.0,775055.5148146005,0.7359513612393284,978177.5634281248,3468.09375,2618.8348802508676
955.0,776137.6874340783,0.7357487413658018,978177.5634281248,3468.09375,2618.8348802508676
960.0,777312.8717313532,0.7355727077126054,978177.5634281248,3468.09375,2618.8348802508676
965.0,777575.304088937,0.7353774967103975,978177.5634281248,3468.09375,2618.8348802508676
970.0,779146.3300443708,0.734974258764554,978177.5634281248,3468.09375,2618.8348802508676
975.0,780409.0739837688,0.7346385279551222,978177.5634281248,3468.09375,2618.8348802508676
980.0,781300.9212620385,0.7343542105631427,978177.5634281248,3468.09375,2618.8348802508676
985.0,781442.1384914117,0.7341781780553782,978177.5634281248,3468.09375,2618.8348802508676
990.0,782592.1402763602,0.7338826794002833,978177.5634281248,3468.09375,2618.8348802508676
995.0,794697.5865755229,0.731980976896903,978177.5634281248,3468.09375,2618.8348802508676
1000.0,795841.4192057145,0.7316940936435976,978177.5634281248,3468.09375,2618.8348802508676
1005.0,796223.6097501164,0.7315000732453827,978177.5634281248,3468.09375,2618.8348802508676
1010.0,796529.5230346468,0.7313277431166637,978177.5634281248,3468.09375,2618.8348802508676
1015.0,796928.8680650843,0.7311282323389525,978177.5634281248,3468.09375,2618.8348802508676
1020.0,797316.7570041451,0.7309405854114611,978177.5634281248,3468.09375,2618.8348802508676
1025.0,797915.5600250214,0.7307445504606664,978177.5634281248,3468.09375,2618.8348802508676
1030.0,798368.7897523267,0.7305439908777384,978177.5634281248,3468.09375,2618.8348802508676
1035.0,798469.7847633837,0.730373007838717,978177.5634281248,3468.09375,2618.8348802508676
1040.0,798559.2984949569,0.730235149992693,978177.5634281248,3468.09375,2618.8348802508676
1045.0,798646.8682891293,0.7300805912412619,978177.5634281248,3468.09375,2618.8348802508676
1050.0,798772.5424314489,0.7299039392878975,978177.5634281248,3468.09375,2618.8348802508676
1055.0,798851.4474714362,0.7297413738816165,978177.5634281248,3468.09375,2618.8348802508676
1060.0,798986.6902725986,0.7295770867614959,978177.5634281248,3468.09375,2618.8348802508676
1065.0,799155.886955004,0.7294200564736476,978177.5634281248,3468.09375,2618.8348802508676
1070.0,801806.6967557945,0.7289115013779887,978177.5634281248,3468.09375,2618.8348802508676
1075.0,802063.2537058215,0.7287484274023005,978177.5634281248,3468.09375,2618.8348802508676
1080.0,803083.483558961,0.7285088958588017,978177.5634281248,3468.09375,2618.8348802508676
1085.0,803528.7586534237,0.728304442654624,978177.5634281248,3468.09375,2618.8348802508676
1090.0,805436.6835610383,0.7279467824620122,978177.5634281248,3468.09375,2618.8348802508676
1095.0,807281.7870805998,0.7276162627027295,978177.5634281248,3468.09375,2618.8348802508676
1100.0,807704.7212484777,0.7274434827439583,978177.5634281248,3468.09375,2618.8348802508676
1105.0,808001.9810979922,0.7272885758982883,978177.5634281248,3468.09375,2618.8348802508676
1110.0,808432.055890037,0.7271206160273255,978177.5634281248,3468.09375,2618.8348802508676
1115.0,808717.6645721557,0.7269634182919988,978177.5634281248,3468.09375,2618.8348802508676
1120.0,808843.2272848531,0.7267974044450705,978177.5634281248,3468.09375,2618.8348802508676
1125.0,808906.6130439467,0.7266452661642889,978177.5634281248,3468.09375,2618.8348802508676
1130.0,809173.3725661387,0.7264695531361168,978177.5634281248,3468.09375,2618.8348802508676
1135.0,809425.0905269777,0.7263058532726998,978177.5634281248,3468.09375,2618.8348802508676
1140.0,809664.0546601604,0.726129955290113,978177.5634281248,3468.09375,2618.8348802508676
1145.0,809748.6826619458,0.7259795772606514,978177.5634281248,3468.09375,2618.8348802508676
1150.0,809958.1765964971,0.7258282419181136,978177.5634281248,3468.09375,2618.8348802508676
1155.0,810310.2829278002,0.7256801419943942,978177.5634281248,3468.09375,2618.8348802508676
1160.0,810814.2752679955,0.7255314943334776,978177.5634281248,3468.09375,2618.8348802508676
1165.0,818053.9979246756,0.7253505323635493,978177.5634281248,3468.09375,2618.8348802508676
1170.0,820075.5800381226,0.725203383904526,978177.5634281248,3468.09375,2618.8348802508676
1175.0,821143.1325264726,0.7250568402021796,978177.5634281248,3468.09375,2618.8348802508676
1180.0,823992.1148082319,0.7249082584713006,978177.5634281248,3468.09375,2618.8348802508676
1185.0,828440.669364896,0.7247532669172241,978177.5634281248,3468.09375,2618.8348802508676
1190.0,830241.3921231903,0.7246113223933675,978177.5634281248,3468.09375,2618.8348802508676
1195.0,830398.819445293,0.7244929062060782,978177.5634281248,3468.09375,2618.8348802508676
1200.0,830462.0733937109,0.7243724440946238,978177.5634281248,3468.09375,2618.8348802508676
1205.0,832220.5884277412,0.7242237765051095,978177.5634281248,3468.09375,2618.8348802508676
1210.0,833638.4348019715,0.7240905464034446,978177.5634281248,3468.09375,2618.8348802508676
1215.0,833834.718214882,0.723950155246734,978177.5634281248,3468.09375,2618.8348802508676
1220.0,834415.6260193773,0.7237981103855906,978177.5634281248,3468.09375,2618.8348802508676
1225.0,834974.9348959087,0.7236580044435109,978177.5634281248,3468.09375,2618.8348802508676
1230.0,835137.595098961,0.7235233876818485,978177.5634281248,3468.09375,2618.8348802508676
1235.0,835790.5557459685,0.7233789086684468,978177.5634281248,3468.09375,2618.8348802508676
1240.0,839629.027142601,0.7227215201799564,978177.5634281248,3468.09375,2618.8348802508676
1245.0,840340.4368162351,0.7225050769583375,978177.5634281248,3468.09375,2618.8348802508676
1250.0,840695.1537914952,0.7223774428346804,978177.5634281248,3468.09375,2618.8348802508676
1255.0,840894.4277219585,0.7222401545507291,978177.5634281248,3468.09375,2618.8348802508676
1260.0,841179.608011042,0.7220967157491059,978177.5634281248,3468.09375,2618.8348802508676
1265.0,841480.5472264668,0.7219722584796802,978177.5634281248,3468.09375,2618.8348802508676
1270.0,841547.4852611872,0.7218317407195411,978177.5634281248,3468.09375,2618.8348802508676
1275.0,841650.7004253918,0.721705100427797,978177.5634281248,3468.09375,2618.8348802508676
1280.0,841899.0134589232,0.7215732034494333,978177.5634281248,3468.09375,2618.8348802508676
1285.0,842064.384676468,0.7214241997828879,978177.5634281248,3468.09375,2618.8348802508676
1290.0,842558.1551957303,0.7212783605453613,978177.5634281248,3468.09375,2618.8348802508676
1295.0,843721.8758879002,0.7211250062778142,978177.5634281248,3468.09375,2618.8348802508676
1300.0,844410.0213151452,0.72099575706428,978177.5634281248,3468.09375,2618.8348802508676
1305.0,844834.5197428467,0.7208822481436967,978177.5634281248,3468.09375,2618.8348802508676
1310.0,845101.9728318326,0.7207582229467385,978177.5634281248,3468.09375,2618.8348802508676
1315.0,845595.3398345105,0.7206158500666003,978177.5634281248,3468.09375,2618.8348802508676
1320.0,845911.3476691517,0.7204980522817452,978177.5634281248,3468.09375,2618.8348802508676
1325.0,846088.9792652024,0.7203662435512168,978177.5634281248,3468.09375,2618.8348802508676
1330.0,846192.4749381053,0.7202413118117817,978177.5634281248,3468.09375,2618.8348802508676
1335.0,846267.6969220503,0.7201169344990151,978177.5634281248,3468.09375,2618.8348802508676
1340.0,846331.5013853413,0.7199763725430364,978177.5634281248,3468.09375,2618.8348802508676
1345.0,846451.9114715538,0.7198596074453398,978177.5634281248,3468.09375,2618.8348802508676
1350.0,846695.6050124614,0.7197459932385984,978177.5634281248,3468.09375,2618.8348802508676
1355.0,846743.5985924153,0.7196311756398879,978177.5634281248,3468.09375,2618.8348802508676
1360.0,846785.8534808249,0.7195131753378219,978177.5634281248,3468.09375,2618.8348802508676
1365.0,846846.3893713887,0.7193909466034424,978177.5634281248,3468.09375,2618.8348802508676
1370.0,847110.6548121572,0.7192559765486528,978177.5634281248,3468.09375,2618.8348802508676
1375.0,847220.0597894024,0.7191323151159565,978177.5634281248,3468.09375,2618.8348802508676
1380.0,847328.5484822654,0.718988662939588,978177.5634281248,3468.09375,2618.8348802508676
1385.0,847592.3773252473,0.7188566722318626,978177.5634281248,3468.09375,2618.8348802508676
1390.0,847834.9924284414,0.7187201755909577,978177.5634281248,3468.09375,2618.8348802508676
1395.0,847921.5024672082,0.718594785373091,978177.5634281248,3468.09375,2618.8348802508676
1400.0,848007.8596022322,0.7184664403833272,978177.5634281248,3468.09375,2618.8348802508676
1405.0,848058.9606988303,0.7183266886985493,978177.5634281248,3468.09375,2618.8348802508676
1410.0,848142.5791414215,0.7182079612208763,978177.5634281248,3468.09375,2618.8348802508676
1415.0,848263.6927796566,0.7180825502726442,978177.5634281248,3468.09375,2618.8348802508676
1420.0,848612.794325059,0.7179482296313712,978177.5634281248,3468.09375,2618.8348802508676
1425.0,849222.7216474868,0.7178274009859621,978177.5634281248,3468.09375,2618.8348802508676
1430.0,849542.6880411804,0.7177036722071904,978177.5634281248,3468.09375,2618.8348802508676
1435.0,849644.5880344894,0.7175798950767392,978177.5634281248,3468.09375,2618.8348802508676
1440.0,849817.2174132044,0.71745096236554,978177.5634281248,3468.09375,2618.8348802508676
1445.0,849876.5195550591,0.7173386610608553,978177.5634281248,3468.09375,2618.8348802508676
1450.0,849948.8965228387,0.7172159723519059,978177.5634281248,3468.09375,2618.8348802508676
1455.0,850017.8771010651,0.7171107626578672,978177.5634281248,3468.09375,2618.8348802508676
1460.0,850142.4908215607,0.7169993121121978,978177.5634281248,3468.09375,2618.8348802508676
1465.0,850199.413369096,0.7168976655560181,978177.5634281248,3468.09375,2618.8348802508676
1470.0,850273.3428514999,0.7168000994835648,978177.5634281248,3468.09375,2618.8348802508676
1475.0,850339.7841840639,0.7166905891897075,978177.5634281248,3468.09375,2618.8348802508676
1480.0,850421.1487078915,0.7165658992370761,978177.5634281248,3468.09375,2618.8348802508676
1485.0,850521.0813560827,0.7164592787608897,978177.5634281248,3468.09375,2618.8348802508676
1490.0,850618.4457039161,0.716371973190953,978177.5634281248,3468.09375,2618.8348802508676
1495.0,850809.2097305147,0.716289473615177,978177.5634281248,3468.09375,2618.8348802508676
1500.0,851185.1544956106,0.7161728202070692,978177.5634281248,3468.09375,2618.8348802508676
1505.0,851326.4073576424,0.7160577366870935,978177.5634281248,3468.09375,2618.8348802508676
1510.0,851379.482996499,0.7159610721976347,978177.5634281248,3468.09375,2618.8348802508676
1515.0,851615.8557386433,0.7158530410424138,978177.5634281248,3468.09375,2618.8348802508676
1520.0,851758.8913862418,0.715754213359846,978177.5634281248,3468.09375,2618.8348802508676
1525.0,851852.8819942591,0.715653320087622,978177.5634281248,3468.09375,2618.8348802508676
1530.0,851913.2963731629,0.7155556097818069,978177.5634281248,3468.09375,2618.8348802508676
1535.0,852097.5127886258,0.7154566060571245,978177.5634281248,3468.09375,2618.8348802508676
1540.0,852347.7026651644,0.7153639273476257,978177.5634281248,3468.09375,2618.8348802508676
1545.0,852588.1464827788,0.715260655268253,978177.5634281248,3468.09375,2618.8348802508676
1550.0,853015.5496602255,0.7151732708534666,978177.5634281248,3468.09375,2618.8348802508676
1555.0,853806.8935829405,0.7150739726178497,978177.5634281248,3468.09375,2618.8348802508676
1560.0,854597.7096363478,0.7149712859476703,978177.5634281248,3468.09375,2618.8348802508676
1565.0,854878.3648147023,0.7148527327060581,978177.5634281248,3468.09375,2618.8348802508676
1570.0,855036.764531784,0.714734302093108,978177.5634281248,3468.09375,2618.8348802508676
1575.0,855257.2730539875,0.7146363900793011,978177.5634281248,3468.09375,2618.8348802508676
1580.0,855460.4910340267,0.7145385213107535,978177.5634281248,3468.09375,2618.8348802508676
1585.0,855574.7278313324,0.7144319641450821,978177.5634281248,3468.09375,2618.8348802508676
1590.0,855765.7614617074,0.7143273012651478,978177.5634281248,3468.09375,2618.8348802508676
1595.0,856174.6685881829,0.7142199915442531,978177.5634281248,3468.09375,2618.8348802508676
1600.0,856815.953617368,0.7141198640602514,978177.5634281248,3468.09375,2618.8348802508676
1605.0,857963.0036740339,0.7140101987052592,978177.5634281248,3468.09375,2618.8348802508676
1610.0,858010.3499916098,0.7139114838259251,978177.5634281248,3468.09375,2618.8348802508676
1615.0,858109.3378207643,0.7138099210917034,978177.5634281248,3468.09375,2618.8348802508676
1620.0,858364.7572685374,0.7136953381190695,978177.5634281248,3468.09375,2618.8348802508676
1625.0,858563.4137600827,0.7135907330231056,978177.5634281248,3468.09375,2618.8348802508676
1630.0,859880.1398491404,0.7134267217091855,978177.5634281248,3468.09375,2618.8348802508676
1635.0,862122.2242065215,0.7132993684534435,978177.5634281248,3468.09375,2618.8348802508676
1640.0,865080.9590328825,0.7131779400095873,978177.5634281248,3468.09375,2618.8348802508676
1645.0,866676.8177972892,0.7130482103484822,978177.5634281248,3468.09375,2618.8348802508676
1650.0,867302.5738227135,0.7129442339809102,978177.5634281248,3468.09375,2618.8348802508676
1655.0,868843.0410513493,0.7128425111923073,978177.5634281248,3468.09375,2618.8348802508676
1660.0,868953.919414346,0.7127436085188505,978177.5634281248,3468.09375,2618.8348802508676
1665.0,869147.1325701562,0.7126358168959875,978177.5634281248,3468.09375,2618.8348802508676
1670.0,869286.6556031327,0.7125441461648264,978177.5634281248,3468.09375,2618.8348802508676
1675.0,869378.1337267929,0.7124693551943904,978177.5634281248,3468.09375,2618.8348802508676
1680.0,869557.2909711077,0.7123816282860872,978177.5634281248,3468.09375,2618.8348802508676
1685.0,869626.9677728728,0.7122899643441624,978177.5634281248,3468.09375,2618.8348802508676
1690.0,869733.8802250786,0.7121917931972832,978177.5634281248,3468.09375,2618.8348802508676
1695.0,869833.8007957778,0.7120965791005764,978177.5634281248,3468.09375,2618.8348802508676
1700.0,869905.3427167067,0.712011382399866,978177.5634281248,3468.09375,2618.8348802508676
1705.0,869996.9069516225,0.711920563792776,978177.5634281248,3468.09375,2618.8348802508676
1710.0,870084.2146038365,0.7118322752399661,978177.5634281248,3468.09375,2618.8348802508676
1715.0,870215.1219614279,0.7117393046264022,978177.5634281248,3468.09375,2618.8348802508676
1720.0,870367.6019418695,0.711652693530265,978177.5634281248,3468.09375,2618.8348802508676
1725.0,870507.3782047638,0.7115616228443634,978177.5634281248,3468.09375,2618.8348802508676
1730.0,870714.1411591201,0.7114774762839012,978177.5634281248,3468.09375,2618.8348802508676
1735.0,870973.3189060444,0.7113912322606694,978177.5634281248,3468.09375,2618.8348802508676
1740.0,871074.6038158741,0.7113116517149174,978177.5634281248,3468.09375,2618.8348802508676
1745.0,871183.7356930819,0.7112351021462099,978177.5634281248,3468.09375,2618.8348802508676
1750.0,871250.6777569071,0.7111584716220741,978177.5634281248,3468.09375,2618.8348802508676
1755.0,871321.1939843458,0.7110773488828084,978177.5634281248,3468.09375,2618.8348802508676
1760.0,871641.2176572537,0.7109872582792122,978177.5634281248,3468.09375,2618.8348802508676
1765.0,872890.7517225343,0.7109006482957073,978177.5634281248,3468.09375,2618.8348802508676
1770.0,873845.7987616597,0.7106908203909839,978177.5634281248,3468.09375,2618.8348802508676
1775.0,874597.1938679622,0.710539701751238,978177.5634281248,3468.09375,2618.8348802508676
1780.0,875423.9066957743,0.7103886657191594,978177.5634281248,3468.09375,2618.8348802508676
1785.0,875600.5245574234,0.7102940867111491,978177.5634281248,3468.09375,2618.8348802508676
1790.0,876030.685215525,0.7101853455274056,978177.5634281248,3468.09375,2618.8348802508676
1795.0,876611.133756986,0.7100359302065274,978177.5634281248,3468.09375,2618.8348802508676
1800.0,877146.9547599691,0.7099452882729186,978177.5634281248,3468.09375,2618.8348802508676
1805.0,877533.5259802798,0.7098638659815052,978177.5634281248,3468.09375,2618.8348802508676
1810.0,878089.2850757781,0.7097583496699605,978177.5634281248,3468.09375,2618.8348802508676
1815.0,878162.7026078248,0.7096750916366721,978177.5634281248,3468.09375,2618.8348802508676
1820.0,878215.3804572923,0.7095987614084904,978177.5634281248,3468.09375,2618.8348802508676
1825.0,878310.4650843635,0.7095212393683643,978177.5634281248,3468.09375,2618.8348802508676
1830.0,878834.9350476621,0.7094250425213066,978177.5634281248,3468.09375,2618.8348802508676
1835.0,881682.8975424528,0.709040308659809,978177.5634281248,3468.09375,2618.8348802508676
1840.0,882655.3805656333,0.7089281894436181,978177.5634281248,3468.09375,2618.8348802508676
1845.0,883636.0050081812,0.7087739184866833,978177.5634281248,3468.09375,2618.8348802508676
1850.0,884298.1013723041,0.7086897863418938,978177.5634281248,3468.09375,2618.8348802508676
1855.0,884807.0302140011,0.7086146196958393,978177.5634281248,3468.09375,2618.8348802508676
1860.0,885424.5357359987,0.7085316453084277,978177.5634281248,3468.09375,2618.8348802508676
1865.0,885748.8156922173,0.7084492913430532,978177.5634281248,3468.09375,2618.8348802508676
1870.0,886187.4969204373,0.7083657248712927,978177.5634281248,3468.09375,2618.8348802508676
1875.0,886455.2798658595,0.7082921407331467,978177.5634281248,3468.09375,2618.8348802508676
1880.0,886718.6272081742,0.708221175633664,978177.5634281248,3468.09375,2618.8348802508676
1885.0,886860.2641442973,0.7081485565717526,978177.5634281248,3468.09375,2618.8348802508676
1890.0,886953.9319392323,0.7080668811868049,978177.5634281248,3468.09375,2618.8348802508676
1895.0,887048.340558591,0.7079980761176471,978177.5634281248,3468.09375,2618.8348802508676
1900.0,887499.475961837,0.707922159548402,978177.5634281248,3468.09375,2618.8348802508676
1905.0,887845.7382673869,0.7078434624464194,978177.5634281248,3468.09375,2618.8348802508676
1910.0,888167.14509338,0.707770053317779,978177.5634281248,3468.09375,2618.8348802508676
1915.0,888513.6717760692,0.7076392815744325,978177.5634281248,3468.09375,2618.8348802508676
1920.0,888928.1819320847,0.7074891197204455,978177.5634281248,3468.09375,2618.8348802508676
1925.0,889062.1693941982,0.7072161544479995,978177.5634281248,3468.09375,2618.8348802508676
1930.0,889371.554924556,0.7070581147349563,978177.5634281248,3468.09375,2618.8348802508676
1935.0,890076.7498151993,0.706945476738066,978177.5634281248,3468.09375,2618.8348802508676
1940.0,890411.5228047573,0.7068621500074053,978177.5634281248,3468.09375,2618.8348802508676
1945.0,890657.3390084221,0.7067827208468968,978177.5634281248,3468.09375,2618.8348802508676
1950.0,890880.6643437502,0.7066929861630104,978177.5634281248,3468.09375,2618.8348802508676
1955.0,891170.9167751624,0.706613267855982,978177.5634281248,3468.09375,2618.8348802508676
1960.0,891530.8506707485,0.7065281306841028,978177.5634281248,3468.09375,2618.8348802508676
1965.0,891891.0198951919,0.7064371125174794,978177.5634281248,3468.09375,2618.8348802508676
1970.0,892155.4716394872,0.7063578446150622,978177.5634281248,3468.09375,2618.8348802508676
1975.0,892611.433299843,0.7062871119821688,978177.5634281248,3468.09375,2618.8348802508676
1980.0,893354.3988345064,0.7062054787637979,978177.5634281248,3468.09375,2618.8348802508676
1985.0,893736.8026152895,0.7061296464467255,978177.5634281248,3468.09375,2618.8348802508676
1990.0,894309.9989124022,0.7060516077494918,978177.5634281248,3468.09375,2618.8348802508676
1995.0,894777.631340706,0.7059808062772343,978177.5634281248,3468.09375,2618.8348802508676
2000.0,895186.825526312,0.7058999911915537,978177.5634281248,3468.09375,2618.8348802508676
2005.0,896258.6932219716,0.7058066912873845,978177.5634281248,3468.09375,2618.8348802508676
2010.0,896458.9548985447,0.7057297857720096,978177.5634281248,3468.09375,2618.8348802508676
2015.0,896556.1159654986,0.7056478280783944,978177.5634281248,3468.09375,2618.8348802508676
2020.0,896589.9745282576,0.7055783741852829,978177.5634281248,3468.09375,2618.8348802508676
2025.0,896794.0079148902,0.7054963725256931,978177.5634281248,3468.09375,2618.8348802508676
2030.0,897033.9080798044,0.7054262696005329,978177.5634281248,3468.09375,2618.8348802508676
2035.0,897143.9260708714,0.7053574279691686,978177.5634281248,3468.09375,2618.8348802508676
2040.0,897257.6690447832,0.7052711921304415,978177.5634281248,3468.09375,2618.8348802508676
2045.0,897345.9371004069,0.7052043550401186,978177.5634281248,3468.09375,2618.8348802508676
2050.0,897597.153889356,0.7051332943589126,978177.5634281248,3468.09375,2618.8348802508676
2055.0,897956.8518883871,0.7050658761529769,978177.5634281248,3468.09375,2618.8348802508676
2060.0,898147.2390163764,0.7049895348822707,978177.5634281248,3468.09375,2618.8348802508676
2065.0,898292.2939061208,0.7049226513050768,978177.5634281248,3468.09375,2618.8348802508676
2070.0,898533.5965161481,0.7048559550484299,978177.5634281248,3468.09375,2618.8348802508676
2075.0,898831.036342162,0.7047862736641898,978177.5634281248,3468.09375,2618.8348802508676
2080.0,899330.963527508,0.7047204477031673,978177.5634281248,3468.09375,2618.8348802508676
2085.0,899818.760416162,0.7046380734152308,978177.5634281248,3468.09375,2618.8348802508676
2090.0,900223.6552769978,0.7045317694295361,978177.5634281248,3468.09375,2618.8348802508676
2095.0,900422.7179053517,0.7044610256247823,978177.5634281248,3468.09375,2618.8348802508676
2100.0,900601.7511781817,0.7043995431058493,978177.5634281248,3468.09375,2618.8348802508676
2105.0,900943.4032205503,0.7043341890712841,978177.5634281248,3468.09375,2618.8348802508676
2110.0,901442.3105365977,0.7042688192134015,978177.5634281248,3468.09375,2618.8348802508676
2115.0,902246.8222612384,0.7042057056712565,978177.5634281248,3468.09375,2618.8348802508676
2120.0,902936.6645947108,0.7041423677271362,978177.5634281248,3468.09375,2618.8348802508676
2125.0,903419.9087972902,0.704075142287447,978177.5634281248,3468.09375,2618.8348802508676
2130.0,903830.8262188139,0.7040078092558635,978177.5634281248,3468.09375,2618.8348802508676
2135.0,904582.6874178905,0.7039458273857506,978177.5634281248,3468.09375,2618.8348802508676
2140.0,904721.0544806678,0.7038865437298719,978177.5634281248,3468.09375,2618.8348802508676
2145.0,904771.1725005775,0.7038268187586283,978177.5634281248,3468.09375,2618.8348802508676
2150.0,904829.1737325846,0.7037689251803863,978177.5634281248,3468.09375,2618.8348802508676
2155.0,905059.6434439211,0.7037047975772679,978177.5634281248,3468.09375,2618.8348802508676
2160.0,905448.8921661674,0.7036394880791872,978177.5634281248,3468.09375,2618.8348802508676
2165.0,905777.2066240172,0.7035824174497133,978177.5634281248,3468.09375,2618.8348802508676
2170.0,906302.6153213874,0.7035154337552249,978177.5634281248,3468.09375,2618.8348802508676
2175.0,906642.0021756174,0.7034520843870381,978177.5634281248,3468.09375,2618.8348802508676
2180.0,907141.0615368043,0.7033864280028415,978177.5634281248,3468.09375,2618.8348802508676
2185.0,907327.0579661551,0.7033199422713563,978177.5634281248,3468.09375,2618.8348802508676
2190.0,907480.4915007217,0.7032516287521382,978177.5634281248,3468.09375,2618.8348802508676
2195.0,907619.0817681081,0.7031874052026131,978177.5634281248,3468.09375,2618.8348802508676
2200.0,907765.474132522,0.7031222383509,978177.5634281248,3468.09375,2618.8348802508676
2205.0,907895.4994825129,0.7030453104465986,978177.5634281248,3468.09375,2618.8348802508676
2210.0,908072.3406212874,0.7029855947428457,978177.5634281248,3468.09375,2618.8348802508676
2215.0,908266.4868613305,0.7029236499836136,978177.5634281248,3468.09375,2618.8348802508676
2220.0,908697.0139107434,0.70284561772922,978177.5634281248,3468.09375,2618.8348802508676
2225.0,909459.94004603,0.7027727231320399,978177.5634281248,3468.09375,2618.8348802508676
2230.0,910267.5364824933,0.7026989324962175,978177.5634281248,3468.09375,2618.8348802508676
2235.0,911110.9113211223,0.702616443565619,978177.5634281248,3468.09375,2618.8348802508676
2240.0,911997.9822024342,0.7025458608860174,978177.5634281248,3468.09375,2618.8348802508676
2245.0,912557.3562802481,0.702479940954562,978177.5634281248,3468.09375,2618.8348802508676
2250.0,913164.6171235774,0.7023968357049979,978177.5634281248,3468.09375,2618.8348802508676
2255.0,914542.8425754696,0.7023172175414554,978177.5634281248,3468.09375,2618.8348802508676
2260.0,915362.2459821285,0.7022490826949755,978177.5634281248,3468.09375,2618.8348802508676
2265.0,916043.1422268186,0.7021882607126203,978177.5634281248,3468.09375,2618.8348802508676
2270.0,916471.7657619028,0.7021296193043399,978177.5634281248,3468.09375,2618.8348802508676
2275.0,917319.9311278128,0.7020626917764884,978177.5634281248,3468.09375,2618.8348802508676
2280.0,918405.3930964904,0.7019963463033657,978177.5634281248,3468.09375,2618.8348802508676
2285.0,919230.4562492552,0.7019253352487901,978177.5634281248,3468.09375,2618.8348802508676
2290.0,919933.9983220536,0.7018606902845925,978177.5634281248,3468.09375,2618.8348802508676
2295.0,920886.2974030366,0.7017881836488441,978177.5634281248,3468.09375,2618.8348802508676
2300.0,922347.6307014992,0.7017163061885838,978177.5634281248,3468.09375,2618.8348802508676
2305.0,924030.636005321,0.7016409381860235,978177.5634281248,3468.09375,2618.8348802508676
2310.0,924351.1729668592,0.7015779430947446,978177.5634281248,3468.09375,2618.8348802508676
2315.0,924594.9901176513,0.7015102729394748,978177.5634281248,3468.09375,2618.8348802508676
2320.0,924686.9913374657,0.7014424756040426,978177.5634281248,3468.09375,2618.8348802508676
2325.0,924712.9515460024,0.701384216243753,978177.5634281248,3468.09375,2618.8348802508676
2330.0,924742.2472351426,0.7013374618236873,978177.5634281248,3468.09375,2618.8348802508676
2335.0,924770.1558483614,0.7012884458948871,978177.5634281248,3468.09375,2618.8348802508676
2340.0,924824.2580715358,0.7012329035622873,978177.5634281248,3468.09375,2618.8348802508676
2345.0,924900.5553146735,0.7011721268011509,978177.5634281248,3468.09375,2618.8348802508676
2350.0,924940.4882478182,0.7011197745614302,978177.5634281248,3468.09375,2618.8348802508676
2355.0,925008.4437183291,0.7010555496234884,978177.5634281248,3468.09375,2618.8348802508676
2360.0,925298.3585740802,0.7009879412754585,978177.5634281248,3468.09375,2618.8348802508676
2365.0,925889.1902549498,0.7009306310807092,978177.5634281248,3468.09375,2618.8348802508676
2370.0,926531.4353349796,0.7008652868496235,978177.5634281248,3468.09375,2618.8348802508676
2375.0,926896.1997274336,0.7008037094999513,978177.5634281248,3468.09375,2618.8348802508676
2380.0,927368.2908279438,0.7007443476421911,978177.5634281248,3468.09375,2618.8348802508676
2385.0,927780.0461708352,0.7006850361344796,978177.5634281248,3468.09375,2618.8348802508676
2390.0,928521.8184620846,0.7006246589423858,978177.5634281248,3468.09375,2618.8348802508676
2395.0,928777.5414904893,0.7005703118817614,978177.5634281248,3468.09375,2618.8348802508676
2400.0,929307.2973010023,0.7005101763605769,978177.5634281248,3468.09375,2618.8348802508676
2405.0,929939.9844504016,0.7004525826974418,978177.5634281248,3468.09375,2618.8348802508676
2410.0,930507.7639124499,0.7003948349071146,978177.5634281248,3468.09375,2618.8348802508676
2415.0,931246.4307878467,0.7003366536947272,978177.5634281248,3468.09375,2618.8348802508676
2420.0,931598.9237287167,0.7002864246791127,978177.5634281248,3468.09375,2618.8348802508676
2425.0,931730.3098506337,0.7002353904967599,978177.5634281248,3468.09375,2618.8348802508676
2430.0,931920.0538353977,0.7001749654345616,978177.5634281248,3468.09375,2618.8348802508676
2435.0,932126.3151631254,0.70011749379915,978177.5634281248,3468.09375,2618.8348802508676
2440.0,932220.5399860846,0.7000664943147447,978177.5634281248,3468.09375,2618.8348802508676
2445.0,932291.313834557,0.7000097522373497,978177.5634281248,3468.09375,2618.8348802508676
2450.0,932356.1915543878,0.6999591408941263,978177.5634281248,3468.09375,2618.8348802508676
2455.0,932399.5386454483,0.6999007546284647,978177.5634281248,3468.09375,2618.8348802508676
2460.0,932420.7573900928,0.6998456196745145,978177.5634281248,3468.09375,2618.8348802508676
2465.0,932441.3463278932,0.6997984914760335,978177.5634281248,3468.09375,2618.8348802508676
2470.0,932465.7226113428,0.6997498490450202,978177.5634281248,3468.09375,2618.8348802508676
2475.0,932488.0241765344,0.6997021223729081,978177.5634281248,3468.09375,2618.8348802508676
2480.0,932509.3851056746,0.699657395244359,978177.5634281248,3468.09375,2618.8348802508676
2485.0,932546.1330524833,0.6996077303892887,978177.5634281248,3468.09375,2618.8348802508676
2490.0,932570.2377207343,0.6995562406738697,978177.5634281248,3468.09375,2618.8348802508676
2495.0,932605.7210534321,0.6995126473329774,978177.5634281248,3468.09375,2618.8348802508676
2500.0,932675.5308016235,0.6994698075946528,978177.5634281248,3468.09375,2618.8348802508676
2505.0,932757.2721068016,0.6994274424985432,978177.5634281248,3468.09375,2618.8348802508676
2510.0,932907.7452728662,0.6993852561063871,978177.5634281248,3468.09375,2618.8348802508676
2515.0,933144.0034621722,0.6993420929344986,978177.5634281248,3468.09375,2618.8348802508676
2520.0,933560.4018563875,0.699286605295383,978177.5634281248,3468.09375,2618.8348802508676
2525.0,933786.5526710196,0.6992374523508065,978177.5634281248,3468.09375,2618.8348802508676
2530.0,933810.9782234832,0.6991889567449369,978177.5634281248,3468.09375,2618.8348802508676
2535.0,933862.2706380769,0.6991419312750484,978177.5634281248,3468.09375,2618.8348802508676
2540.0,933883.1151086368,0.6990959423655246,978177.5634281248,3468.09375,2618.8348802508676
2545.0,933902.2634103672,0.6990507251180693,978177.5634281248,3468.09375,2618.8348802508676
2550.0,933992.0687484096,0.6989966994831159,978177.5634281248,3468.09375,2618.8348802508676
2555.0,934036.314029621,0.6989462637486202,978177.5634281248,3468.09375,2618.8348802508676
2560.0,934122.7149677703,0.6988946748610279,978177.5634281248,3468.09375,2618.8348802508676
2565.0,934210.1671700603,0.6988457457493762,978177.5634281248,3468.09375,2618.8348802508676
2570.0,934355.3975617748,0.6988008981409932,978177.5634281248,3468.09375,2618.8348802508676
2575.0,934380.4351449105,0.6987563448351866,978177.5634281248,3468.09375,2618.8348802508676
2580.0,934403.6699819156,0.6987055846882151,978177.5634281248,3468.09375,2618.8348802508676
2585.0,934425.3585875961,0.6986546368962017,978177.5634281248,3468.09375,2618.8348802508676
2590.0,934444.0813097345,0.698609972478388,978177.5634281248,3468.09375,2618.8348802508676
2595.0,934461.643107104,0.6985681061434036,978177.5634281248,3468.09375,2618.8348802508676
2600.0,934483.3573197604,0.6985166219050906,978177.5634281248,3468.09375,2618.8348802508676
2605.0,934531.7626766368,0.6984713496471955,978177.5634281248,3468.09375,2618.8348802508676
2610.0,934588.8562860249,0.6984283252562614,978177.5634281248,3468.09375,2618.8348802508676
2615.0,934632.5788546009,0.6983825639680441,978177.5634281248,3468.09375,2618.8348802508676
2620.0,934679.3503591976,0.698330096076344,978177.5634281248,3468.09375,2618.8348802508676
2625.0,934752.3144743908,0.6982782346959979,978177.5634281248,3468.09375,2618.8348802508676
2630.0,934823.9479991006,0.6982321768967846,978177.5634281248,3468.09375,2618.8348802508676
2635.0,935006.081270595,0.698185323093331,978177.5634281248,3468.09375,2618.8348802508676
2640.0,936074.978450096,0.6981242353557513,978177.5634281248,3468.09375,2618.8348802508676
2645.0,936569.6831560744,0.6980691996533754,978177.5634281248,3468.09375,2618.8348802508676
2650.0,937774.1900031746,0.6980155078421587,978177.5634281248,3468.09375,2618.8348802508676
2655.0,938486.8564462384,0.697964703913476,978177.5634281248,3468.09375,2618.8348802508676
2660.0,939067.7894159867,0.6979162369519367,978177.5634281248,3468.09375,2618.8348802508676
2665.0,939744.7478677758,0.6978642257803646,978177.5634281248,3468.09375,2618.8348802508676
2670.0,940631.8388713703,0.6978039601390132,978177.5634281248,3468.09375,2618.8348802508676
2675.0,941439.1948988804,0.6977523038714553,978177.5634281248,3468.09375,2618.8348802508676
2680.0,942241.0642183148,0.69769726150296,978177.5634281248,3468.09375,2618.8348802508676
2685.0,943085.6746145486,0.6976401712875863,978177.5634281248,3468.09375,2618.8348802508676
2690.0,944772.9459815905,0.6975728720305372,978177.5634281248,3468.09375,2618.8348802508676
2695.0,946285.5548831248,0.697509126804261,978177.5634281248,3468.09375,2618.8348802508676
2700.0,946696.676682146,0.697465595521496,978177.5634281248,3468.09375,2618.8348802508676
2705.0,946967.2845582465,0.6974234030195641,978177.5634281248,3468.09375,2618.8348802508676
2710.0,947033.6700803705,0.6973818591409477,978177.5634281248,3468.09375,2618.8348802508676
2715.0,947056.8974810422,0.6973419277783961,978177.5634281248,3468.09375,2618.8348802508676
2720.0,947181.7219534604,0.6972903312660913,978177.5634281248,3468.09375,2618.8348802508676
2725.0,947600.5612587817,0.6972387088855478,978177.5634281248,3468.09375,2618.8348802508676
2730.0,948201.9702597575,0.6971939116868489,978177.5634281248,3468.09375,2618.8348802508676
2735.0,948654.1804192243,0.697152944306792,978177.5634281248,3468.09375,2618.8348802508676
2740.0,949548.4453776239,0.6970984183103945,978177.5634281248,3468.09375,2618.8348802508676
2745.0,950549.5019908608,0.6970414258028925,978177.5634281248,3468.09375,2618.8348802508676
2750.0,950895.7578766854,0.6969850945482132,978177.5634281248,3468.09375,2618.8348802508676
2755.0,950940.0829727654,0.6969433798894537,978177.5634281248,3468.09375,2618.8348802508676
2760.0,958941.1405459631,0.6960315623491337,978177.5634281248,3468.09375,2618.8348802508676
2765.0,959046.2781765949,0.6959879637746884,978177.5634281248,3468.09375,2618.8348802508676
2770.0,959073.6204123494,0.695943621985807,978177.5634281248,3468.09375,2618.8348802508676
2775.0,959166.26231866,0.6958983563604669,978177.5634281248,3468.09375,2618.8348802508676
2780.0,959383.8900091896,0.695846928812884,978177.5634281248,3468.09375,2618.8348802508676
2785.0,959585.5237986614,0.6958030255218633,978177.5634281248,3468.09375,2618.8348802508676
2790.0,959611.6562725843,0.695761286236566,978177.5634281248,3468.09375,2618.8348802508676
2795.0,961431.5637302032,0.6955278860507021,978177.5634281248,3468.09375,2618.8348802508676
2800.0,961543.6968318383,0.6954849728387031,978177.5634281248,3468.09375,2618.8348802508676
2805.0,961669.6121944207,0.6954354889386896,978177.5634281248,3468.09375,2618.8348802508676
2810.0,961691.8907386913,0.6953467311792868,978177.5634281248,3468.09375,2618.8348802508676
2815.0,961713.6775303716,0.6952936424695684,978177.5634281248,3468.09375,2618.8348802508676
2820.0,961848.7665288374,0.6952495602397525,978177.5634281248,3468.09375,2618.8348802508676
2825.0,962030.1407042799,0.6951989191200225,978177.5634281248,3468.09375,2618.8348802508676
2830.0,962194.3653048361,0.695157256202392,978177.5634281248,3468.09375,2618.8348802508676
2835.0,962474.4533897454,0.6951112925456188,978177.5634281248,3468.09375,2618.8348802508676
2840.0,962642.6725130236,0.6950729456187449,978177.5634281248,3468.09375,2618.8348802508676
2845.0,962688.3523494311,0.6950354881328543,978177.5634281248,3468.09375,2618.8348802508676
2850.0,962709.0869429868,0.6949950187628331,978177.5634281248,3468.09375,2618.8348802508676
2855.0,962775.6521740989,0.6949580728183279,978177.5634281248,3468.09375,2618.8348802508676
2860.0,963095.0170891215,0.694913632862932,978177.5634281248,3468.09375,2618.8348802508676
2865.0,963555.3977883531,0.6948686124130513,978177.5634281248,3468.09375,2618.8348802508676
2870.0,964085.2948894644,0.6948229380248835,978177.5634281248,3468.09375,2618.8348802508676
2875.0,964663.7607907164,0.6947801978499608,978177.5634281248,3468.09375,2618.8348802508676
2880.0,965004.735899541,0.6947348106199401,978177.5634281248,3468.09375,2618.8348802508676
2885.0,965293.0468780702,0.6946912675125905,978177.5634281248,3468.09375,2618.8348802508676
2890.0,965708.2375728426,0.694646045356129,978177.5634281248,3468.09375,2618.8348802508676
2895.0,966854.8543693878,0.6945981683311384,978177.5634281248,3468.09375,2618.8348802508676
2900.0,966878.4777944548,0.6945608697075051,978177.5634281248,3468.09375,2618.8348802508676
2905.0,966899.9247516559,0.6945225239788507,978177.5634281248,3468.09375,2618.8348802508676
2910.0,966919.504355459,0.6944893338491847,978177.5634281248,3468.09375,2618.8348802508676
2915.0,966940.7070958653,0.6944546511375832,978177.5634281248,3468.09375,2618.8348802508676
2920.0,966959.0240144094,0.6944220422430941,978177.5634281248,3468.09375,2618.8348802508676
2925.0,966978.1611130238,0.6943842851025307,978177.5634281248,3468.09375,2618.8348802508676
2930.0,967001.1693470856,0.6943495835928497,978177.5634281248,3468.09375,2618.8348802508676
2935.0,967022.2314726523,0.6943040478313209,978177.5634281248,3468.09375,2618.8348802508676
2940.0,967045.2909094715,0.6942702556444958,978177.5634281248,3468.09375,2618.8348802508676
2945.0,967069.6743724333,0.694231739850271,978177.5634281248,3468.09375,2618.8348802508676
2950.0,967106.9561638498,0.6941937770880381,978177.5634281248,3468.09375,2618.8348802508676
2955.0,967133.0936152616,0.6941571038405688,978177.5634281248,3468.09375,2618.8348802508676
2960.0,967211.185556515,0.694121013736999,978177.5634281248,3468.09375,2618.8348802508676
2965.0,967470.6277398071,0.6940793641596222,978177.5634281248,3468.09375,2618.8348802508676
2970.0,968443.8978796166,0.6940293043983838,978177.5634281248,3468.09375,2618.8348802508676
2975.0,968956.7078985554,0.6939896613776214,978177.5634281248,3468.09375,2618.8348802508676
2980.0,969801.1554192882,0.6939469003815716,978177.5634281248,3468.09375,2618.8348802508676
2985.0,970296.7392993626,0.6939079111947948,978177.5634281248,3468.09375,2618.8348802508676
2990.0,970485.9894878773,0.6938713002336265,978177.5634281248,3468.09375,2618.8348802508676
2995.0,970692.182844687,0.6938312558910014,978177.5634281248,3468.09375,2618.8348802508676
3000.0,970865.6046500348,0.6937924260858783,978177.5634281248,3468.09375,2618.8348802508676
3005.0,971003.4761346799,0.6937545168015258,978177.5634281248,3468.09375,2618.8348802508676
3010.0,971152.5896975171,0.6937150025561458,978177.5634281248,3468.09375,2618.8348802508676
3015.0,971255.5824034472,0.6936748888103035,978177.5634281248,3468.09375,2618.8348802508676
3020.0,971398.075232279,0.6936300481832869,978177.5634281248,3468.09375,2618.8348802508676
3025.0,971523.5684361553,0.6935882612882529,978177.5634281248,3468.09375,2618.8348802508676
3030.0,971548.1592849642,0.6935364392093727,978177.5634281248,3468.09375,2618.8348802508676
3035.0,971566.7782748983,0.6934886279748581,978177.5634281248,3468.09375,2618.8348802508676
3040.0,971583.584607249,0.6934471073469527,978177.5634281248,3468.09375,2618.8348802508676
3045.0,971602.2734924562,0.693408890837937,978177.5634281248,3468.09375,2618.8348802508676
3050.0,971649.6657814899,0.693359441631074,978177.5634281248,3468.09375,2618.8348802508676
3055.0,971858.746946581,0.6933204762146636,978177.5634281248,3468.09375,2618.8348802508676
3060.0,972168.3430440763,0.6932801141443252,978177.5634281248,3468.09375,2618.8348802508676
3065.0,972331.0463726225,0.6932367408732549,978177.5634281248,3468.09375,2618.8348802508676
3070.0,972550.40281353,0.6931896733696968,978177.5634281248,3468.09375,2618.8348802508676
3075.0,972756.224590881,0.6931477059016953,978177.5634281248,3468.09375,2618.8348802508676
3080.0,972985.1035829829,0.6931052911943941,978177.5634281248,3468.09375,2618.8348802508676
3085.0,973151.0803498237,0.6930394111295947,978177.5634281248,3468.09375,2618.8348802508676
3090.0,973546.5688908392,0.6929873405873779,978177.5634281248,3468.09375,2618.8348802508676
3095.0,973696.6539778536,0.6929404232284463,978177.5634281248,3468.09375,2618.8348802508676
3100.0,973988.7206037731,0.6928979967735549,978177.5634281248,3468.09375,2618.8348802508676
3105.0,974156.3480805481,0.6928547012849108,978177.5634281248,3468.09375,2618.8348802508676
3110.0,974286.4981529672,0.6928130762952526,978177.5634281248,3468.09375,2618.8348802508676
3115.0,974438.8932958584,0.6927720106284383,978177.5634281248,3468.09375,2618.8348802508676
3120.0,974642.6170196261,0.6927316304487674,978177.5634281248,3468.09375,2618.8348802508676
3125.0,974702.1695010398,0.6926874641473727,978177.5634281248,3468.09375,2618.8348802508676
3130.0,974845.7526215041,0.6926444606073702,978177.5634281248,3468.09375,2618.8348802508676
3135.0,974952.5367282106,0.6926018550032537,978177.5634281248,3468.09375,2618.8348802508676
3140.0,975088.0382292854,0.6925638505921472,978177.5634281248,3468.09375,2618.8348802508676
3145.0,975225.1632232991,0.6925173969665914,978177.5634281248,3468.09375,2618.8348802508676
3150.0,975290.7482748718,0.6924739919431496,978177.5634281248,3468.09375,2618.8348802508676
3155.0,975312.6683396334,0.6924285087636991,978177.5634281248,3468.09375,2618.8348802508676
3160.0,975345.8030820384,0.6923865886021561,978177.5634281248,3468.09375,2618.8348802508676
3165.0,975417.2371531699,0.692342112764222,978177.5634281248,3468.09375,2618.8348802508676
3170.0,975564.6037783624,0.6922991352688179,978177.5634281248,3468.09375,2618.8348802508676
3175.0,975791.8042532868,0.6922574585388306,978177.5634281248,3468.09375,2618.8348802508676
3180.0,975999.4440639325,0.6922032614093171,978177.5634281248,3468.09375,2618.8348802508676
3185.0,976105.8140588686,0.6921667109927296,978177.5634281248,3468.09375,2618.8348802508676
3190.0,976135.9711348544,0.6921324121652546,978177.5634281248,3468.09375,2618.8348802508676
3195.0,976156.5996056002,0.6920978179951076,978177.5634281248,3468.09375,2618.8348802508676
3200.0,976186.2958639155,0.6920637309131494,978177.5634281248,3468.09375,2618.8348802508676
3205.0,976208.362226472,0.6920288762608694,978177.5634281248,3468.09375,2618.8348802508676
3210.0,976227.8762073821,0.6919943484052477,978177.5634281248,3468.09375,2618.8348802508676
3215.0,976265.2705523652,0.6919575691993847,978177.5634281248,3468.09375,2618.8348802508676
3220.0,976335.9995293424,0.6919276681804043,978177.5634281248,3468.09375,2618.8348802508676
3225.0,976421.0689972216,0.691889957795868,978177.5634281248,3468.09375,2618.8348802508676
3230.0,976450.494135543,0.6918538689595165,978177.5634281248,3468.09375,2618.8348802508676
3235.0,976505.4786654542,0.6918157303490814,978177.5634281248,3468.09375,2618.8348802508676
3240.0,976543.1915258826,0.6917758031636466,978177.5634281248,3468.09375,2618.8348802508676
3245.0,976563.1510095872,0.6917409772373612,978177.5634281248,3468.09375,2618.8348802508676
3250.0,976579.6291171357,0.6917074599570004,978177.5634281248,3468.09375,2618.8348802508676
3255.0,976601.7635153589,0.6916702128362148,978177.5634281248,3468.09375,2618.8348802508676
3260.0,976640.655098391,0.6916377770508203,978177.5634281248,3468.09375,2618.8348802508676
3265.0,976665.3548990489,0.6916010198481678,978177.5634281248,3468.09375,2618.8348802508676
3270.0,976684.9432784719,0.6915634632547286,978177.5634281248,3468.09375,2618.8348802508676
3275.0,976704.6346401386,0.6915236837041276,978177.5634281248,3468.09375,2618.8348802508676
3280.0,976725.7248299131,0.6914880899407557,978177.5634281248,3468.09375,2618.8348802508676
3285.0,976744.9077548414,0.691454546867559,978177.5634281248,3468.09375,2618.8348802508676
3290.0,976761.1019619486,0.6914263978274239,978177.5634281248,3468.09375,2618.8348802508676
3295.0,976781.0186930967,0.6913938011053599,978177.5634281248,3468.09375,2618.8348802508676
3300.0,976797.0612863068,0.6913651656595641,978177.5634281248,3468.09375,2618.8348802508676
3305.0,976813.8924446724,0.6913326554362484,978177.5634281248,3468.09375,2618.8348802508676
3310.0,976830.3130031633,0.691303399821537,978177.5634281248,3468.09375,2618.8348802508676
3315.0,976848.477979072,0.6912720006002157,978177.5634281248,3468.09375,2618.8348802508676
3320.0,976867.1207315252,0.6912388133362128,978177.5634281248,3468.09375,2618.8348802508676
3325.0,976884.5201643305,0.6912052303694206,978177.5634281248,3468.09375,2618.8348802508676
3330.0,976903.8415469399,0.6911752944906921,978177.5634281248,3468.09375,2618.8348802508676
3335.0,976923.2214154301,0.6911430540383628,978177.5634281248,3468.09375,2618.8348802508676
3340.0,976972.7255652983,0.6911104467866053,978177.5634281248,3468.09375,2618.8348802508676
3345.0,977001.0882990995,0.6910761361488036,978177.5634281248,3468.09375,2618.8348802508676
3350.0,977020.3518501695,0.6910435396518019,978177.5634281248,3468.09375,2618.8348802508676
3355.0,977040.9463551565,0.6910123835773744,978177.5634281248,3468.09375,2618.8348802508676
3360.0,977061.9117826945,0.6909814862798151,978177.5634281248,3468.09375,2618.8348802508676
3365.0,977083.0593959775,0.690949069817949,978177.5634281248,3468.09375,2618.8348802508676
3370.0,977105.6884538057,0.6909167812762298,978177.5634281248,3468.09375,2618.8348802508676
3375.0,977123.5276778988,0.6908828318454086,978177.5634281248,3468.09375,2618.8348802508676
3380.0,977140.7202983419,0.6908519552058118,978177.5634281248,3468.09375,2618.8348802508676
3385.0,977156.7903899339,0.6908207996565623,978177.5634281248,3468.09375,2618.8348802508676
3390.0,977174.3226873793,0.6907809157879633,978177.5634281248,3468.09375,2618.8348802508676
3395.0,977200.5071981114,0.6907456454574677,978177.5634281248,3468.09375,2618.8348802508676
3400.0,977239.7729836927,0.6907128346779234,978177.5634281248,3468.09375,2618.8348802508676
3405.0,977274.9293562281,0.6906816259670274,978177.5634281248,3468.09375,2618.8348802508676
3410.0,977310.9359197343,0.6906458352233724,978177.5634281248,3468.09375,2618.8348802508676
3415.0,977343.7737300266,0.6906036933624977,978177.5634281248,3468.09375,2618.8348802508676
3420.0,977363.2338813727,0.6905710825881155,978177.5634281248,3468.09375,2618.8348802508676
3425.0,977380.5834383332,0.6905330213005608,978177.5634281248,3468.09375,2618.8348802508676
3430.0,977396.6191214061,0.6905003672365507,978177.5634281248,3468.09375,2618.8348802508676
3435.0,977417.4336671211,0.6904603251139132,978177.5634281248,3468.09375,2618.8348802508676
3440.0,977434.3702177894,0.6904158108774557,978177.5634281248,3468.09375,2618.8348802508676
3445.0,977450.9656930049,0.6903750877455911,978177.5634281248,3468.09375,2618.8348802508676
3450.0,977466.8867913913,0.6903402908786157,978177.5634281248,3468.09375,2618.8348802508676
3455.0,977485.2145290972,0.6903087536780549,978177.5634281248,3468.09375,2618.8348802508676
3460.0,977504.1071614549,0.6902799252789528,978177.5634281248,3468.09375,2618.8348802508676
3465.0,977522.44758544,0.6902444672699153,978177.5634281248,3468.09375,2618.8348802508676
3470.0,977538.1797235244,0.690207728922191,978177.5634281248,3468.09375,2618.8348802508676
3475.0,977553.8907162065,0.6901728493507726,978177.5634281248,3468.09375,2618.8348802508676
3480.0,977571.9921665512,0.6901436796307212,978177.5634281248,3468.09375,2618.8348802508676
3485.0,977594.4779993752,0.6901140486478976,978177.5634281248,3468.09375,2618.8348802508676
3490.0,977632.9884623884,0.6900840200181559,978177.5634281248,3468.09375,2618.8348802508676
3495.0,977658.8822891843,0.6900521962240715,978177.5634281248,3468.09375,2618.8348802508676
3500.0,977698.3044838217,0.6900218227586019,978177.5634281248,3468.09375,2618.8348802508676
3505.0,977726.8691072073,0.6899950495692875,978177.5634281248,3468.09375,2618.8348802508676
3510.0,977751.5875672024,0.6899617448227393,978177.5634281248,3468.09375,2618.8348802508676
3515.0,977769.1729246299,0.6899308239342026,978177.5634281248,3468.09375,2618.8348802508676
3520.0,977786.9824847882,0.6899031487157179,978177.5634281248,3468.09375,2618.8348802508676
3525.0,977804.1186998681,0.6898760257586739,978177.5634281248,3468.09375,2618.8348802508676
3530.0,977821.7932627918,0.6898459013144421,978177.5634281248,3468.09375,2618.8348802508676
3535.0,977838.1069066144,0.6898142593763638,978177.5634281248,3468.09375,2618.8348802508676
3540.0,977853.9575768155,0.6897832080170657,978177.5634281248,3468.09375,2618.8348802508676
3545.0,977870.6421430511,0.6897535744366294,978177.5634281248,3468.09375,2618.8348802508676
3550.0,977888.5493160868,0.6897225319031609,978177.5634281248,3468.09375,2618.8348802508676
3555.0,977911.6413151467,0.6896950004023963,978177.5634281248,3468.09375,2618.8348802508676
3560.0,977928.5688674458,0.6896636734436895,978177.5634281248,3468.09375,2618.8348802508676
3565.0,977944.2040364061,0.6896327882664994,978177.5634281248,3468.09375,2618.8348802508676
3570.0,977959.380257614,0.68960024183752,978177.5634281248,3468.09375,2618.8348802508676
3575.0,977982.9997469082,0.689570062825798,978177.5634281248,3468.09375,2618.8348802508676
3580.0,978025.7221329459,0.6895393595733273,978177.5634281248,3468.09375,2618.8348802508676
3585.0,978060.6817873496,0.6895120342503875,978177.5634281248,3468.09375,2618.8348802508676
3590.0,978125.7949342357,0.6894815906307084,978177.5634281248,3468.09375,2618.8348802508676
3595.0,978169.1023559747,0.6894545075019428,978177.5634281248,3468.09375,2618.8348802508676
3600.0,978177.5634281248,0.6894354550738317,978177.5634281248,3468.09375,2618.8348802508676
3605.0,978177.5634281248,0.6894354550738317,978177.5634281248,3468.09375,2618.8348802508676


==> figures/logs/qaplib_small_all_v2/lower_bounds_learned_merged_qaplib_large.csv <==
5.0,7525982.802438669,0.46180224721400953,19140911.161051817,294.6875,47.30606949011801
10.0,9104864.943224667,0.3869765586846322,19140911.161051817,294.6875,47.30606949011801
15.0,10307282.67360626,0.3270420981428727,19140911.161051817,294.6875,47.30606949011801
20.0,11270796.903902497,0.27803502074380726,19140911.161051817,294.6875,47.30606949011801
25.0,12084196.892516544,0.2398466025678387,19140911.161051817,294.6875,47.30606949011801
30.0,12748963.70730767,0.21021015918993982,19140911.161051817,294.6875,47.30606949011801
35.0,13295937.270461556,0.1866490933421558,19140911.161051817,294.6875,47.30606949011801
40.0,13753642.953762975,0.1673874195154393,19140911.161051817,294.6875,47.30606949011801
45.0,14141519.284766987,0.1515147833138058,19140911.161051817,294.6875,47.30606949011801
50.0,14476066.851661684,0.13815628829335544,19140911.161051817,294.6875,47.30606949011801
55.0,14767283.349417688,0.12675294368206128,19140911.161051817,294.6875,47.30606949011801
60.0,15021334.773950346,0.1169368034572456,19140911.161051817,294.6875,47.30606949011801
65.0,15249100.870396694,0.10837237941811469,19140911.161051817,294.6875,47.30606949011801
70.0,15460611.369644798,0.10087834734444018,19140911.161051817,294.6875,47.30606949011801
75.0,15655826.513187764,0.09410406711251376,19140911.161051817,294.6875,47.30606949011801
80.0,15832726.659387358,0.08801138822250584,19140911.161051817,294.6875,47.30606949011801
85.0,15987210.97087563,0.08265923003770376,19140911.161051817,294.6875,47.30606949011801
90.0,16124941.969948905,0.07788459019400751,19140911.161051817,294.6875,47.30606949011801
95.0,16249635.549112977,0.07349715560892658,19140911.161051817,294.6875,47.30606949011801
100.0,16365626.489300193,0.06953093728732399,19140911.161051817,294.6875,47.30606949011801
105.0,16473986.236129852,0.06586640841934267,19140911.161051817,294.6875,47.30606949011801
110.0,16623878.242204644,0.06204432569969924,19140911.161051817,294.6875,47.30606949011801
115.0,16724475.968931366,0.058949837957980956,19140911.161051817,294.6875,47.30606949011801
120.0,16811256.090833146,0.05612913164834736,19140911.161051817,294.6875,47.30606949011801
125.0,16891604.492213033,0.053535511268575774,19140911.161051817,294.6875,47.30606949011801
130.0,16966028.61409641,0.05116102158204683,19140911.161051817,294.6875,47.30606949011801
135.0,17035745.60653355,0.04894138914705677,19140911.161051817,294.6875,47.30606949011801
140.0,17100887.957738027,0.046878390756048216,19140911.161051817,294.6875,47.30606949011801
145.0,17162169.871476684,0.04499214342163253,19140911.161051817,294.6875,47.30606949011801
150.0,17221281.04486489,0.04322329156945332,19140911.161051817,294.6875,47.30606949011801
155.0,17277799.628871925,0.041571741916832314,19140911.161051817,294.6875,47.30606949011801
160.0,17330908.45816825,0.040028107311951694,19140911.161051817,294.6875,47.30606949011801
165.0,17380663.622279778,0.03856709279520151,19140911.161051817,294.6875,47.30606949011801
170.0,17427931.90811379,0.03724098352748547,19140911.161051817,294.6875,47.30606949011801
175.0,17473346.128052656,0.035982169475540136,19140911.161051817,294.6875,47.30606949011801
180.0,17516225.071805887,0.03482683928926452,19140911.161051817,294.6875,47.30606949011801
185.0,17557367.622390065,0.03372184517095018,19140911.161051817,294.6875,47.30606949011801
190.0,17597008.36997254,0.032689123746333044,19140911.161051817,294.6875,47.30606949011801
195.0,17635074.74734303,0.03170689177466188,19140911.161051817,294.6875,47.30606949011801
200.0,17671899.462108005,0.030784836448817108,19140911.161051817,294.6875,47.30606949011801
205.0,17707581.436892238,0.02989577626370972,19140911.161051817,294.6875,47.30606949011801
210.0,17741761.25662049,0.029074358564073567,19140911.161051817,294.6875,47.30606949011801
215.0,17775097.934092652,0.028290019391065162,19140911.161051817,294.6875,47.30606949011801
220.0,17807131.535950366,0.027550910550266466,19140911.161051817,294.6875,47.30606949011801
225.0,17838321.495525412,0.02686827532328137,19140911.161051817,294.6875,47.30606949011801
230.0,17868307.860605408,0.026239730930830058,19140911.161051817,294.6875,47.30606949011801
235.0,17897166.18225946,0.02562069393359112,19140911.161051817,294.6875,47.30606949011801
240.0,17925138.06483148,0.025044603293764477,19140911.161051817,294.6875,47.30606949011801
245.0,17951983.00260133,0.0245107204524694,19140911.161051817,294.6875,47.30606949011801
250.0,17978322.05977763,0.023972421044454677,19140911.161051817,294.6875,47.30606949011801
255.0,18003753.87923926,0.02346172974443829,19140911.161051817,294.6875,47.30606949011801
260.0,18028613.681819823,0.022971704763955634,19140911.161051817,294.6875,47.30606949011801
265.0,18052718.652841315,0.022507067959634933,19140911.161051817,294.6875,47.30606949011801
270.0,18076213.290857922,0.022052823689787903,19140911.161051817,294.6875,47.30606949011801
275.0,18099007.88905823,0.02162398185541039,19140911.161051817,294.6875,47.30606949011801
280.0,18121268.644891005,0.021216411535072702,19140911.161051817,294.6875,47.30606949011801
285.0,18143140.773381863,0.02081280724526999,19140911.161051817,294.6875,47.30606949011801
290.0,18164217.997654933,0.020437763771515922,19140911.161051817,294.6875,47.30606949011801
295.0,18193146.484742947,0.019989694633523854,19140911.161051817,294.6875,47.30606949011801
300.0,18230415.178039234,0.01946839173740075,19140911.161051817,294.6875,47.30606949011801
305.0,18254474.371932827,0.019090783974889402,19140911.161051817,294.6875,47.30606949011801
310.0,18274790.02897676,0.01875325780835996,19140911.161051817,294.6875,47.30606949011801
315.0,18293989.14649953,0.018440884466251976,19140911.161051817,294.6875,47.30606949011801
320.0,18312582.579873558,0.018127970832631637,19140911.161051817,294.6875,47.30606949011801
325.0,18330418.50449882,0.017833327622369707,19140911.161051817,294.6875,47.30606949011801
330.0,18347860.3471836,0.017555031607316054,19140911.161051817,294.6875,47.30606949011801
335.0,18364836.080050353,0.017283789719503645,19140911.161051817,294.6875,47.30606949011801
340.0,18381570.577534176,0.017010412617125367,19140911.161051817,294.6875,47.30606949011801
345.0,18397807.05965685,0.016764588620323307,19140911.161051817,294.6875,47.30606949011801
350.0,18413841.9483247,0.01650562882073945,19140911.161051817,294.6875,47.30606949011801
355.0,18429526.93648943,0.016271889480953126,19140911.161051817,294.6875,47.30606949011801
360.0,18444895.092068195,0.01604812310656739,19140911.161051817,294.6875,47.30606949011801
365.0,18460057.633326735,0.015819233341640333,19140911.161051817,294.6875,47.30606949011801
370.0,18474771.307991527,0.015596611431540942,19140911.161051817,294.6875,47.30606949011801
375.0,18489276.5029496,0.015371121006119974,19140911.161051817,294.6875,47.30606949011801
380.0,18503585.980899878,0.015163358827216792,19140911.161051817,294.6875,47.30606949011801
385.0,18517554.018547036,0.014967975162609103,19140911.161051817,294.6875,47.30606949011801
390.0,18531242.238304026,0.014761860374852276,19140911.161051817,294.6875,47.30606949011801
395.0,18544748.603738576,0.014554519365604911,19140911.161051817,294.6875,47.30606949011801
400.0,18557701.661571853,0.01439220168239787,19140911.161051817,294.6875,47.30606949011801
405.0,18570588.694205347,0.014238763453750438,19140911.161051817,294.6875,47.30606949011801
410.0,18583027.455593016,0.014089414281010666,19140911.161051817,294.6875,47.30606949011801
415.0,18595266.619683653,0.013947428220919463,19140911.161051817,294.6875,47.30606949011801
420.0,18607430.571519632,0.013803872200119412,19140911.161051817,294.6875,47.30606949011801
425.0,18619314.567890566,0.013670633574207353,19140911.161051817,294.6875,47.30606949011801
430.0,18631027.759776074,0.013542323808961544,19140911.161051817,294.6875,47.30606949011801
435.0,18642561.57878609,0.013417454259893442,19140911.161051817,294.6875,47.30606949011801
440.0,18653823.736408766,0.0132965337176081,19140911.161051817,294.6875,47.30606949011801
445.0,18665076.553261284,0.013176822265157005,19140911.161051817,294.6875,47.30606949011801
450.0,18676106.956808686,0.013057446207030459,19140911.161051817,294.6875,47.30606949011801
455.0,18686898.64276353,0.012944768018802011,19140911.161051817,294.6875,47.30606949011801
460.0,18697579.596774675,0.012833675897342767,19140911.161051817,294.6875,47.30606949011801
465.0,18707990.92889111,0.012727117835413979,19140911.161051817,294.6875,47.30606949011801
470.0,18718206.56525477,0.012623953238982095,19140911.161051817,294.6875,47.30606949011801
475.0,18728367.246004432,0.01251930814181785,19140911.161051817,294.6875,47.30606949011801
480.0,18738178.218956225,0.012420129994407973,19140911.161051817,294.6875,47.30606949011801
485.0,18747776.83393111,0.012324680990925697,19140911.161051817,294.6875,47.30606949011801
490.0,18757162.550500505,0.012230499169160513,19140911.161051817,294.6875,47.30606949011801
495.0,18766316.313570794,0.012134495138358245,19140911.161051817,294.6875,47.30606949011801
500.0,18775470.94979403,0.0120313931420282,19140911.161051817,294.6875,47.30606949011801
505.0,18784575.929535218,0.011933852588950456,19140911.161051817,294.6875,47.30606949011801
510.0,18793427.753653564,0.01184494185802671,19140911.161051817,294.6875,47.30606949011801
515.0,18801852.837755572,0.011760145434634552,19140911.161051817,294.6875,47.30606949011801
520.0,18810297.53492966,0.011677033612354558,19140911.161051817,294.6875,47.30606949011801
525.0,18818457.32427603,0.011599237020567066,19140911.161051817,294.6875,47.30606949011801
530.0,18826572.198563803,0.011513316840298035,19140911.161051817,294.6875,47.30606949011801
535.0,18834454.151522968,0.011430885848304831,19140911.161051817,294.6875,47.30606949011801
540.0,18842273.131093666,0.011355305861062977,19140911.161051817,294.6875,47.30606949011801
545.0,18849979.008138847,0.01128109450469802,19140911.161051817,294.6875,47.30606949011801
550.0,18857447.285671912,0.011209289755428797,19140911.161051817,294.6875,47.30606949011801
555.0,18864749.899115607,0.01113947718815221,19140911.161051817,294.6875,47.30606949011801
560.0,18871886.14097536,0.011073021127361563,19140911.161051817,294.6875,47.30606949011801
565.0,18879025.89123209,0.01100698792072253,19140911.161051817,294.6875,47.30606949011801
570.0,18886149.054518737,0.010941663834161617,19140911.161051817,294.6875,47.30606949011801
575.0,18893171.971956372,0.010878802870172644,19140911.161051817,294.6875,47.30606949011801
580.0,18899843.871195685,0.01081739882734009,19140911.161051817,294.6875,47.30606949011801
585.0,18906628.54615328,0.010757004563568625,19140911.161051817,294.6875,47.30606949011801
590.0,18913160.402883776,0.010699486273739936,19140911.161051817,294.6875,47.30606949011801
595.0,18919714.337390035,0.010637228525004849,19140911.161051817,294.6875,47.30606949011801
600.0,18926074.736887984,0.010578139186234807,19140911.161051817,294.6875,47.30606949011801
605.0,18932354.416903887,0.010523186538162498,19140911.161051817,294.6875,47.30606949011801
610.0,18938413.65005511,0.010469451663885368,19140911.161051817,294.6875,47.30606949011801
615.0,18944344.376247086,0.010417344429733723,19140911.161051817,294.6875,47.30606949011801
620.0,18950204.414810523,0.010366281056390599,19140911.161051817,294.6875,47.30606949011801
625.0,18955917.786925856,0.010315472634867819,19140911.161051817,294.6875,47.30606949011801
630.0,18961373.29347676,0.010267265555633353,19140911.161051817,294.6875,47.30606949011801
635.0,18967082.219805367,0.010217666875001618,19140911.161051817,294.6875,47.30606949011801
640.0,18972596.283611495,0.010171640145091377,19140911.161051817,294.6875,47.30606949011801
645.0,18978037.77141099,0.010123499209838424,19140911.161051817,294.6875,47.30606949011801
650.0,18983276.278410327,0.010079382514332257,19140911.161051817,294.6875,47.30606949011801
655.0,18988394.33079608,0.010036060497815984,19140911.161051817,294.6875,47.30606949011801
660.0,18993358.988602437,0.009992395336632176,19140911.161051817,294.6875,47.30606949011801
665.0,18998278.448848933,0.009950334009082401,19140911.161051817,294.6875,47.30606949011801
670.0,19003176.950878598,0.009908944170398132,19140911.161051817,294.6875,47.30606949011801
675.0,19007969.979196142,0.009868442051378252,19140911.161051817,294.6875,47.30606949011801
680.0,19012693.62306451,0.009827302287497496,19140911.161051817,294.6875,47.30606949011801
685.0,19032839.602110654,0.009655275628536545,19140911.161051817,294.6875,47.30606949011801
690.0,19047410.41077948,0.009530062480465947,19140911.161051817,294.6875,47.30606949011801
695.0,19056277.467138685,0.009455410101683166,19140911.161051817,294.6875,47.30606949011801
700.0,19062704.883892786,0.009401162729786689,19140911.161051817,294.6875,47.30606949011801
705.0,19067830.711051073,0.009357593431422248,19140911.161051817,294.6875,47.30606949011801
710.0,19072531.430901166,0.009318645329205446,19140911.161051817,294.6875,47.30606949011801
715.0,19077134.72491374,0.009255904341698354,19140911.161051817,294.6875,47.30606949011801
720.0,19081458.73036632,0.009206730562086787,19140911.161051817,294.6875,47.30606949011801
725.0,19085523.303987786,0.00916698179277638,19140911.161051817,294.6875,47.30606949011801
730.0,19089539.86160172,0.009132522477558925,19140911.161051817,294.6875,47.30606949011801
735.0,19093455.659553755,0.009099521924150254,19140911.161051817,294.6875,47.30606949011801
740.0,19097228.540350262,0.009068614294235186,19140911.161051817,294.6875,47.30606949011801
745.0,19100937.55138366,0.009038209710424834,19140911.161051817,294.6875,47.30606949011801
750.0,19104514.856781576,0.009008094605171693,19140911.161051817,294.6875,47.30606949011801
755.0,19108003.1058505,0.00897983541904718,19140911.161051817,294.6875,47.30606949011801
760.0,19111395.67975068,0.008951943527937784,19140911.161051817,294.6875,47.30606949011801
765.0,19114862.752440616,0.008923162966735874,19140911.161051817,294.6875,47.30606949011801
770.0,19118123.587723367,0.008895926700162598,19140911.161051817,294.6875,47.30606949011801
775.0,19121300.21742586,0.00886976330650719,19140911.161051817,294.6875,47.30606949011801
780.0,19124392.010417975,0.008828039824875188,19140911.161051817,294.6875,47.30606949011801
785.0,19127556.774255127,0.008795906661707032,19140911.161051817,294.6875,47.30606949011801
790.0,19130589.48385735,0.008770158497370579,19140911.161051817,294.6875,47.30606949011801
795.0,19133520.767243553,0.008746127930554234,19140911.161051817,294.6875,47.30606949011801
800.0,19136434.733080488,0.008722459173857826,19140911.161051817,294.6875,47.30606949011801
805.0,19139230.33714089,0.008700169161535157,19140911.161051817,294.6875,47.30606949011801
810.0,19142078.53318505,0.00867608512363938,19140911.161051817,294.6875,47.30606949011801
815.0,19144772.006931856,0.00865336860425227,19140911.161051817,294.6875,47.30606949011801
820.0,19147399.606338907,0.008632247929197196,19140911.161051817,294.6875,47.30606949011801
825.0,19150062.06632383,0.008611042592629313,19140911.161051817,294.6875,47.30606949011801
830.0,19152629.430962402,0.008588715526205153,19140911.161051817,294.6875,47.30606949011801
835.0,19155241.836990096,0.008568159691124093,19140911.161051817,294.6875,47.30606949011801
840.0,19157778.87032734,0.008544671821689949,19140911.161051817,294.6875,47.30606949011801
845.0,19160152.770443104,0.008524062886611155,19140911.161051817,294.6875,47.30606949011801
850.0,19162516.039205037,0.00850400145410916,19140911.161051817,294.6875,47.30606949011801
855.0,19164823.09679002,0.008485632317218977,19140911.161051817,294.6875,47.30606949011801
860.0,19167053.147656452,0.00846780369338408,19140911.161051817,294.6875,47.30606949011801
865.0,19169240.11260797,0.008450083291746473,19140911.161051817,294.6875,47.30606949011801
870.0,19171261.225679412,0.008432948396870575,19140911.161051817,294.6875,47.30606949011801
875.0,19173328.94740792,0.008415146200707093,19140911.161051817,294.6875,47.30606949011801
880.0,19175322.333016627,0.008398826907021229,19140911.161051817,294.6875,47.30606949011801
885.0,19177370.87842587,0.008380194622356214,19140911.161051817,294.6875,47.30606949011801
890.0,19179195.30616897,0.008363967977183981,19140911.161051817,294.6875,47.30606949011801
895.0,19181123.985096827,0.008340784487285998,19140911.161051817,294.6875,47.30606949011801
900.0,19183010.25352187,0.008318572692049312,19140911.161051817,294.6875,47.30606949011801
905.0,19184857.702043746,0.008297414992453905,19140911.161051817,294.6875,47.30606949011801
910.0,19186692.308410738,0.008278062598897554,19140911.161051817,294.6875,47.30606949011801
915.0,19188504.76181838,0.008259168522403776,19140911.161051817,294.6875,47.30606949011801
920.0,19190259.46853526,0.008241850040053742,19140911.161051817,294.6875,47.30606949011801
925.0,19191991.59569756,0.008226190161051822,19140911.161051817,294.6875,47.30606949011801
930.0,19193633.789520435,0.008210410707508223,19140911.161051817,294.6875,47.30606949011801
935.0,19195261.776462723,0.008195790126386271,19140911.161051817,294.6875,47.30606949011801
940.0,19196887.50637111,0.008182059310927343,19140911.161051817,294.6875,47.30606949011801
945.0,19198540.132435836,0.008166966035056506,19140911.161051817,294.6875,47.30606949011801
950.0,19199817.56203045,0.008154231937466729,19140911.161051817,294.6875,47.30606949011801
955.0,19201413.7896818,0.008140619639632815,19140911.161051817,294.6875,47.30606949011801
960.0,19202875.851293385,0.008123548080082352,19140911.161051817,294.6875,47.30606949011801
965.0,19204244.67148433,0.008111520402416847,19140911.161051817,294.6875,47.30606949011801
970.0,19205731.441605683,0.008097805130364817,19140911.161051817,294.6875,47.30606949011801
975.0,19207077.05082346,0.008085159313564468,19140911.161051817,294.6875,47.30606949011801
980.0,19208290.883764666,0.0080740262894335,19140911.161051817,294.6875,47.30606949011801
985.0,19209421.111940995,0.008063419014093276,19140911.161051817,294.6875,47.30606949011801
990.0,19210634.160195425,0.008050935931013848,19140911.161051817,294.6875,47.30606949011801
995.0,19211839.482861336,0.00803927410904622,19140911.161051817,294.6875,47.30606949011801
1000.0,19212916.06023864,0.008027195441451048,19140911.161051817,294.6875,47.30606949011801
1005.0,19214053.252694085,0.0080149867119383,19140911.161051817,294.6875,47.30606949011801
1010.0,19215116.74397517,0.008003971029273247,19140911.161051817,294.6875,47.30606949011801
1015.0,19216115.09215246,0.007993101574040722,19140911.161051817,294.6875,47.30606949011801
1020.0,19217106.5325157,0.007979392244769032,19140911.161051817,294.6875,47.30606949011801
1025.0,19217973.24191793,0.007970642637050114,19140911.161051817,294.6875,47.30606949011801
1030.0,19218826.146102928,0.007961904437245235,19140911.161051817,294.6875,47.30606949011801
1035.0,19219621.363251258,0.007953679208209871,19140911.161051817,294.6875,47.30606949011801
1040.0,19220304.32920132,0.007945308502985185,19140911.161051817,294.6875,47.30606949011801
1045.0,19247200.431098927,0.007810453164899672,19140911.161051817,294.6875,47.30606949011801
1050.0,19263952.14283577,0.007723601469081638,19140911.161051817,294.6875,47.30606949011801
1055.0,19276580.09268839,0.00765812451904951,19140911.161051817,294.6875,47.30606949011801
1060.0,19285405.510709725,0.007611788177018761,19140911.161051817,294.6875,47.30606949011801
1065.0,19291758.288760774,0.007576275949194774,19140911.161051817,294.6875,47.30606949011801
1070.0,19296293.821907967,0.0075496503583254585,19140911.161051817,294.6875,47.30606949011801
1075.0,19299563.394769885,0.007528873433370424,19140911.161051817,294.6875,47.30606949011801
1080.0,19302078.311873663,0.007511059791931337,19140911.161051817,294.6875,47.30606949011801
1085.0,19304106.101485945,0.007494768798137229,19140911.161051817,294.6875,47.30606949011801
1090.0,19305685.482027035,0.007482786085300714,19140911.161051817,294.6875,47.30606949011801
1095.0,19306988.16308145,0.0074727354863622225,19140911.161051817,294.6875,47.30606949011801
1100.0,19308162.52316393,0.007462437881776843,19140911.161051817,294.6875,47.30606949011801
1105.0,19309239.991074443,0.0074533800992589265,19140911.161051817,294.6875,47.30606949011801
1110.0,19310323.236257926,0.007441519587900005,19140911.161051817,294.6875,47.30606949011801
1115.0,19311296.964501616,0.007432676197144527,19140911.161051817,294.6875,47.30606949011801
1120.0,19312297.60232007,0.007423904551037194,19140911.161051817,294.6875,47.30606949011801
1125.0,19313208.545777697,0.007414097287520979,19140911.161051817,294.6875,47.30606949011801
1130.0,19314263.087636013,0.007389495985470446,19140911.161051817,294.6875,47.30606949011801
1135.0,19315116.75940389,0.007370320280037979,19140911.161051817,294.6875,47.30606949011801
1140.0,19316085.17581494,0.0073547472467587385,19140911.161051817,294.6875,47.30606949011801
1145.0,19316924.813708615,0.007342908873562504,19140911.161051817,294.6875,47.30606949011801
1150.0,19317764.816512596,0.0073314780137673854,19140911.161051817,294.6875,47.30606949011801
1155.0,19318682.661612444,0.007320919248013906,19140911.161051817,294.6875,47.30606949011801
1160.0,19319403.93867188,0.007312353452198844,19140911.161051817,294.6875,47.30606949011801
1165.0,19320224.73400411,0.007303590984723044,19140911.161051817,294.6875,47.30606949011801
1170.0,19320983.319883257,0.0072935191967969165,19140911.161051817,294.6875,47.30606949011801
1175.0,19321766.134456895,0.007285694246538436,19140911.161051817,294.6875,47.30606949011801
1180.0,19322530.605775237,0.007278183457492185,19140911.161051817,294.6875,47.30606949011801
1185.0,19323251.549767233,0.0072709003816022934,19140911.161051817,294.6875,47.30606949011801
1190.0,19324026.362105552,0.007262959441553632,19140911.161051817,294.6875,47.30606949011801
1195.0,19324666.512915958,0.007255844795719082,19140911.161051817,294.6875,47.30606949011801
1200.0,19325427.765845444,0.007247262769180668,19140911.161051817,294.6875,47.30606949011801
1205.0,19326126.615862936,0.007238670346923647,19140911.161051817,294.6875,47.30606949011801
1210.0,19326846.273991138,0.007230553942636329,19140911.161051817,294.6875,47.30606949011801
1215.0,19327554.18148175,0.007223096757137596,19140911.161051817,294.6875,47.30606949011801
1220.0,19328220.42721688,0.007216740215533434,19140911.161051817,294.6875,47.30606949011801
1225.0,19328942.376527634,0.007208004758541609,19140911.161051817,294.6875,47.30606949011801
1230.0,19329584.429000482,0.007200649518554146,19140911.161051817,294.6875,47.30606949011801
1235.0,19330260.68084226,0.007193551790202608,19140911.161051817,294.6875,47.30606949011801
1240.0,19331037.664885625,0.007185466524411765,19140911.161051817,294.6875,47.30606949011801
1245.0,19331622.489905406,0.007178883862908242,19140911.161051817,294.6875,47.30606949011801
1250.0,19332321.31474824,0.007172111821829871,19140911.161051817,294.6875,47.30606949011801
1255.0,19332924.2370964,0.007165633234460895,19140911.161051817,294.6875,47.30606949011801
1260.0,19333662.821913164,0.007157989938585261,19140911.161051817,294.6875,47.30606949011801
1265.0,19334249.309734523,0.007151549774258301,19140911.161051817,294.6875,47.30606949011801
1270.0,19334880.361008003,0.007143996280478746,19140911.161051817,294.6875,47.30606949011801
1275.0,19335526.043740153,0.007136893657041931,19140911.161051817,294.6875,47.30606949011801
1280.0,19336182.84372014,0.007128941367211861,19140911.161051817,294.6875,47.30606949011801
1285.0,19336819.334928334,0.0071222055603997,19140911.161051817,294.6875,47.30606949011801
1290.0,19337415.487499304,0.0071157804153458605,19140911.161051817,294.6875,47.30606949011801
1295.0,19338051.06892459,0.007109716970707971,19140911.161051817,294.6875,47.30606949011801
1300.0,19338614.08863,0.007102086378294601,19140911.161051817,294.6875,47.30606949011801
1305.0,19339253.088408343,0.00709509037348038,19140911.161051817,294.6875,47.30606949011801
1310.0,19339928.846510116,0.007085995565298034,19140911.161051817,294.6875,47.30606949011801
1315.0,19340468.63136425,0.007078983754463242,19140911.161051817,294.6875,47.30606949011801
1320.0,19341094.404189304,0.007072717812415987,19140911.161051817,294.6875,47.30606949011801
1325.0,19341656.963461414,0.007066613806057552,19140911.161051817,294.6875,47.30606949011801
1330.0,19342306.701581977,0.007060771526858459,19140911.161051817,294.6875,47.30606949011801
1335.0,19342869.388525,0.007054112994746162,19140911.161051817,294.6875,47.30606949011801
1340.0,19343466.09826553,0.007047727854119162,19140911.161051817,294.6875,47.30606949011801
1345.0,19344082.094842896,0.007041316230644613,19140911.161051817,294.6875,47.30606949011801
1350.0,19344591.93521718,0.0070361466734531015,19140911.161051817,294.6875,47.30606949011801
1355.0,19345237.829771005,0.007027998386865445,19140911.161051817,294.6875,47.30606949011801
1360.0,19345769.05834855,0.007022703002798645,19140911.161051817,294.6875,47.30606949011801
1365.0,19346407.756682366,0.007013787337973065,19140911.161051817,294.6875,47.30606949011801
1370.0,19346929.00902513,0.007006480180201777,19140911.161051817,294.6875,47.30606949011801
1375.0,19347495.471463036,0.007001119488620623,19140911.161051817,294.6875,47.30606949011801
1380.0,19348096.031200685,0.00699492967595229,19140911.161051817,294.6875,47.30606949011801
1385.0,19348599.489511803,0.0069897255872398015,19140911.161051817,294.6875,47.30606949011801
1390.0,19349189.380593754,0.0069832235407690695,19140911.161051817,294.6875,47.30606949011801
1395.0,19349745.45022676,0.0069776831530444046,19140911.161051817,294.6875,47.30606949011801
1400.0,19350306.18070805,0.0069716258760726775,19140911.161051817,294.6875,47.30606949011801
1405.0,19350860.467797574,0.006962886244816952,19140911.161051817,294.6875,47.30606949011801
1410.0,19351392.762550555,0.006957439390531377,19140911.161051817,294.6875,47.30606949011801
1415.0,19351980.96520678,0.006950685245827777,19140911.161051817,294.6875,47.30606949011801
1420.0,19352480.902364947,0.006944606505009371,19140911.161051817,294.6875,47.30606949011801
1425.0,19352873.747218173,0.0069391409987886775,19140911.161051817,294.6875,47.30606949011801
1430.0,19353234.029571243,0.006933241904034023,19140911.161051817,294.6875,47.30606949011801
1435.0,19353578.95845812,0.0069286274475664,19140911.161051817,294.6875,47.30606949011801
1440.0,19353899.250314016,0.006924628279871823,19140911.161051817,294.6875,47.30606949011801
1445.0,19354231.629669275,0.006919393715551869,19140911.161051817,294.6875,47.30606949011801
1450.0,19354600.291054644,0.0069136777427694085,19140911.161051817,294.6875,47.30606949011801
1455.0,19354866.716594793,0.0069099234510574545,19140911.161051817,294.6875,47.30606949011801
1460.0,19355244.511199057,0.006902090614442654,19140911.161051817,294.6875,47.30606949011801
1465.0,19355564.470383313,0.006898415635969401,19140911.161051817,294.6875,47.30606949011801
1470.0,19355900.34211217,0.0068941310783005635,19140911.161051817,294.6875,47.30606949011801
1475.0,19356229.99132213,0.006889896446713874,19140911.161051817,294.6875,47.30606949011801
1480.0,19356505.442414798,0.006886762008935574,19140911.161051817,294.6875,47.30606949011801
1485.0,19356882.11662687,0.006882225402902321,19140911.161051817,294.6875,47.30606949011801
1490.0,19357140.75678889,0.006878503397850426,19140911.161051817,294.6875,47.30606949011801
1495.0,19357497.401797276,0.006873471068450671,19140911.161051817,294.6875,47.30606949011801
1500.0,19357844.075349577,0.006869474705838782,19140911.161051817,294.6875,47.30606949011801
1505.0,19358130.773049615,0.006865140457506176,19140911.161051817,294.6875,47.30606949011801
1510.0,19358450.41407854,0.006861664205431016,19140911.161051817,294.6875,47.30606949011801
1515.0,19358738.803328343,0.006856715350548088,19140911.161051817,294.6875,47.30606949011801
1520.0,19359101.106038954,0.006852514167873899,19140911.161051817,294.6875,47.30606949011801
1525.0,19359356.78149516,0.006848831940025617,19140911.161051817,294.6875,47.30606949011801
1530.0,19359661.47912475,0.006844703936595233,19140911.161051817,294.6875,47.30606949011801
1535.0,19360019.00313302,0.006839721573406071,19140911.161051817,294.6875,47.30606949011801
1540.0,19360289.761530366,0.006835395954572489,19140911.161051817,294.6875,47.30606949011801
1545.0,19360608.963874497,0.006831658219745334,19140911.161051817,294.6875,47.30606949011801
1550.0,19360872.303107984,0.006827581640191658,19140911.161051817,294.6875,47.30606949011801
1555.0,19361198.04688136,0.0068232705673522045,19140911.161051817,294.6875,47.30606949011801
1560.0,19361477.414802823,0.006817991973248309,19140911.161051817,294.6875,47.30606949011801
1565.0,19361783.833102137,0.006814226778364204,19140911.161051817,294.6875,47.30606949011801
1570.0,19362084.094276797,0.006809352805955475,19140911.161051817,294.6875,47.30606949011801
1575.0,19362349.736846488,0.00680569344030082,19140911.161051817,294.6875,47.30606949011801
1580.0,19362644.610665817,0.006802466550495633,19140911.161051817,294.6875,47.30606949011801
1585.0,19362916.901716005,0.00679915588550363,19140911.161051817,294.6875,47.30606949011801
1590.0,19363257.538621023,0.00679351546317472,19140911.161051817,294.6875,47.30606949011801
1595.0,19363531.17813681,0.006789620160074175,19140911.161051817,294.6875,47.30606949011801
1600.0,19363800.960640877,0.006786081484012302,19140911.161051817,294.6875,47.30606949011801
1605.0,19364094.613131117,0.006781388699359751,19140911.161051817,294.6875,47.30606949011801
1610.0,19364349.600418698,0.006778472804624194,19140911.161051817,294.6875,47.30606949011801
1615.0,19364675.251145873,0.006773420768282997,19140911.161051817,294.6875,47.30606949011801
1620.0,19364931.097472146,0.006770731798483955,19140911.161051817,294.6875,47.30606949011801
1625.0,19365215.407848716,0.006766797027513293,19140911.161051817,294.6875,47.30606949011801
1630.0,19365540.93478068,0.0067607328451424024,19140911.161051817,294.6875,47.30606949011801
1635.0,19365758.445173312,0.0067573585983787335,19140911.161051817,294.6875,47.30606949011801
1640.0,19366063.153474625,0.006754088784642356,19140911.161051817,294.6875,47.30606949011801
1645.0,19366340.270617727,0.006748692118825816,19140911.161051817,294.6875,47.30606949011801
1650.0,19366629.789355103,0.006744098773303928,19140911.161051817,294.6875,47.30606949011801
1655.0,19366883.355984896,0.006741230593011499,19140911.161051817,294.6875,47.30606949011801
1660.0,19367137.299339127,0.006736755427307437,19140911.161051817,294.6875,47.30606949011801
1665.0,19367459.170460194,0.0067316234673042465,19140911.161051817,294.6875,47.30606949011801
1670.0,19367695.28528476,0.006728577620699688,19140911.161051817,294.6875,47.30606949011801
1675.0,19367966.15730962,0.0067254764931482585,19140911.161051817,294.6875,47.30606949011801
1680.0,19368247.40079896,0.00671992144093195,19140911.161051817,294.6875,47.30606949011801
1685.0,19368498.97561035,0.00671698021031054,19140911.161051817,294.6875,47.30606949011801
1690.0,19368793.819953497,0.006713458200662039,19140911.161051817,294.6875,47.30606949011801
1695.0,19369025.576074928,0.00671078666101958,19140911.161051817,294.6875,47.30606949011801
1700.0,19369334.751756117,0.006707228052314278,19140911.161051817,294.6875,47.30606949011801
1705.0,19369552.127639003,0.0067043267080865495,19140911.161051817,294.6875,47.30606949011801
1710.0,19369836.750246827,0.006700440432799091,19140911.161051817,294.6875,47.30606949011801
1715.0,19370079.809923746,0.006695906684225372,19140911.161051817,294.6875,47.30606949011801
1720.0,19370352.44351474,0.006692717989440051,19140911.161051817,294.6875,47.30606949011801
1725.0,19370639.49670907,0.006688379931052625,19140911.161051817,294.6875,47.30606949011801
1730.0,19370840.654573433,0.006684932885447041,19140911.161051817,294.6875,47.30606949011801
1735.0,19371115.946089964,0.006681238425208744,19140911.161051817,294.6875,47.30606949011801
1740.0,19371357.762875117,0.006676103953422215,19140911.161051817,294.6875,47.30606949011801
1745.0,19371641.361977078,0.006670990577214675,19140911.161051817,294.6875,47.30606949011801
1750.0,19371907.546168398,0.006663965036801703,19140911.161051817,294.6875,47.30606949011801
1755.0,19372149.694803488,0.006659981003086286,19140911.161051817,294.6875,47.30606949011801
1760.0,19372407.14684778,0.0066566610477296895,19140911.161051817,294.6875,47.30606949011801
1765.0,19372651.78475709,0.006652296763062458,19140911.161051817,294.6875,47.30606949011801
1770.0,19372917.603301298,0.006649424195978103,19140911.161051817,294.6875,47.30606949011801
1775.0,19373151.04772868,0.0066468660225494705,19140911.161051817,294.6875,47.30606949011801
1780.0,19373390.6203989,0.00664425584067207,19140911.161051817,294.6875,47.30606949011801
1785.0,19373658.76000983,0.006639446640750765,19140911.161051817,294.6875,47.30606949011801
1790.0,19373887.24166892,0.0066368494239949635,19140911.161051817,294.6875,47.30606949011801
1795.0,19374157.10271648,0.00663425037794185,19140911.161051817,294.6875,47.30606949011801
1800.0,19374380.5850561,0.006631329173224728,19140911.161051817,294.6875,47.30606949011801
1805.0,19374636.826227434,0.006628452072874011,19140911.161051817,294.6875,47.30606949011801
1810.0,19374849.31599849,0.006624280689739138,19140911.161051817,294.6875,47.30606949011801
1815.0,19375094.19809415,0.0066209964861790455,19140911.161051817,294.6875,47.30606949011801
1820.0,19375371.47481048,0.006617426741697176,19140911.161051817,294.6875,47.30606949011801
1825.0,19375576.37519849,0.00661405437581814,19140911.161051817,294.6875,47.30606949011801
1830.0,19375821.774575517,0.006610903209174706,19140911.161051817,294.6875,47.30606949011801
1835.0,19376031.197476838,0.0066081173576692165,19140911.161051817,294.6875,47.30606949011801
1840.0,19376303.027546562,0.006604307504848468,19140911.161051817,294.6875,47.30606949011801
1845.0,19376513.563519165,0.006601806345133988,19140911.161051817,294.6875,47.30606949011801
1850.0,19376736.52764424,0.006598566001283925,19140911.161051817,294.6875,47.30606949011801
1855.0,19376995.41152765,0.006594820484673727,19140911.161051817,294.6875,47.30606949011801
1860.0,19377205.313974924,0.006591941688434262,19140911.161051817,294.6875,47.30606949011801
1865.0,19377449.315943465,0.006589708492049006,19140911.161051817,294.6875,47.30606949011801
1870.0,19377677.00471745,0.00658610730526387,19140911.161051817,294.6875,47.30606949011801
1875.0,19377937.974682037,0.006583362907745634,19140911.161051817,294.6875,47.30606949011801
1880.0,19378145.344744474,0.006579437170776071,19140911.161051817,294.6875,47.30606949011801
1885.0,19378382.79194022,0.00657539614576364,19140911.161051817,294.6875,47.30606949011801
1890.0,19378609.41049226,0.006571143853859249,19140911.161051817,294.6875,47.30606949011801
1895.0,19378834.234170295,0.006568424523686285,19140911.161051817,294.6875,47.30606949011801
1900.0,19379077.795206234,0.006563505013803145,19140911.161051817,294.6875,47.30606949011801
1905.0,19379258.319375515,0.006561103761854934,19140911.161051817,294.6875,47.30606949011801
1910.0,19379519.19359115,0.006557330798527924,19140911.161051817,294.6875,47.30606949011801
1915.0,19379733.01395691,0.006554343458112174,19140911.161051817,294.6875,47.30606949011801
1920.0,19379974.349793706,0.006550057649722,19140911.161051817,294.6875,47.30606949011801
1925.0,19380209.87004667,0.006545904602452416,19140911.161051817,294.6875,47.30606949011801
1930.0,19380391.941380147,0.006543854969993029,19140911.161051817,294.6875,47.30606949011801
1935.0,19380647.34480629,0.006539993915201753,19140911.161051817,294.6875,47.30606949011801
1940.0,19380839.44296408,0.006537491596463846,19140911.161051817,294.6875,47.30606949011801
1945.0,19381066.98912132,0.0065349354394310605,19140911.161051817,294.6875,47.30606949011801
1950.0,19381318.564452495,0.006532118577708809,19140911.161051817,294.6875,47.30606949011801
1955.0,19381522.56597008,0.00652822524801457,19140911.161051817,294.6875,47.30606949011801
1960.0,19381725.150193907,0.006526209085843766,19140911.161051817,294.6875,47.30606949011801
1965.0,19381939.03941104,0.0065236944405855386,19140911.161051817,294.6875,47.30606949011801
1970.0,19382167.461246386,0.006521077008913306,19140911.161051817,294.6875,47.30606949011801
1975.0,19382375.47401679,0.0065160172365376886,19140911.161051817,294.6875,47.30606949011801
1980.0,19382595.1583696,0.006512533202086282,19140911.161051817,294.6875,47.30606949011801
1985.0,19382796.54708238,0.006509932948523814,19140911.161051817,294.6875,47.30606949011801
1990.0,19383016.499804,0.006507324708287965,19140911.161051817,294.6875,47.30606949011801
1995.0,19383248.052371148,0.0065049049129050854,19140911.161051817,294.6875,47.30606949011801
2000.0,19383446.647024777,0.00650192895489511,19140911.161051817,294.6875,47.30606949011801
2005.0,19383641.18457479,0.006499403496825994,19140911.161051817,294.6875,47.30606949011801
2010.0,19383878.168513652,0.006495540992253492,19140911.161051817,294.6875,47.30606949011801
2015.0,19384074.92602887,0.00649298769024189,19140911.161051817,294.6875,47.30606949011801
2020.0,19384286.75578759,0.006490791378763157,19140911.161051817,294.6875,47.30606949011801
2025.0,19384486.14463023,0.006487911714397069,19140911.161051817,294.6875,47.30606949011801
2030.0,19384694.94066107,0.006485526333344261,19140911.161051817,294.6875,47.30606949011801
2035.0,19384915.026596595,0.006482664818018208,19140911.161051817,294.6875,47.30606949011801
2040.0,19385136.71743353,0.006480369669324245,19140911.161051817,294.6875,47.30606949011801
2045.0,19385300.902037848,0.006476401216562232,19140911.161051817,294.6875,47.30606949011801
2050.0,19385513.55804927,0.006473678050199691,19140911.161051817,294.6875,47.30606949011801
2055.0,19385743.666617937,0.006470864921067225,19140911.161051817,294.6875,47.30606949011801
2060.0,19385919.700962223,0.006468821787934274,19140911.161051817,294.6875,47.30606949011801
2065.0,19386128.571826573,0.006466579387384988,19140911.161051817,294.6875,47.30606949011801
2070.0,19386308.294599053,0.006463476571460613,19140911.161051817,294.6875,47.30606949011801
2075.0,19386507.75333972,0.006460626821326079,19140911.161051817,294.6875,47.30606949011801
2080.0,19386734.15164259,0.006458234622068869,19140911.161051817,294.6875,47.30606949011801
2085.0,19386912.654995665,0.006455372854926695,19140911.161051817,294.6875,47.30606949011801
2090.0,19387129.364402566,0.00645303497827731,19140911.161051817,294.6875,47.30606949011801
2095.0,19387273.69856101,0.006451010528198751,19140911.161051817,294.6875,47.30606949011801
2100.0,19387489.517363917,0.006448147340987986,19140911.161051817,294.6875,47.30606949011801
2105.0,19387718.933886092,0.006445650037767501,19140911.161051817,294.6875,47.30606949011801
2110.0,19387917.546089366,0.006441903736805723,19140911.161051817,294.6875,47.30606949011801
2115.0,19388097.42142874,0.006438861527062445,19140911.161051817,294.6875,47.30606949011801
2120.0,19388292.778362956,0.006435729431850895,19140911.161051817,294.6875,47.30606949011801
2125.0,19388514.07976199,0.00643354229767951,19140911.161051817,294.6875,47.30606949011801
2130.0,19388676.39226745,0.006431527439798466,19140911.161051817,294.6875,47.30606949011801
2135.0,19388880.037841678,0.006428532372863896,19140911.161051817,294.6875,47.30606949011801
2140.0,19389088.34213686,0.0064262865992708315,19140911.161051817,294.6875,47.30606949011801
2145.0,19389255.354840316,0.006423746307360643,19140911.161051817,294.6875,47.30606949011801
2150.0,19389466.133502137,0.006421500700777544,19140911.161051817,294.6875,47.30606949011801
2155.0,19389653.389181435,0.006419432958830424,19140911.161051817,294.6875,47.30606949011801
2160.0,19389863.27461735,0.006416507563218747,19140911.161051817,294.6875,47.30606949011801
2165.0,19390011.116418455,0.006414441387586706,19140911.161051817,294.6875,47.30606949011801
2170.0,19390208.05123525,0.006412244355034663,19140911.161051817,294.6875,47.30606949011801
2175.0,19390407.400253505,0.006410194413156649,19140911.161051817,294.6875,47.30606949011801
2180.0,19390592.870109115,0.0064077436245148795,19140911.161051817,294.6875,47.30606949011801
2185.0,19390814.269670036,0.0064023101892480595,19140911.161051817,294.6875,47.30606949011801
2190.0,19390955.589415275,0.006400507665643063,19140911.161051817,294.6875,47.30606949011801
2195.0,19391166.6885362,0.0063983543981816215,19140911.161051817,294.6875,47.30606949011801
2200.0,19391322.641957697,0.006396491318652914,19140911.161051817,294.6875,47.30606949011801
2205.0,19391505.429122064,0.006393709503647717,19140911.161051817,294.6875,47.30606949011801
2210.0,19391709.733887903,0.006391494309866168,19140911.161051817,294.6875,47.30606949011801
2215.0,19391875.482211288,0.006388123450927651,19140911.161051817,294.6875,47.30606949011801
2220.0,19392093.284133825,0.0063857604553251976,19140911.161051817,294.6875,47.30606949011801
2225.0,19392261.642525207,0.0063790303130891925,19140911.161051817,294.6875,47.30606949011801
2230.0,19392438.497013327,0.006376902736908302,19140911.161051817,294.6875,47.30606949011801
2235.0,19392640.901898418,0.006374703035959491,19140911.161051817,294.6875,47.30606949011801
2240.0,19392831.09543875,0.006371891307885632,19140911.161051817,294.6875,47.30606949011801
2245.0,19393000.479501113,0.0063695445522553825,19140911.161051817,294.6875,47.30606949011801
2250.0,19393162.895581927,0.006365823083936313,19140911.161051817,294.6875,47.30606949011801
2255.0,19393358.921592046,0.006363168561565096,19140911.161051817,294.6875,47.30606949011801
2260.0,19393512.552452616,0.006361273276898166,19140911.161051817,294.6875,47.30606949011801
2265.0,19393701.799484458,0.006359223020278098,19140911.161051817,294.6875,47.30606949011801
2270.0,19393892.975862097,0.006357213486125898,19140911.161051817,294.6875,47.30606949011801
2275.0,19394062.761762187,0.00635377086821729,19140911.161051817,294.6875,47.30606949011801
2280.0,19394250.21639076,0.006348417562866201,19140911.161051817,294.6875,47.30606949011801
2285.0,19394411.05245631,0.006346097868821722,19140911.161051817,294.6875,47.30606949011801
2290.0,19394586.386365935,0.006344375012531771,19140911.161051817,294.6875,47.30606949011801
2295.0,19394772.65640688,0.006342110888865343,19140911.161051817,294.6875,47.30606949011801
2300.0,19394945.879771013,0.006340105608468311,19140911.161051817,294.6875,47.30606949011801
2305.0,19395111.38842957,0.006338318162949046,19140911.161051817,294.6875,47.30606949011801
2310.0,19395309.286558427,0.006335917177552211,19140911.161051817,294.6875,47.30606949011801
2315.0,19395485.169986334,0.006334200015127019,19140911.161051817,294.6875,47.30606949011801
2320.0,19395638.997789685,0.006331456990833351,19140911.161051817,294.6875,47.30606949011801
2325.0,19395811.676731694,0.006329391121338008,19140911.161051817,294.6875,47.30606949011801
2330.0,19395994.580483567,0.006327102417125144,19140911.161051817,294.6875,47.30606949011801
2335.0,19396165.83680902,0.006325147896206145,19140911.161051817,294.6875,47.30606949011801
2340.0,19396353.23021671,0.006322482485407323,19140911.161051817,294.6875,47.30606949011801
2345.0,19396491.919560034,0.006320648407272942,19140911.161051817,294.6875,47.30606949011801
2350.0,19396704.259519972,0.006318551870270943,19140911.161051817,294.6875,47.30606949011801
2355.0,19396826.022530306,0.0063169080120663345,19140911.161051817,294.6875,47.30606949011801
2360.0,19397004.46256362,0.006313340755325406,19140911.161051817,294.6875,47.30606949011801
2365.0,19397197.949713558,0.00631087105878161,19140911.161051817,294.6875,47.30606949011801
2370.0,19397372.744305182,0.006306119454973675,19140911.161051817,294.6875,47.30606949011801
2375.0,19397549.725507442,0.006303966908140635,19140911.161051817,294.6875,47.30606949011801
2380.0,19397709.58832186,0.006301706595558329,19140911.161051817,294.6875,47.30606949011801
2385.0,19397907.90029338,0.0062984683619966685,19140911.161051817,294.6875,47.30606949011801
2390.0,19398049.243118495,0.006296617966801494,19140911.161051817,294.6875,47.30606949011801
2395.0,19398204.476709362,0.0062944650064975394,19140911.161051817,294.6875,47.30606949011801
2400.0,19398393.506974667,0.0062924252297638225,19140911.161051817,294.6875,47.30606949011801
2405.0,19398545.321511902,0.006289983111274869,19140911.161051817,294.6875,47.30606949011801
2410.0,19398712.37395489,0.006286697574748161,19140911.161051817,294.6875,47.30606949011801
2415.0,19398881.790860076,0.006284798206586806,19140911.161051817,294.6875,47.30606949011801
2420.0,19399056.499641206,0.006282188454902056,19140911.161051817,294.6875,47.30606949011801
2425.0,19399217.645729024,0.006280573150652331,19140911.161051817,294.6875,47.30606949011801
2430.0,19399364.13637527,0.006278443787915307,19140911.161051817,294.6875,47.30606949011801
2435.0,19399553.49724668,0.006276451813266079,19140911.161051817,294.6875,47.30606949011801
2440.0,19399683.44689193,0.006274998289582921,19140911.161051817,294.6875,47.30606949011801
2445.0,19399874.16941847,0.006273077643382624,19140911.161051817,294.6875,47.30606949011801
2450.0,19400020.982702136,0.006270926665090862,19140911.161051817,294.6875,47.30606949011801
2455.0,19400187.44985924,0.006268940374820491,19140911.161051817,294.6875,47.30606949011801
2460.0,19400355.47280023,0.006264455392389884,19140911.161051817,294.6875,47.30606949011801
2465.0,19400509.18352169,0.006261979419800348,19140911.161051817,294.6875,47.30606949011801
2470.0,19400700.94231176,0.006259947630745883,19140911.161051817,294.6875,47.30606949011801
2475.0,19400833.65623678,0.006258124611674919,19140911.161051817,294.6875,47.30606949011801
2480.0,19401025.70988321,0.0062539691254670515,19140911.161051817,294.6875,47.30606949011801
2485.0,19401147.307108626,0.006251572357395893,19140911.161051817,294.6875,47.30606949011801
2490.0,19401334.695983596,0.0062494005420941825,19140911.161051817,294.6875,47.30606949011801
2495.0,19401503.21549751,0.006247709742465966,19140911.161051817,294.6875,47.30606949011801
2500.0,19401636.418601625,0.006243926329997812,19140911.161051817,294.6875,47.30606949011801
2505.0,19401826.720003672,0.006241822971404892,19140911.161051817,294.6875,47.30606949011801
2510.0,19401949.056684613,0.00624016465700274,19140911.161051817,294.6875,47.30606949011801
2515.0,19402109.873377766,0.006237941815477919,19140911.161051817,294.6875,47.30606949011801
2520.0,19402230.28450979,0.006236310761984947,19140911.161051817,294.6875,47.30606949011801
2525.0,19402363.84105677,0.006234838014640789,19140911.161051817,294.6875,47.30606949011801
2530.0,19402488.133312337,0.0062322675548918075,19140911.161051817,294.6875,47.30606949011801
2535.0,19402612.053785216,0.00623072946043612,19140911.161051817,294.6875,47.30606949011801
2540.0,19402765.57403578,0.006227969854403459,19140911.161051817,294.6875,47.30606949011801
2545.0,19402882.12405356,0.006226305457941627,19140911.161051817,294.6875,47.30606949011801
2550.0,19403004.794850793,0.006224917986952266,19140911.161051817,294.6875,47.30606949011801
2555.0,19403130.435479015,0.006223606563232856,19140911.161051817,294.6875,47.30606949011801
2560.0,19403247.14217812,0.006221370588031796,19140911.161051817,294.6875,47.30606949011801
2565.0,19403398.692373946,0.006219877460080246,19140911.161051817,294.6875,47.30606949011801
2570.0,19403507.204608366,0.00621824235850594,19140911.161051817,294.6875,47.30606949011801
2575.0,19403633.96419773,0.00621718466634905,19140911.161051817,294.6875,47.30606949011801
2580.0,19403754.817337904,0.006214748296415102,19140911.161051817,294.6875,47.30606949011801
2585.0,19403864.20844009,0.006213559778153693,19140911.161051817,294.6875,47.30606949011801
2590.0,19404023.780132536,0.006211741210573666,19140911.161051817,294.6875,47.30606949011801
2595.0,19404148.75032725,0.0062073217970568945,19140911.161051817,294.6875,47.30606949011801
2600.0,19404255.282506768,0.0062058514784844145,19140911.161051817,294.6875,47.30606949011801
2605.0,19404402.195530403,0.006204011488948846,19140911.161051817,294.6875,47.30606949011801
2610.0,19404512.805175263,0.006201555819531614,19140911.161051817,294.6875,47.30606949011801
2615.0,19404660.78345678,0.006199606808175774,19140911.161051817,294.6875,47.30606949011801
2620.0,19404768.939205058,0.006198395282451545,19140911.161051817,294.6875,47.30606949011801
2625.0,19404887.59672773,0.006196298919828114,19140911.161051817,294.6875,47.30606949011801
2630.0,19405023.898476496,0.006192474558570888,19140911.161051817,294.6875,47.30606949011801
2635.0,19405159.75719994,0.0061898115948820845,19140911.161051817,294.6875,47.30606949011801
2640.0,19405266.491157196,0.006187518138388786,19140911.161051817,294.6875,47.30606949011801
2645.0,19405388.013082102,0.006184881459951401,19140911.161051817,294.6875,47.30606949011801
2650.0,19405511.24261591,0.006182996015090537,19140911.161051817,294.6875,47.30606949011801
2655.0,19405623.01040189,0.006181864786858089,19140911.161051817,294.6875,47.30606949011801
2660.0,19405775.760621615,0.006180285356512248,19140911.161051817,294.6875,47.30606949011801
2665.0,19405871.65470172,0.00617927185318412,19140911.161051817,294.6875,47.30606949011801
2670.0,19406005.95118978,0.006176802509753064,19140911.161051817,294.6875,47.30606949011801
2675.0,19406120.189653058,0.006175242957467299,19140911.161051817,294.6875,47.30606949011801
2680.0,19406213.39142476,0.006172546501735592,19140911.161051817,294.6875,47.30606949011801
2685.0,19406338.402513266,0.006171290245543232,19140911.161051817,294.6875,47.30606949011801
2690.0,19406490.93946502,0.006169727754095301,19140911.161051817,294.6875,47.30606949011801
2695.0,19406563.183258217,0.006168483037433658,19140911.161051817,294.6875,47.30606949011801
2700.0,19406722.623542786,0.0061668149999953336,19140911.161051817,294.6875,47.30606949011801
2705.0,19406815.136486515,0.006164616903569359,19140911.161051817,294.6875,47.30606949011801
2710.0,19406962.713891316,0.006162842422326765,19140911.161051817,294.6875,47.30606949011801
2715.0,19407054.912876714,0.00615965269973742,19140911.161051817,294.6875,47.30606949011801
2720.0,19407177.436200865,0.006157997490934825,19140911.161051817,294.6875,47.30606949011801
2725.0,19407305.600902516,0.006156702522529219,19140911.161051817,294.6875,47.30606949011801
2730.0,19407417.024142094,0.0061555563464069365,19140911.161051817,294.6875,47.30606949011801
2735.0,19407565.70324441,0.0061540096677970115,19140911.161051817,294.6875,47.30606949011801
2740.0,19407655.767336745,0.006152164038909533,19140911.161051817,294.6875,47.30606949011801
2745.0,19407777.59267465,0.006150304149889526,19140911.161051817,294.6875,47.30606949011801
2750.0,19407895.307890166,0.0061490394491858546,19140911.161051817,294.6875,47.30606949011801
2755.0,19408028.611231193,0.00614732717399014,19140911.161051817,294.6875,47.30606949011801
2760.0,19408137.445408214,0.006145178983771723,19140911.161051817,294.6875,47.30606949011801
2765.0,19408247.207123436,0.00614396585313846,19140911.161051817,294.6875,47.30606949011801
2770.0,19408394.007907163,0.006142080565339534,19140911.161051817,294.6875,47.30606949011801
2775.0,19408474.187654108,0.006140966157210321,19140911.161051817,294.6875,47.30606949011801
2780.0,19408610.31911765,0.006139583577442188,19140911.161051817,294.6875,47.30606949011801
2785.0,19408728.276336715,0.006137244650538047,19140911.161051817,294.6875,47.30606949011801
2790.0,19408825.67765742,0.006136477699435091,19140911.161051817,294.6875,47.30606949011801
2795.0,19408942.231277466,0.006134474121553737,19140911.161051817,294.6875,47.30606949011801
2800.0,19409069.27283609,0.006133568795241316,19140911.161051817,294.6875,47.30606949011801
2805.0,19409200.20702931,0.006132672385791767,19140911.161051817,294.6875,47.30606949011801
2810.0,19409292.10338764,0.006128783972241702,19140911.161051817,294.6875,47.30606949011801
2815.0,19409398.30586967,0.0061272840486332174,19140911.161051817,294.6875,47.30606949011801
2820.0,19409534.85498019,0.006126327096776539,19140911.161051817,294.6875,47.30606949011801
2825.0,19409625.584771827,0.006125447401650423,19140911.161051817,294.6875,47.30606949011801
2830.0,19409748.014567584,0.006124221125424623,19140911.161051817,294.6875,47.30606949011801
2835.0,19409867.083686244,0.006123417985545169,19140911.161051817,294.6875,47.30606949011801
2840.0,19409986.01607121,0.006122316597118966,19140911.161051817,294.6875,47.30606949011801
2845.0,19410050.65503914,0.006121590194843091,19140911.161051817,294.6875,47.30606949011801
2850.0,19410176.69448096,0.006119963571093527,19140911.161051817,294.6875,47.30606949011801
2855.0,19410281.04185373,0.0061186770577512095,19140911.161051817,294.6875,47.30606949011801
2860.0,19410396.800663337,0.006116559670709219,19140911.161051817,294.6875,47.30606949011801
2865.0,19410524.1641605,0.006115663588984071,19140911.161051817,294.6875,47.30606949011801
2870.0,19410597.810037296,0.006114741026933896,19140911.161051817,294.6875,47.30606949011801
2875.0,19410716.32635872,0.006113908046032021,19140911.161051817,294.6875,47.30606949011801
2880.0,19410828.842012994,0.006112800235126103,19140911.161051817,294.6875,47.30606949011801
2885.0,19410931.012275763,0.006112025410521045,19140911.161051817,294.6875,47.30606949011801
2890.0,19411031.423623055,0.006111363264661531,19140911.161051817,294.6875,47.30606949011801
2895.0,19411141.322634004,0.006107847554105214,19140911.161051817,294.6875,47.30606949011801
2900.0,19411260.865540665,0.00610703198874997,19140911.161051817,294.6875,47.30606949011801
2905.0,19411376.041868612,0.006104743977067175,19140911.161051817,294.6875,47.30606949011801
2910.0,19411501.258811943,0.006103500715547611,19140911.161051817,294.6875,47.30606949011801
2915.0,19411586.308588453,0.006102456977850837,19140911.161051817,294.6875,47.30606949011801
2920.0,19411685.913215563,0.006100843157545653,19140911.161051817,294.6875,47.30606949011801
2925.0,19411825.348088853,0.0060998648291550476,19140911.161051817,294.6875,47.30606949011801
2930.0,19411919.751921464,0.006096929511771188,19140911.161051817,294.6875,47.30606949011801
2935.0,19412035.685895544,0.006095903600318604,19140911.161051817,294.6875,47.30606949011801
2940.0,19412123.045693282,0.0060952426554289705,19140911.161051817,294.6875,47.30606949011801
2945.0,19412244.27666685,0.006094129499284331,19140911.161051817,294.6875,47.30606949011801
2950.0,19412341.56894408,0.0060933750801238935,19140911.161051817,294.6875,47.30606949011801
2955.0,19412453.710709058,0.006091327289329253,19140911.161051817,294.6875,47.30606949011801
2960.0,19412567.52873689,0.006087331113489142,19140911.161051817,294.6875,47.30606949011801
2965.0,19412658.98434095,0.00608659958538674,19140911.161051817,294.6875,47.30606949011801
2970.0,19412774.70422754,0.006084754152483228,19140911.161051817,294.6875,47.30606949011801
2975.0,19412873.01151211,0.00608409250863145,19140911.161051817,294.6875,47.30606949011801
2980.0,19412945.221370555,0.006083656240829872,19140911.161051817,294.6875,47.30606949011801
2985.0,19413019.780914307,0.006083206784168886,19140911.161051817,294.6875,47.30606949011801
2990.0,19413094.77394951,0.006082736687200523,19140911.161051817,294.6875,47.30606949011801
2995.0,19413168.56668091,0.006082282057021157,19140911.161051817,294.6875,47.30606949011801
3000.0,19413263.914537586,0.006079898742911336,19140911.161051817,294.6875,47.30606949011801
3005.0,19413332.865507405,0.006079468849708467,19140911.161051817,294.6875,47.30606949011801
3010.0,19413406.729007453,0.006078381984641102,19140911.161051817,294.6875,47.30606949011801
3015.0,19413486.182651453,0.006077901070539455,19140911.161051817,294.6875,47.30606949011801
3020.0,19413567.530548096,0.006077393393942967,19140911.161051817,294.6875,47.30606949011801
3025.0,19413630.282012694,0.006077025484691974,19140911.161051817,294.6875,47.30606949011801
3030.0,19413697.52120925,0.006076056084024683,19140911.161051817,294.6875,47.30606949011801
3035.0,19413780.780632585,0.006075560462244478,19140911.161051817,294.6875,47.30606949011801
3040.0,19413857.387253866,0.006073975616361003,19140911.161051817,294.6875,47.30606949011801
3045.0,19413908.79904008,0.006073186612106213,19140911.161051817,294.6875,47.30606949011801
3050.0,19413982.91730055,0.006072752657488832,19140911.161051817,294.6875,47.30606949011801
3055.0,19414090.046707135,0.006072132295332217,19140911.161051817,294.6875,47.30606949011801
3060.0,19414129.9546041,0.0060714321694523244,19140911.161051817,294.6875,47.30606949011801
3065.0,19414219.400007,0.006070884471587151,19140911.161051817,294.6875,47.30606949011801
3070.0,19414276.54234947,0.006070529849101734,19140911.161051817,294.6875,47.30606949011801
3075.0,19414351.631043077,0.006070073277253959,19140911.161051817,294.6875,47.30606949011801
3080.0,19414429.133758545,0.006068257411835183,19140911.161051817,294.6875,47.30606949011801
3085.0,19414492.049479257,0.006067776980038232,19140911.161051817,294.6875,47.30606949011801
3090.0,19414591.9314724,0.00606691891818514,19140911.161051817,294.6875,47.30606949011801
3095.0,19414637.764422864,0.006066309919551531,19140911.161051817,294.6875,47.30606949011801
3100.0,19414721.332553267,0.006065814558996284,19140911.161051817,294.6875,47.30606949011801
3105.0,19414798.51753089,0.006065077908675275,19140911.161051817,294.6875,47.30606949011801
3110.0,19414853.043037903,0.006064036526363232,19140911.161051817,294.6875,47.30606949011801
3115.0,19414947.040376127,0.006062044534990755,19140911.161051817,294.6875,47.30606949011801
3120.0,19415011.340619776,0.00606030159250782,19140911.161051817,294.6875,47.30606949011801
3125.0,19415099.591062315,0.006059798313648197,19140911.161051817,294.6875,47.30606949011801
3130.0,19415158.698733926,0.006059418996157698,19140911.161051817,294.6875,47.30606949011801
3135.0,19415248.052821618,0.006058046757350297,19140911.161051817,294.6875,47.30606949011801
3140.0,19415289.72040987,0.006057744949882726,19140911.161051817,294.6875,47.30606949011801
3145.0,19415368.630139377,0.006056228556767491,19140911.161051817,294.6875,47.30606949011801
3150.0,19415442.512202207,0.0060542519785405915,19140911.161051817,294.6875,47.30606949011801
3155.0,19415506.669638153,0.006053875433750205,19140911.161051817,294.6875,47.30606949011801
3160.0,19415617.735783555,0.006053245951455518,19140911.161051817,294.6875,47.30606949011801
3165.0,19415643.642321445,0.006053011021783932,19140911.161051817,294.6875,47.30606949011801
3170.0,19415720.99659657,0.00605254987214057,19140911.161051817,294.6875,47.30606949011801
3175.0,19415807.796444178,0.006051310481551251,19140911.161051817,294.6875,47.30606949011801
3180.0,19415860.936602183,0.0060509854118346584,19140911.161051817,294.6875,47.30606949011801
3185.0,19415947.471658327,0.006049263807834642,19140911.161051817,294.6875,47.30606949011801
3190.0,19415992.365051705,0.006048955385279834,19140911.161051817,294.6875,47.30606949011801
3195.0,19416100.81572334,0.006045044737876673,19140911.161051817,294.6875,47.30606949011801
3200.0,19416156.9486128,0.006044246515733744,19140911.161051817,294.6875,47.30606949011801
3205.0,19416220.47901796,0.006043840298048536,19140911.161051817,294.6875,47.30606949011801
3210.0,19416280.732397426,0.006043165219355612,19140911.161051817,294.6875,47.30606949011801
3215.0,19416365.632356517,0.006040871065362065,19140911.161051817,294.6875,47.30606949011801
3220.0,19416443.32368675,0.006040311202556987,19140911.161051817,294.6875,47.30606949011801
3225.0,19416490.270398214,0.006039709976285246,19140911.161051817,294.6875,47.30606949011801
3230.0,19416569.613595977,0.006039243337180095,19140911.161051817,294.6875,47.30606949011801
3235.0,19416659.289157595,0.006038683334037845,19140911.161051817,294.6875,47.30606949011801
3240.0,19416704.2063936,0.006038378516984731,19140911.161051817,294.6875,47.30606949011801
3245.0,19416793.68386841,0.006036983443876811,19140911.161051817,294.6875,47.30606949011801
3250.0,19416842.344276644,0.006036678600636725,19140911.161051817,294.6875,47.30606949011801
3255.0,19416927.179674253,0.006034454862822954,19140911.161051817,294.6875,47.30606949011801
3260.0,19416994.853426415,0.00603385568227277,19140911.161051817,294.6875,47.30606949011801
3265.0,19417073.34736953,0.006032789625419612,19140911.161051817,294.6875,47.30606949011801
3270.0,19417112.64998189,0.006031501632904712,19140911.161051817,294.6875,47.30606949011801
3275.0,19417194.197100453,0.006030354774101941,19140911.161051817,294.6875,47.30606949011801
3280.0,19417276.955583215,0.006029854690406319,19140911.161051817,294.6875,47.30606949011801
3285.0,19417322.102359086,0.006029559892953386,19140911.161051817,294.6875,47.30606949011801
3290.0,19417424.849764176,0.006028976337564875,19140911.161051817,294.6875,47.30606949011801
3295.0,19417457.459534384,0.006028724814549301,19140911.161051817,294.6875,47.30606949011801
3300.0,19417537.018342912,0.006028277687670831,19140911.161051817,294.6875,47.30606949011801
3305.0,19417614.085564457,0.00602777257305553,19140911.161051817,294.6875,47.30606949011801
3310.0,19417656.364051268,0.0060274588297263565,19140911.161051817,294.6875,47.30606949011801
3315.0,19417746.32160998,0.006026933020335374,19140911.161051817,294.6875,47.30606949011801
3320.0,19417795.14350017,0.006026631222566551,19140911.161051817,294.6875,47.30606949011801
3325.0,19417879.168028947,0.006025785077131796,19140911.161051817,294.6875,47.30606949011801
3330.0,19417932.139627308,0.006024162642657317,19140911.161051817,294.6875,47.30606949011801
3335.0,19418004.406607512,0.0060225467432216215,19140911.161051817,294.6875,47.30606949011801
3340.0,19418091.396759033,0.006019629333660351,19140911.161051817,294.6875,47.30606949011801
3345.0,19418136.481079545,0.006019338168653998,19140911.161051817,294.6875,47.30606949011801
3350.0,19418228.11947632,0.0060187951156862925,19140911.161051817,294.6875,47.30606949011801
3355.0,19418272.638870955,0.006018340402993371,19140911.161051817,294.6875,47.30606949011801
3360.0,19418360.701438826,0.006017845756330498,19140911.161051817,294.6875,47.30606949011801
3365.0,19418419.962424554,0.006017470813922646,19140911.161051817,294.6875,47.30606949011801
3370.0,19418476.983573303,0.006016201823706793,19140911.161051817,294.6875,47.30606949011801
3375.0,19418549.119781494,0.006015091755213977,19140911.161051817,294.6875,47.30606949011801
3380.0,19418608.644755684,0.006014725675710356,19140911.161051817,294.6875,47.30606949011801
3385.0,19418680.3574092,0.0060143083391713155,19140911.161051817,294.6875,47.30606949011801
3390.0,19418737.8534499,0.006012890203595567,19140911.161051817,294.6875,47.30606949011801
3395.0,19418816.594803877,0.0060098316137258525,19140911.161051817,294.6875,47.30606949011801
3400.0,19418866.898044813,0.006008873251439013,19140911.161051817,294.6875,47.30606949011801
3405.0,19418946.271985464,0.006008427951381033,19140911.161051817,294.6875,47.30606949011801
3410.0,19419024.654937744,0.00600761347785069,19140911.161051817,294.6875,47.30606949011801
3415.0,19419054.312747527,0.006007385766112955,19140911.161051817,294.6875,47.30606949011801
3420.0,19419149.351194993,0.006006828898081932,19140911.161051817,294.6875,47.30606949011801
3425.0,19419183.28334495,0.006005773156808097,19140911.161051817,294.6875,47.30606949011801
3430.0,19419255.798474412,0.006004637531114972,19140911.161051817,294.6875,47.30606949011801
3435.0,19419332.948456697,0.006003259696347567,19140911.161051817,294.6875,47.30606949011801
3440.0,19419379.05521304,0.0060029622769003765,19140911.161051817,294.6875,47.30606949011801
3445.0,19419465.086144652,0.00600167695585807,19140911.161051817,294.6875,47.30606949011801
3450.0,19419507.46060628,0.006001400012559991,19140911.161051817,294.6875,47.30606949011801
3455.0,19419578.23594257,0.006000997315614332,19140911.161051817,294.6875,47.30606949011801
3460.0,19419644.946419924,0.00600057220864935,19140911.161051817,294.6875,47.30606949011801
3465.0,19419699.147080008,0.006000141212360086,19140911.161051817,294.6875,47.30606949011801
3470.0,19419769.51492413,0.005999700582884015,19140911.161051817,294.6875,47.30606949011801
3475.0,19419812.5946516,0.005999219603032729,19140911.161051817,294.6875,47.30606949011801
3480.0,19419896.559598114,0.005997990455452046,19140911.161051817,294.6875,47.30606949011801
3485.0,19419959.65229772,0.005997627074652722,19140911.161051817,294.6875,47.30606949011801
3490.0,19420043.29701268,0.005996408008972827,19140911.161051817,294.6875,47.30606949011801
3495.0,19420090.696067818,0.00599607868634443,19140911.161051817,294.6875,47.30606949011801
3500.0,19420149.72028714,0.005992454007216581,19140911.161051817,294.6875,47.30606949011801
3505.0,19420234.04336548,0.005991953247475458,19140911.161051817,294.6875,47.30606949011801
3510.0,19420270.01426116,0.005989045760626732,19140911.161051817,294.6875,47.30606949011801
3515.0,19420343.419985168,0.005988613920462581,19140911.161051817,294.6875,47.30606949011801
3520.0,19420402.770265512,0.005988233817941663,19140911.161051817,294.6875,47.30606949011801
3525.0,19420454.505358152,0.005987639068021447,19140911.161051817,294.6875,47.30606949011801
3530.0,19420535.18361201,0.00598696734421483,19140911.161051817,294.6875,47.30606949011801
3535.0,19420579.828237303,0.005986470409459651,19140911.161051817,294.6875,47.30606949011801
3540.0,19420660.626800537,0.005985813837296967,19140911.161051817,294.6875,47.30606949011801
3545.0,19420705.257287085,0.005985513425100174,19140911.161051817,294.6875,47.30606949011801
3550.0,19420781.34697938,0.005983609332322921,19140911.161051817,294.6875,47.30606949011801
3555.0,19420807.254154097,0.00598332627861266,19140911.161051817,294.6875,47.30606949011801
3560.0,19420881.5114937,0.005982879655357752,19140911.161051817,294.6875,47.30606949011801
3565.0,19420948.52015906,0.005981644841885841,19140911.161051817,294.6875,47.30606949011801
3570.0,19420992.178445052,0.0059813355122078265,19140911.161051817,294.6875,47.30606949011801
3575.0,19421071.758291695,0.005980875378063389,19140911.161051817,294.6875,47.30606949011801
3580.0,19421123.37352879,0.005980554479321003,19140911.161051817,294.6875,47.30606949011801
3585.0,19421197.340792,0.005980112815393855,19140911.161051817,294.6875,47.30606949011801
3590.0,19421241.286058344,0.00597915424637937,19140911.161051817,294.6875,47.30606949011801
3595.0,19421302.920995917,0.00597856738006219,19140911.161051817,294.6875,47.30606949011801
3600.0,19421366.713610668,0.005978183559761155,19140911.161051817,294.6875,47.30606949011801
3605.0,19421429.104540512,0.005976270219153373,19140911.161051817,294.6875,47.30606949011801
3610.0,19421502.52834909,0.0059758376796745765,19140911.161051817,294.6875,47.30606949011801
3615.0,19421544.123545047,0.005975382423706046,19140911.161051817,294.6875,47.30606949011801
3620.0,19421606.672074966,0.005974998670290376,19140911.161051817,294.6875,47.30606949011801
3625.0,19421666.847808838,0.005974610237041292,19140911.161051817,294.6875,47.30606949011801
3630.0,19421721.323201988,0.0059734996243279385,19140911.161051817,294.6875,47.30606949011801
3635.0,19421799.63582033,0.005973017794163761,19140911.161051817,294.6875,47.30606949011801
3640.0,19421843.726470947,0.005972742598180479,19140911.161051817,294.6875,47.30606949011801
3645.0,19421913.15786389,0.005971566570195255,19140911.161051817,294.6875,47.30606949011801
3650.0,19421970.241607666,0.005969695539589707,19140911.161051817,294.6875,47.30606949011801
3655.0,19422023.593146544,0.005969341285282875,19140911.161051817,294.6875,47.30606949011801
3660.0,19422086.44812864,0.005968987054965579,19140911.161051817,294.6875,47.30606949011801
3665.0,19422138.285193082,0.005967738529738523,19140911.161051817,294.6875,47.30606949011801
3670.0,19422227.24852506,0.005966086744587983,19140911.161051817,294.6875,47.30606949011801
3675.0,19422264.35830031,0.005965524087537357,19140911.161051817,294.6875,47.30606949011801
3680.0,19422322.278123457,0.005965178309309009,19140911.161051817,294.6875,47.30606949011801
3685.0,19422394.15668504,0.005964212662962534,19140911.161051817,294.6875,47.30606949011801
3690.0,19422428.441568516,0.005963944044439017,19140911.161051817,294.6875,47.30606949011801
3695.0,19422501.19926811,0.005963463338572098,19140911.161051817,294.6875,47.30606949011801
3700.0,19422550.00619286,0.005961765224855801,19140911.161051817,294.6875,47.30606949011801
3705.0,19422624.2918358,0.005960435759083491,19140911.161051817,294.6875,47.30606949011801
3710.0,19422668.36864698,0.005960143028815974,19140911.161051817,294.6875,47.30606949011801
3715.0,19422731.40492705,0.005959096749903354,19140911.161051817,294.6875,47.30606949011801
3720.0,19422791.69607544,0.0059586540093029584,19140911.161051817,294.6875,47.30606949011801
3725.0,19422822.125046708,0.005958422086972668,19140911.161051817,294.6875,47.30606949011801
3730.0,19422915.27725661,0.005956724361667068,19140911.161051817,294.6875,47.30606949011801
3735.0,19422953.0660429,0.005955538836571754,19140911.161051817,294.6875,47.30606949011801
3740.0,19423033.036083516,0.005954857909028962,19140911.161051817,294.6875,47.30606949011801
3745.0,19423065.612696547,0.005954637339506965,19140911.161051817,294.6875,47.30606949011801
3750.0,19423130.80486248,0.005954247594096287,19140911.161051817,294.6875,47.30606949011801
3755.0,19423189.988717806,0.00595390080591464,19140911.161051817,294.6875,47.30606949011801
3760.0,19423239.422156017,0.005952121636828554,19140911.161051817,294.6875,47.30606949011801
3765.0,19423315.766904093,0.0059515091113970615,19140911.161051817,294.6875,47.30606949011801
3770.0,19423347.44168091,0.005951026392903678,19140911.161051817,294.6875,47.30606949011801
3775.0,19423426.10678198,0.005950601370315774,19140911.161051817,294.6875,47.30606949011801
3780.0,19423465.941996977,0.005950316278380642,19140911.161051817,294.6875,47.30606949011801
3785.0,19423530.074893992,0.005949172512557225,19140911.161051817,294.6875,47.30606949011801
3790.0,19423590.45844676,0.005948798082577237,19140911.161051817,294.6875,47.30606949011801
3795.0,19423629.044755742,0.005948531320690242,19140911.161051817,294.6875,47.30606949011801
3800.0,19423707.301278148,0.005947204709620865,19140911.161051817,294.6875,47.30606949011801
3805.0,19423743.89881862,0.005946953814491845,19140911.161051817,294.6875,47.30606949011801
3810.0,19423806.414768923,0.005946411068051285,19140911.161051817,294.6875,47.30606949011801
3815.0,19423876.824371338,0.00594598811311173,19140911.161051817,294.6875,47.30606949011801
3820.0,19423911.189915627,0.00594497437147405,19140911.161051817,294.6875,47.30606949011801
3825.0,19423989.645355225,0.005944512364313913,19140911.161051817,294.6875,47.30606949011801
3830.0,19424018.225372314,0.005944292253236857,19140911.161051817,294.6875,47.30606949011801
3835.0,19424111.351898193,0.00594377605189801,19140911.161051817,294.6875,47.30606949011801
3840.0,19424138.97578754,0.005943584112858133,19140911.161051817,294.6875,47.30606949011801
3845.0,19424201.363337703,0.005943174487678319,19140911.161051817,294.6875,47.30606949011801
3850.0,19424253.910186768,0.005941649050102175,19140911.161051817,294.6875,47.30606949011801
3855.0,19424292.525340755,0.005941396002274539,19140911.161051817,294.6875,47.30606949011801
3860.0,19424361.60079956,0.005940988406303113,19140911.161051817,294.6875,47.30606949011801
3865.0,19424417.69956305,0.00594064189921754,19140911.161051817,294.6875,47.30606949011801
3870.0,19424494.00589858,0.005940151064800132,19140911.161051817,294.6875,47.30606949011801
3875.0,19424523.012607533,0.00593960488880585,19140911.161051817,294.6875,47.30606949011801
3880.0,19424579.784959257,0.005938831755746697,19140911.161051817,294.6875,47.30606949011801
3885.0,19424646.472792186,0.005938435834462828,19140911.161051817,294.6875,47.30606949011801
3890.0,19424673.18059797,0.005937677409688777,19140911.161051817,294.6875,47.30606949011801
3895.0,19424767.272306606,0.00593715560311488,19140911.161051817,294.6875,47.30606949011801
3900.0,19424807.896441884,0.0059367625580698516,19140911.161051817,294.6875,47.30606949011801
3905.0,19424884.590424284,0.005936082896175976,19140911.161051817,294.6875,47.30606949011801
3910.0,19424917.477224436,0.005935005857462747,19140911.161051817,294.6875,47.30606949011801
3915.0,19424968.19873701,0.005934682726890801,19140911.161051817,294.6875,47.30606949011801
3920.0,19425019.665194895,0.005934358968511083,19140911.161051817,294.6875,47.30606949011801
3925.0,19425071.85277177,0.005933614656502378,19140911.161051817,294.6875,47.30606949011801
3930.0,19425139.417471543,0.005933204465878891,19140911.161051817,294.6875,47.30606949011801
3935.0,19425191.69976602,0.0059326356563175735,19140911.161051817,294.6875,47.30606949011801
3940.0,19425231.017547794,0.005932378268325019,19140911.161051817,294.6875,47.30606949011801
3945.0,19425285.09657721,0.005930762797319465,19140911.161051817,294.6875,47.30606949011801
3950.0,19425324.957143344,0.005930501630892078,19140911.161051817,294.6875,47.30606949011801
3955.0,19425397.26013814,0.005930075094796997,19140911.161051817,294.6875,47.30606949011801
3960.0,19425447.85501922,0.005929754137516936,19140911.161051817,294.6875,47.30606949011801
3965.0,19425490.026270904,0.005929468882807614,19140911.161051817,294.6875,47.30606949011801
3970.0,19425573.54955568,0.005928965524525933,19140911.161051817,294.6875,47.30606949011801
3975.0,19425599.675320163,0.005928730602846791,19140911.161051817,294.6875,47.30606949011801
3980.0,19425648.324748542,0.0059280562501602,19140911.161051817,294.6875,47.30606949011801
3985.0,19425707.83716731,0.005926159331804111,19140911.161051817,294.6875,47.30606949011801
3990.0,19425759.27296892,0.005925807625098058,19140911.161051817,294.6875,47.30606949011801
3995.0,19425815.642208077,0.005925468007853384,19140911.161051817,294.6875,47.30606949011801
4000.0,19425866.705605607,0.0059250133449971504,19140911.161051817,294.6875,47.30606949011801
4005.0,19425933.046818644,0.005924350496217244,19140911.161051817,294.6875,47.30606949011801
4010.0,19425952.672547538,0.0059237488876353345,19140911.161051817,294.6875,47.30606949011801
4015.0,19426030.067445785,0.005923280719381594,19140911.161051817,294.6875,47.30606949011801
4020.0,19426075.993499756,0.005922299922500457,19140911.161051817,294.6875,47.30606949011801
4025.0,19426132.999326564,0.005921935611551191,19140911.161051817,294.6875,47.30606949011801
4030.0,19426185.989023354,0.005921341337813805,19140911.161051817,294.6875,47.30606949011801
4035.0,19426227.918149807,0.005920646450686315,19140911.161051817,294.6875,47.30606949011801
4040.0,19426316.703195773,0.005919448112511646,19140911.161051817,294.6875,47.30606949011801
4045.0,19426336.268641345,0.005919279742202443,19140911.161051817,294.6875,47.30606949011801
4050.0,19426406.44148464,0.00591887010482482,19140911.161051817,294.6875,47.30606949011801
4055.0,19426448.45937509,0.005918595297018709,19140911.161051817,294.6875,47.30606949011801
4060.0,19426510.52243703,0.0059177728170309715,19140911.161051817,294.6875,47.30606949011801
4065.0,19426577.781771608,0.005917031351143564,19140911.161051817,294.6875,47.30606949011801
4070.0,19426602.684296966,0.00591663854953765,19140911.161051817,294.6875,47.30606949011801
4075.0,19426677.972820967,0.00591619291473805,19140911.161051817,294.6875,47.30606949011801
4080.0,19426707.996874705,0.0059159801915103,19140911.161051817,294.6875,47.30606949011801
4085.0,19426764.830448307,0.005914600395311015,19140911.161051817,294.6875,47.30606949011801
4090.0,19426827.452509604,0.005913121928205346,19140911.161051817,294.6875,47.30606949011801
4095.0,19426852.75750661,0.0059129121123507955,19140911.161051817,294.6875,47.30606949011801
4100.0,19426927.091979977,0.005911965236247397,19140911.161051817,294.6875,47.30606949011801
4105.0,19426977.718170166,0.005911662001517557,19140911.161051817,294.6875,47.30606949011801
4110.0,19427036.936919883,0.005911312474972369,19140911.161051817,294.6875,47.30606949011801
4115.0,19427081.87966363,0.005910999197339662,19140911.161051817,294.6875,47.30606949011801
4120.0,19427124.65402447,0.005910681774482044,19140911.161051817,294.6875,47.30606949011801
4125.0,19427182.255708907,0.005910326110587534,19140911.161051817,294.6875,47.30606949011801
4130.0,19427231.33554077,0.005910045478748911,19140911.161051817,294.6875,47.30606949011801
4135.0,19427284.29359595,0.00590970236842648,19140911.161051817,294.6875,47.30606949011801
4140.0,19427335.860059716,0.0059083228866823575,19140911.161051817,294.6875,47.30606949011801
4145.0,19427386.242211472,0.005907726538834724,19140911.161051817,294.6875,47.30606949011801
4150.0,19427441.09837777,0.005907385258785662,19140911.161051817,294.6875,47.30606949011801
4155.0,19427476.66867163,0.005907152341004616,19140911.161051817,294.6875,47.30606949011801
4160.0,19427548.76628228,0.005906734468705828,19140911.161051817,294.6875,47.30606949011801
4165.0,19427570.90875073,0.005906299443098943,19140911.161051817,294.6875,47.30606949011801
4170.0,19427648.926942933,0.005905112695713188,19140911.161051817,294.6875,47.30606949011801
4175.0,19427680.752008032,0.005904898732313555,19140911.161051817,294.6875,47.30606949011801
4180.0,19427735.658125885,0.0059045607676003935,19140911.161051817,294.6875,47.30606949011801
4185.0,19427801.35094399,0.005904189521423798,19140911.161051817,294.6875,47.30606949011801
4190.0,19427824.41543579,0.005903995960292696,19140911.161051817,294.6875,47.30606949011801
4195.0,19427891.77286299,0.005903586581718073,19140911.161051817,294.6875,47.30606949011801
4200.0,19427931.461517334,0.005902180213627797,19140911.161051817,294.6875,47.30606949011801
4205.0,19427992.8013468,0.005901799969892241,19140911.161051817,294.6875,47.30606949011801
4210.0,19428043.289752483,0.005901472506292585,19140911.161051817,294.6875,47.30606949011801
4215.0,19428079.733003117,0.005899305329232138,19140911.161051817,294.6875,47.30606949011801
4220.0,19428149.27692017,0.0058982447038840825,19140911.161051817,294.6875,47.30606949011801
4225.0,19428189.932367146,0.0058975807115200195,19140911.161051817,294.6875,47.30606949011801
4230.0,19428236.325155508,0.005897288734615258,19140911.161051817,294.6875,47.30606949011801
4235.0,19428296.586006083,0.005896952618547023,19140911.161051817,294.6875,47.30606949011801
4240.0,19428320.193283387,0.00589673061853771,19140911.161051817,294.6875,47.30606949011801
4245.0,19428392.251209654,0.005896271268403652,19140911.161051817,294.6875,47.30606949011801
4250.0,19428429.586316243,0.0058958375531029525,19140911.161051817,294.6875,47.30606949011801
4255.0,19428493.841256507,0.005895458754706809,19140911.161051817,294.6875,47.30606949011801
4260.0,19428530.754927106,0.005895214680837881,19140911.161051817,294.6875,47.30606949011801
4265.0,19428586.827458758,0.0058940403875726785,19140911.161051817,294.6875,47.30606949011801
4270.0,19428634.79904546,0.005893735686265444,19140911.161051817,294.6875,47.30606949011801
4275.0,19428685.374927945,0.005893415152334741,19140911.161051817,294.6875,47.30606949011801
4280.0,19428751.95766541,0.0058930221918833915,19140911.161051817,294.6875,47.30606949011801
4285.0,19428778.819473907,0.005892773553864602,19140911.161051817,294.6875,47.30606949011801
4290.0,19428835.091852307,0.005889674870157644,19140911.161051817,294.6875,47.30606949011801
4295.0,19428886.69024082,0.005889355656937077,19140911.161051817,294.6875,47.30606949011801
4300.0,19428932.44581477,0.005889068265776363,19140911.161051817,294.6875,47.30606949011801
4305.0,19428985.713637173,0.005888652585739985,19140911.161051817,294.6875,47.30606949011801
4310.0,19429040.976458218,0.005886174762218348,19140911.161051817,294.6875,47.30606949011801
4315.0,19429087.069692325,0.005885896611684385,19140911.161051817,294.6875,47.30606949011801
4320.0,19429148.65105941,0.00588552876180784,19140911.161051817,294.6875,47.30606949011801
4325.0,19429198.246273644,0.005885211255452575,19140911.161051817,294.6875,47.30606949011801
4330.0,19429228.326141357,0.005885005981200618,19140911.161051817,294.6875,47.30606949011801
4335.0,19429275.39744654,0.005884705107711672,19140911.161051817,294.6875,47.30606949011801
4340.0,19429343.50161743,0.0058842931405856565,19140911.161051817,294.6875,47.30606949011801
4345.0,19429367.565188315,0.005884129494198644,19140911.161051817,294.6875,47.30606949011801
4350.0,19429424.67670407,0.005883550922880078,19140911.161051817,294.6875,47.30606949011801
4355.0,19429477.276380274,0.005883239675591285,19140911.161051817,294.6875,47.30606949011801
4360.0,19429514.942370847,0.005883002371130001,19140911.161051817,294.6875,47.30606949011801
4365.0,19429575.95058836,0.00588265178884662,19140911.161051817,294.6875,47.30606949011801
4370.0,19429602.67838603,0.005881343870860674,19140911.161051817,294.6875,47.30606949011801
4375.0,19429674.81387329,0.005880861357195463,19140911.161051817,294.6875,47.30606949011801
4380.0,19429705.895465504,0.005880682690592723,19140911.161051817,294.6875,47.30606949011801
4385.0,19429761.020508736,0.005880335583645982,19140911.161051817,294.6875,47.30606949011801
4390.0,19429805.55277212,0.005880057792089002,19140911.161051817,294.6875,47.30606949011801
4395.0,19429849.4984086,0.005879762763042486,19140911.161051817,294.6875,47.30606949011801
4400.0,19429903.746109344,0.00587628962774121,19140911.161051817,294.6875,47.30606949011801
4405.0,19429952.357513428,0.005875970645701859,19140911.161051817,294.6875,47.30606949011801
4410.0,19430013.42111206,0.005875620122951034,19140911.161051817,294.6875,47.30606949011801
4415.0,19430041.01739402,0.005875417076100414,19140911.161051817,294.6875,47.30606949011801
4420.0,19430092.09271027,0.005875114715633939,19140911.161051817,294.6875,47.30606949011801
4425.0,19430143.08570048,0.005873584259354066,19140911.161051817,294.6875,47.30606949011801
4430.0,19430172.392428808,0.005873382195749194,19140911.161051817,294.6875,47.30606949011801
4435.0,19430246.730294093,0.005872966575599033,19140911.161051817,294.6875,47.30606949011801
4440.0,19430271.852508545,0.005872760222784997,19140911.161051817,294.6875,47.30606949011801
4445.0,19430332.153274767,0.005872418024727447,19140911.161051817,294.6875,47.30606949011801
4450.0,19430371.51137922,0.005872157710475165,19140911.161051817,294.6875,47.30606949011801
4455.0,19430417.09544494,0.005871343935015175,19140911.161051817,294.6875,47.30606949011801
4460.0,19430482.506544083,0.005870217328278556,19140911.161051817,294.6875,47.30606949011801
4465.0,19430502.078094482,0.005870047923414445,19140911.161051817,294.6875,47.30606949011801
4470.0,19430561.16818102,0.005869701594110892,19140911.161051817,294.6875,47.30606949011801
4475.0,19430607.752716064,0.0058694150239439625,19140911.161051817,294.6875,47.30606949011801
4480.0,19430650.89808674,0.005869030523582452,19140911.161051817,294.6875,47.30606949011801
4485.0,19430701.445770264,0.005868700155421861,19140911.161051817,294.6875,47.30606949011801
4490.0,19430738.155249964,0.005868456994610996,19140911.161051817,294.6875,47.30606949011801
4495.0,19430792.104156494,0.005868161930571754,19140911.161051817,294.6875,47.30606949011801
4500.0,19430834.668670654,0.0058678780064047595,19140911.161051817,294.6875,47.30606949011801
4505.0,19430904.703166485,0.0058674778844636346,19140911.161051817,294.6875,47.30606949011801
4510.0,19430935.82761314,0.0058672654083313245,19140911.161051817,294.6875,47.30606949011801
4515.0,19430980.22886626,0.005866972376867456,19140911.161051817,294.6875,47.30606949011801
4520.0,19431033.524030525,0.005866523428799513,19140911.161051817,294.6875,47.30606949011801
4525.0,19431062.22364727,0.0058655275463919436,19140911.161051817,294.6875,47.30606949011801
4530.0,19431108.29997553,0.005861146167726749,19140911.161051817,294.6875,47.30606949011801
4535.0,19431161.365440585,0.005860859318687762,19140911.161051817,294.6875,47.30606949011801
4540.0,19431198.973328754,0.005860635662915575,19140911.161051817,294.6875,47.30606949011801
4545.0,19431257.102916576,0.005860320107756758,19140911.161051817,294.6875,47.30606949011801
4550.0,19431301.131368242,0.005860063364584858,19140911.161051817,294.6875,47.30606949011801
4555.0,19431341.68007211,0.005859600903769966,19140911.161051817,294.6875,47.30606949011801
4560.0,19431389.81449793,0.005859334413733239,19140911.161051817,294.6875,47.30606949011801
4565.0,19431430.390907012,0.005859102722327135,19140911.161051817,294.6875,47.30606949011801
4570.0,19431487.469734944,0.00585879399410137,19140911.161051817,294.6875,47.30606949011801
4575.0,19431524.548628222,0.005858578422761673,19140911.161051817,294.6875,47.30606949011801
4580.0,19431573.80037298,0.005858265697957046,19140911.161051817,294.6875,47.30606949011801
4585.0,19431604.295618813,0.005857678245997995,19140911.161051817,294.6875,47.30606949011801
4590.0,19431658.720160604,0.005856052849368338,19140911.161051817,294.6875,47.30606949011801
4595.0,19431707.67227173,0.005855772633227941,19140911.161051817,294.6875,47.30606949011801
4600.0,19431745.490995407,0.005855553295092311,19140911.161051817,294.6875,47.30606949011801
4605.0,19431809.341979932,0.0058551216344244796,19140911.161051817,294.6875,47.30606949011801
4610.0,19431833.3911438,0.005854975542590792,19140911.161051817,294.6875,47.30606949011801
4615.0,19431887.910027444,0.005854674837925355,19140911.161051817,294.6875,47.30606949011801
4620.0,19431937.582339533,0.005854285351384059,19140911.161051817,294.6875,47.30606949011801
4625.0,19431972.873242732,0.005854085912310487,19140911.161051817,294.6875,47.30606949011801
4630.0,19432021.7398181,0.005853816402564442,19140911.161051817,294.6875,47.30606949011801
4635.0,19432048.044911038,0.005853650332288665,19140911.161051817,294.6875,47.30606949011801
4640.0,19432112.252404127,0.005851237425889145,19140911.161051817,294.6875,47.30606949011801
4645.0,19432134.79988623,0.005851102580951099,19140911.161051817,294.6875,47.30606949011801
4650.0,19432189.395564064,0.005850816192192136,19140911.161051817,294.6875,47.30606949011801
4655.0,19432243.957773764,0.005850501173794484,19140911.161051817,294.6875,47.30606949011801
4660.0,19432262.912275117,0.005850353004477439,19140911.161051817,294.6875,47.30606949011801
4665.0,19432329.365637727,0.00584951766117028,19140911.161051817,294.6875,47.30606949011801
4670.0,19432365.4389894,0.005849327859606205,19140911.161051817,294.6875,47.30606949011801
4675.0,19432428.523223877,0.005848973363917716,19140911.161051817,294.6875,47.30606949011801
4680.0,19432447.11396153,0.005848661134162352,19140911.161051817,294.6875,47.30606949011801
4685.0,19432510.148932993,0.005848318105966087,19140911.161051817,294.6875,47.30606949011801
4690.0,19432554.759796143,0.005848063358495367,19140911.161051817,294.6875,47.30606949011801
4695.0,19432598.325891986,0.005847816350664037,19140911.161051817,294.6875,47.30606949011801
4700.0,19432660.917755127,0.005847474237067408,19140911.161051817,294.6875,47.30606949011801
4705.0,19432677.512225796,0.005847356367648522,19140911.161051817,294.6875,47.30606949011801
4710.0,19432737.652698435,0.0058468995127252425,19140911.161051817,294.6875,47.30606949011801
4715.0,19432775.29762704,0.005846049617612746,19140911.161051817,294.6875,47.30606949011801
4720.0,19432805.697331026,0.005845864928276608,19140911.161051817,294.6875,47.30606949011801
4725.0,19432860.055658143,0.00584444377649435,19140911.161051817,294.6875,47.30606949011801
4730.0,19432903.142820306,0.005844203254529871,19140911.161051817,294.6875,47.30606949011801
4735.0,19432956.704007894,0.005843916440508219,19140911.161051817,294.6875,47.30606949011801
4740.0,19432970.805353697,0.005843608582511722,19140911.161051817,294.6875,47.30606949011801
4745.0,19433027.975228656,0.0058432999721792405,19140911.161051817,294.6875,47.30606949011801
4750.0,19433079.333352365,0.00584301671624999,19140911.161051817,294.6875,47.30606949011801
4755.0,19433106.592560522,0.005842856562889157,19140911.161051817,294.6875,47.30606949011801
4760.0,19433163.475372314,0.005842545609745296,19140911.161051817,294.6875,47.30606949011801
4765.0,19433204.042954978,0.00584228827700505,19140911.161051817,294.6875,47.30606949011801
4770.0,19433252.978468124,0.005841696783476381,19140911.161051817,294.6875,47.30606949011801
4775.0,19433279.33206924,0.005841532885839173,19140911.161051817,294.6875,47.30606949011801
4780.0,19433332.768122572,0.005841238878670597,19140911.161051817,294.6875,47.30606949011801
4785.0,19433370.89517212,0.005841027657603718,19140911.161051817,294.6875,47.30606949011801
4790.0,19433389.62917112,0.005840385024908732,19140911.161051817,294.6875,47.30606949011801
4795.0,19433471.306427002,0.005839058466443178,19140911.161051817,294.6875,47.30606949011801
4800.0,19433491.515776813,0.005838049596372825,19140911.161051817,294.6875,47.30606949011801
4805.0,19433542.11094109,0.005837764942970732,19140911.161051817,294.6875,47.30606949011801
4810.0,19433592.658057645,0.005837488933635592,19140911.161051817,294.6875,47.30606949011801
4815.0,19433625.241509188,0.005837301433031125,19140911.161051817,294.6875,47.30606949011801
4820.0,19433684.83743286,0.005836850224600371,19140911.161051817,294.6875,47.30606949011801
4825.0,19433705.398533165,0.005836718804421199,19140911.161051817,294.6875,47.30606949011801
4830.0,19433756.032101315,0.005836431972202089,19140911.161051817,294.6875,47.30606949011801
4835.0,19433791.036776315,0.005836228187178003,19140911.161051817,294.6875,47.30606949011801
4840.0,19433831.50072711,0.005836001383883059,19140911.161051817,294.6875,47.30606949011801
4845.0,19433883.68521118,0.005835712968644009,19140911.161051817,294.6875,47.30606949011801
4850.0,19433943.483183984,0.005829999794642139,19140911.161051817,294.6875,47.30606949011801
4855.0,19433986.297056578,0.005829473285751074,19140911.161051817,294.6875,47.30606949011801
4860.0,19434038.310093395,0.0058284388216994,19140911.161051817,294.6875,47.30606949011801
4865.0,19434082.53594796,0.005828193523258792,19140911.161051817,294.6875,47.30606949011801
4870.0,19434107.954793133,0.005828042496497773,19140911.161051817,294.6875,47.30606949011801
4875.0,19434148.509674072,0.005827758957635484,19140911.161051817,294.6875,47.30606949011801
4880.0,19434206.597297784,0.005827437017621173,19140911.161051817,294.6875,47.30606949011801
4885.0,19434242.167328194,0.005827239071380514,19140911.161051817,294.6875,47.30606949011801
4890.0,19434274.743576605,0.005827021445657651,19140911.161051817,294.6875,47.30606949011801
4895.0,19434328.86370315,0.005826514567039631,19140911.161051817,294.6875,47.30606949011801
4900.0,19434357.18631626,0.005825550060768941,19140911.161051817,294.6875,47.30606949011801
4905.0,19434418.134552002,0.005825225876303441,19140911.161051817,294.6875,47.30606949011801
4910.0,19434433.22366333,0.0058248710453646475,19140911.161051817,294.6875,47.30606949011801
4915.0,19434502.610737056,0.005824496368267128,19140911.161051817,294.6875,47.30606949011801
4920.0,19434515.478668213,0.005823821965522436,19140911.161051817,294.6875,47.30606949011801
4925.0,19434569.39008273,0.0058235205819223874,19140911.161051817,294.6875,47.30606949011801
4930.0,19434605.636686333,0.005823308008433389,19140911.161051817,294.6875,47.30606949011801
4935.0,19434654.71085634,0.005823046443732417,19140911.161051817,294.6875,47.30606949011801
4940.0,19434700.29398805,0.005822793866955283,19140911.161051817,294.6875,47.30606949011801
4945.0,19434735.34378677,0.005822591497565362,19140911.161051817,294.6875,47.30606949011801
4950.0,19434779.5939514,0.00582233791175755,19140911.161051817,294.6875,47.30606949011801
4955.0,19434825.983795166,0.005822087419324688,19140911.161051817,294.6875,47.30606949011801
4960.0,19434858.57852173,0.005821884951613841,19140911.161051817,294.6875,47.30606949011801
4965.0,19434900.22123175,0.005821171713949785,19140911.161051817,294.6875,47.30606949011801
4970.0,19434953.306912646,0.00582087260070885,19140911.161051817,294.6875,47.30606949011801
4975.0,19434994.150055263,0.0058201678011500875,19140911.161051817,294.6875,47.30606949011801
4980.0,19435021.528467577,0.005820008963380645,19140911.161051817,294.6875,47.30606949011801
4985.0,19435049.835946795,0.005819838627394978,19140911.161051817,294.6875,47.30606949011801
4990.0,19435099.65726707,0.005819568499813569,19140911.161051817,294.6875,47.30606949011801
4995.0,19435124.741973877,0.005819410684864219,19140911.161051817,294.6875,47.30606949011801
5000.0,19435184.65737915,0.0058168554678922095,19140911.161051817,294.6875,47.30606949011801
5005.0,19435216.736114502,0.005816669195794371,19140911.161051817,294.6875,47.30606949011801
5010.0,19435247.70282632,0.005815850597108,19140911.161051817,294.6875,47.30606949011801
5015.0,19435305.00839056,0.005815551631373623,19140911.161051817,294.6875,47.30606949011801
5020.0,19435330.99697876,0.005814003261178054,19140911.161051817,294.6875,47.30606949011801
5025.0,19435376.690494858,0.005813766681210873,19140911.161051817,294.6875,47.30606949011801
5030.0,19435408.638946533,0.005813564972085618,19140911.161051817,294.6875,47.30606949011801
5035.0,19435453.745387383,0.005813320233213009,19140911.161051817,294.6875,47.30606949011801
5040.0,19435504.238270603,0.005813037945877384,19140911.161051817,294.6875,47.30606949011801
5045.0,19435527.33247496,0.0058128990619528585,19140911.161051817,294.6875,47.30606949011801
5050.0,19435580.048512824,0.005812621819391506,19140911.161051817,294.6875,47.30606949011801
5055.0,19435619.470489502,0.0058123911171368255,19140911.161051817,294.6875,47.30606949011801
5060.0,19435638.580841064,0.005812250738785611,19140911.161051817,294.6875,47.30606949011801
5065.0,19435705.50077218,0.005811913398522712,19140911.161051817,294.6875,47.30606949011801
5070.0,19435715.21505508,0.005811811392978158,19140911.161051817,294.6875,47.30606949011801
5075.0,19435773.46903803,0.005811517970034457,19140911.161051817,294.6875,47.30606949011801
5080.0,19435816.34332105,0.005811251681889797,19140911.161051817,294.6875,47.30606949011801
5085.0,19435836.4123547,0.00581114027217785,19140911.161051817,294.6875,47.30606949011801
5090.0,19435897.47146866,0.005810806328630738,19140911.161051817,294.6875,47.30606949011801
5095.0,19435928.05447771,0.005810630015961234,19140911.161051817,294.6875,47.30606949011801
5100.0,19435972.906623583,0.00581037664876271,19140911.161051817,294.6875,47.30606949011801
5105.0,19436006.71243355,0.005810173221195292,19140911.161051817,294.6875,47.30606949011801
5110.0,19436034.900637157,0.005810011996606141,19140911.161051817,294.6875,47.30606949011801
5115.0,19436080.83853889,0.0058097616967191,19140911.161051817,294.6875,47.30606949011801
5120.0,19436118.93469415,0.005809340645516038,19140911.161051817,294.6875,47.30606949011801
5125.0,19436157.078869462,0.0058091217935705075,19140911.161051817,294.6875,47.30606949011801
5130.0,19436206.93939255,0.005807041929812161,19140911.161051817,294.6875,47.30606949011801
5135.0,19436243.767395325,0.0058068354542509725,19140911.161051817,294.6875,47.30606949011801
5140.0,19436288.081451416,0.005806584083239538,19140911.161051817,294.6875,47.30606949011801
5145.0,19436320.54035317,0.005806381793254943,19140911.161051817,294.6875,47.30606949011801
5150.0,19436378.847808838,0.005805330050046096,19140911.161051817,294.6875,47.30606949011801
5155.0,19436405.099395752,0.0058048826226046015,19140911.161051817,294.6875,47.30606949011801
5160.0,19436460.723264165,0.005804583134808681,19140911.161051817,294.6875,47.30606949011801
5165.0,19436482.725494385,0.005804454469360857,19140911.161051817,294.6875,47.30606949011801
5170.0,19436528.334122945,0.005804179620224778,19140911.161051817,294.6875,47.30606949011801
5175.0,19436552.58008872,0.005804004596959658,19140911.161051817,294.6875,47.30606949011801
5180.0,19436602.413781453,0.0058030388305721145,19140911.161051817,294.6875,47.30606949011801
5185.0,19436648.56967719,0.0058022193940241475,19140911.161051817,294.6875,47.30606949011801
5190.0,19436677.151229467,0.005802051155597008,19140911.161051817,294.6875,47.30606949011801
5195.0,19436733.934582736,0.005801753273362095,19140911.161051817,294.6875,47.30606949011801
5200.0,19436755.42075248,0.005800650943180899,19140911.161051817,294.6875,47.30606949011801
5205.0,19436796.87969988,0.005800412848771639,19140911.161051817,294.6875,47.30606949011801
5210.0,19436839.02810669,0.00580019006099519,19140911.161051817,294.6875,47.30606949011801
5215.0,19436869.12271118,0.005800003269957409,19140911.161051817,294.6875,47.30606949011801
5220.0,19436923.669952393,0.005799721768259252,19140911.161051817,294.6875,47.30606949011801
5225.0,19436950.51061838,0.005799495307886416,19140911.161051817,294.6875,47.30606949011801
5230.0,19437003.146253735,0.005798137877090949,19140911.161051817,294.6875,47.30606949011801
5235.0,19437043.241876975,0.0057972709994427475,19140911.161051817,294.6875,47.30606949011801
5240.0,19437086.244115952,0.005793393342481518,19140911.161051817,294.6875,47.30606949011801
5245.0,19437136.838433556,0.005793119110875988,19140911.161051817,294.6875,47.30606949011801
5250.0,19437168.918631446,0.0057929343689258304,19140911.161051817,294.6875,47.30606949011801
5255.0,19437222.95222792,0.005792640062022162,19140911.161051817,294.6875,47.30606949011801
5260.0,19437241.045440674,0.005792511382544602,19140911.161051817,294.6875,47.30606949011801
5265.0,19437285.56335222,0.0057922658952595605,19140911.161051817,294.6875,47.30606949011801
5270.0,19437323.187530518,0.005792047799870349,19140911.161051817,294.6875,47.30606949011801
5275.0,19437359.03725096,0.005791856204347757,19140911.161051817,294.6875,47.30606949011801
5280.0,19437411.818957273,0.0057915585234435026,19140911.161051817,294.6875,47.30606949011801
5285.0,19437427.371913448,0.005791399825257407,19140911.161051817,294.6875,47.30606949011801
5290.0,19437484.985198617,0.005790906197595922,19140911.161051817,294.6875,47.30606949011801
5295.0,19437510.058380127,0.005790756235103838,19140911.161051817,294.6875,47.30606949011801
5300.0,19437557.294262286,0.005790375194464996,19140911.161051817,294.6875,47.30606949011801
5305.0,19437590.31375122,0.005789509836672808,19140911.161051817,294.6875,47.30606949011801
5310.0,19437615.22675193,0.0057893674841838555,19140911.161051817,294.6875,47.30606949011801
5315.0,19437654.940050963,0.005789138170842004,19140911.161051817,294.6875,47.30606949011801
5320.0,19437714.08921608,0.005787706260756527,19140911.161051817,294.6875,47.30606949011801
5325.0,19437751.807413165,0.005785217027252453,19140911.161051817,294.6875,47.30606949011801
5330.0,19437803.033012353,0.005784954744086578,19140911.161051817,294.6875,47.30606949011801
5335.0,19437828.01430665,0.005784797465640365,19140911.161051817,294.6875,47.30606949011801
5340.0,19437882.691070557,0.005784490075443614,19140911.161051817,294.6875,47.30606949011801
5345.0,19437899.049439657,0.005782541286459185,19140911.161051817,294.6875,47.30606949011801
5350.0,19437958.131951068,0.00578221742041736,19140911.161051817,294.6875,47.30606949011801
5355.0,19437980.744363174,0.0057817673063239915,19140911.161051817,294.6875,47.30606949011801
5360.0,19438026.199964527,0.0057815142533207105,19140911.161051817,294.6875,47.30606949011801
5365.0,19438058.87885536,0.005781323120713226,19140911.161051817,294.6875,47.30606949011801
5370.0,19438095.803265806,0.005781118379452233,19140911.161051817,294.6875,47.30606949011801
5375.0,19438134.505123172,0.005780899518063372,19140911.161051817,294.6875,47.30606949011801
5380.0,19438152.096687976,0.005780783261736109,19140911.161051817,294.6875,47.30606949011801
5385.0,19438210.147080403,0.005780471161594354,19140911.161051817,294.6875,47.30606949011801
5390.0,19438232.225324985,0.005780328094580753,19140911.161051817,294.6875,47.30606949011801
5395.0,19438283.677974828,0.005779900039599989,19140911.161051817,294.6875,47.30606949011801
5400.0,19438330.872667734,0.0057796409802663515,19140911.161051817,294.6875,47.30606949011801
5405.0,19438349.51075201,0.005779507569611231,19140911.161051817,294.6875,47.30606949011801
5410.0,19438403.491753064,0.005779227236792309,19140911.161051817,294.6875,47.30606949011801
5415.0,19438433.58279419,0.005779037456491569,19140911.161051817,294.6875,47.30606949011801
5420.0,19438477.503278833,0.005778806147759705,19140911.161051817,294.6875,47.30606949011801
5425.0,19438509.300201416,0.005778052213733504,19140911.161051817,294.6875,47.30606949011801
5430.0,19438537.519650366,0.005777428678096227,19140911.161051817,294.6875,47.30606949011801
5435.0,19438583.013686433,0.005777165761249152,19140911.161051817,294.6875,47.30606949011801
5440.0,19438612.067830786,0.005777002169364367,19140911.161051817,294.6875,47.30606949011801
5445.0,19438661.632637363,0.005776732596842822,19140911.161051817,294.6875,47.30606949011801
5450.0,19438685.70973326,0.0057765850696435495,19140911.161051817,294.6875,47.30606949011801
5455.0,19438719.825088445,0.005776140878757166,19140911.161051817,294.6875,47.30606949011801
5460.0,19438771.482940674,0.0057753131030954495,19140911.161051817,294.6875,47.30606949011801
5465.0,19438794.51539373,0.005775167573852142,19140911.161051817,294.6875,47.30606949011801
5470.0,19438844.593780518,0.005774898446059447,19140911.161051817,294.6875,47.30606949011801
5475.0,19438877.35610962,0.005773409413472507,19140911.161051817,294.6875,47.30606949011801
5480.0,19438910.574028477,0.005773203949169941,19140911.161051817,294.6875,47.30606949011801
5485.0,19438947.998199463,0.00577300112802357,19140911.161051817,294.6875,47.30606949011801
5490.0,19438973.08325112,0.005772843739741217,19140911.161051817,294.6875,47.30606949011801
5495.0,19439025.624664307,0.005772562008168443,19140911.161051817,294.6875,47.30606949011801
5500.0,19439062.277339745,0.005771949316744848,19140911.161051817,294.6875,47.30606949011801
5505.0,19439091.506715022,0.005770725603366407,19140911.161051817,294.6875,47.30606949011801
5510.0,19439152.954009727,0.005767551699816072,19140911.161051817,294.6875,47.30606949011801
5515.0,19439183.323304616,0.005767073963202082,19140911.161051817,294.6875,47.30606949011801
5520.0,19439222.993026853,0.0057668397818356615,19140911.161051817,294.6875,47.30606949011801
5525.0,19439253.07156372,0.005766669070389642,19140911.161051817,294.6875,47.30606949011801
5530.0,19439304.694878906,0.005766387008455734,19140911.161051817,294.6875,47.30606949011801
5535.0,19439322.698028564,0.005766268418169518,19140911.161051817,294.6875,47.30606949011801
5540.0,19439368.109727163,0.005766030844311203,19140911.161051817,294.6875,47.30606949011801
5545.0,19439399.327157993,0.005765837258518574,19140911.161051817,294.6875,47.30606949011801
5550.0,19439452.88735962,0.005765554588750544,19140911.161051817,294.6875,47.30606949011801
5555.0,19439491.948641356,0.0057653378128336,19140911.161051817,294.6875,47.30606949011801
5560.0,19439507.029449463,0.005765225642798803,19140911.161051817,294.6875,47.30606949011801
5565.0,19439554.611233678,0.005764972044752599,19140911.161051817,294.6875,47.30606949011801
5570.0,19439589.656004705,0.005764759773560155,19140911.161051817,294.6875,47.30606949011801
5575.0,19439610.687604114,0.0057646426830236935,19140911.161051817,294.6875,47.30606949011801
5580.0,19439653.935620174,0.0057643972122867655,19140911.161051817,294.6875,47.30606949011801
5585.0,19439690.32925415,0.005764204292042722,19140911.161051817,294.6875,47.30606949011801
5590.0,19439725.080238223,0.0057639913748387395,19140911.161051817,294.6875,47.30606949011801
5595.0,19439779.955718994,0.005763707470735088,19140911.161051817,294.6875,47.30606949011801
5600.0,19439795.0212007,0.005763601704960344,19140911.161051817,294.6875,47.30606949011801
5605.0,19439839.86380005,0.005761645910066699,19140911.161051817,294.6875,47.30606949011801
5610.0,19439864.918796662,0.005761501222239256,19140911.161051817,294.6875,47.30606949011801
5615.0,19439911.684288993,0.005761234707981791,19140911.161051817,294.6875,47.30606949011801
5620.0,19439933.538116455,0.005761092136321228,19140911.161051817,294.6875,47.30606949011801
5625.0,19439969.026501697,0.0057608981117249014,19140911.161051817,294.6875,47.30606949011801
5630.0,19440019.66433716,0.005760619455678166,19140911.161051817,294.6875,47.30606949011801
5635.0,19440033.742912546,0.005760524526028237,19140911.161051817,294.6875,47.30606949011801
5640.0,19440092.82425002,0.005760109782027958,19140911.161051817,294.6875,47.30606949011801
5645.0,19440118.93561561,0.005759924316919478,19140911.161051817,294.6875,47.30606949011801
5650.0,19440160.778082486,0.005759548019643741,19140911.161051817,294.6875,47.30606949011801
5655.0,19440199.717416063,0.005759351870594263,19140911.161051817,294.6875,47.30606949011801
5660.0,19440229.45438791,0.005757996168211746,19140911.161051817,294.6875,47.30606949011801
5665.0,19440270.51813411,0.0057577341399188044,19140911.161051817,294.6875,47.30606949011801
5670.0,19440307.103790283,0.005757514078185583,19140911.161051817,294.6875,47.30606949011801
5675.0,19440355.480246503,0.00575724762862488,19140911.161051817,294.6875,47.30606949011801
5680.0,19440383.245758057,0.00575708300177471,19140911.161051817,294.6875,47.30606949011801
5685.0,19440406.52306808,0.005756137910975919,19140911.161051817,294.6875,47.30606949011801
5690.0,19440459.455780637,0.005755814366771025,19140911.161051817,294.6875,47.30606949011801
5695.0,19440476.609277934,0.005755691249488704,19140911.161051817,294.6875,47.30606949011801
5700.0,19440517.629994128,0.005755210445675833,19140911.161051817,294.6875,47.30606949011801
5705.0,19440564.67263794,0.005754965838528874,19140911.161051817,294.6875,47.30606949011801
5710.0,19440588.30039978,0.00575481241488111,19140911.161051817,294.6875,47.30606949011801
5715.0,19440642.61138881,0.005753135952483171,19140911.161051817,294.6875,47.30606949011801
5720.0,19440655.16024486,0.0057530457215971215,19140911.161051817,294.6875,47.30606949011801
5725.0,19440718.27078247,0.00575242066928806,19140911.161051817,294.6875,47.30606949011801
5730.0,19440731.413938735,0.005752105578733747,19140911.161051817,294.6875,47.30606949011801
5735.0,19440777.573647037,0.005751555651824021,19140911.161051817,294.6875,47.30606949011801
5740.0,19440824.499908447,0.005751298035503816,19140911.161051817,294.6875,47.30606949011801
5745.0,19440835.05331784,0.005751229015165448,19140911.161051817,294.6875,47.30606949011801
5750.0,19440891.00161743,0.005750927095768055,19140911.161051817,294.6875,47.30606949011801
5755.0,19440910.50161743,0.005750833330907733,19140911.161051817,294.6875,47.30606949011801
5760.0,19440958.967417467,0.005750567390768059,19140911.161051817,294.6875,47.30606949011801
5765.0,19440979.503204346,0.005750454025573161,19140911.161051817,294.6875,47.30606949011801
5770.0,19441022.72979546,0.005750067486050928,19140911.161051817,294.6875,47.30606949011801
5775.0,19441068.757232666,0.0057484439943234055,19140911.161051817,294.6875,47.30606949011801
5780.0,19441096.757476807,0.005748302046526637,19140911.161051817,294.6875,47.30606949011801
5785.0,19441137.14872629,0.005748078587445072,19140911.161051817,294.6875,47.30606949011801
5790.0,19441168.25905332,0.005747911031559701,19140911.161051817,294.6875,47.30606949011801
5795.0,19441189.16862003,0.005747789239059887,19140911.161051817,294.6875,47.30606949011801
5800.0,19441242.26232382,0.005747515536763122,19140911.161051817,294.6875,47.30606949011801
5805.0,19441257.950591464,0.005747414015274552,19140911.161051817,294.6875,47.30606949011801
5810.0,19441303.763946533,0.005747171222770568,19140911.161051817,294.6875,47.30606949011801
5815.0,19441326.273223877,0.005746994982888168,19140911.161051817,294.6875,47.30606949011801
5820.0,19441372.013655875,0.005746756767356999,19140911.161051817,294.6875,47.30606949011801
5825.0,19441405.77481079,0.005746565188782654,19140911.161051817,294.6875,47.30606949011801
5830.0,19441439.971316062,0.005745264836990176,19140911.161051817,294.6875,47.30606949011801
5835.0,19441474.462799072,0.00574506974666652,19140911.161051817,294.6875,47.30606949011801
5840.0,19441498.34177687,0.005744934055617246,19140911.161051817,294.6875,47.30606949011801
5845.0,19441532.964141846,0.005744748241177146,19140911.161051817,294.6875,47.30606949011801
5850.0,19441564.792705163,0.005742739819986315,19140911.161051817,294.6875,47.30606949011801
5855.0,19441626.36417288,0.005741999882133481,19140911.161051817,294.6875,47.30606949011801
5860.0,19441662.945282437,0.005741312213641043,19140911.161051817,294.6875,47.30606949011801
5865.0,19441690.248792604,0.0057411621027314156,19140911.161051817,294.6875,47.30606949011801
5870.0,19441710.946323566,0.005741050229997802,19140911.161051817,294.6875,47.30606949011801
5875.0,19441715.33755493,0.005740039716471766,19140911.161051817,294.6875,47.30606949011801
5880.0,19441716.055314224,0.005739862978993674,19140911.161051817,294.6875,47.30606949011801
5885.0,19441717.042266846,0.005739607259552462,19140911.161051817,294.6875,47.30606949011801
5890.0,19441717.18777466,0.005738711083481667,19140911.161051817,294.6875,47.30606949011801
5895.0,19441717.19302368,0.00573867043492004,19140911.161051817,294.6875,47.30606949011801
5900.0,19441717.194122314,0.0057386375350858875,19140911.161051817,294.6875,47.30606949011801
5905.0,19441717.194508888,0.005738625958716727,19140911.161051817,294.6875,47.30606949011801
5910.0,19441717.19504863,0.005738609795540718,19140911.161051817,294.6875,47.30606949011801
5915.0,19441717.30581665,0.005737926512101938,19140911.161051817,294.6875,47.30606949011801
5920.0,19441717.31257727,0.0057378646007178544,19140911.161051817,294.6875,47.30606949011801
5925.0,19441717.381500244,0.005737443133966163,19140911.161051817,294.6875,47.30606949011801
5930.0,19441717.382598877,0.005737410234132011,19140911.161051817,294.6875,47.30606949011801
5935.0,19441717.382965088,0.005737399267520628,19140911.161051817,294.6875,47.30606949011801
5940.0,19441717.404937744,0.005737242390837549,19140911.161051817,294.6875,47.30606949011801
5945.0,19441717.405426025,0.005737227768689036,19140911.161051817,294.6875,47.30606949011801
5950.0,19441717.406402588,0.005737198524392012,19140911.161051817,294.6875,47.30606949011801
5955.0,19441717.40664673,0.005737191213317756,19140911.161051817,294.6875,47.30606949011801
5960.0,19441728.548351057,0.005734640922627769,19140911.161051817,294.6875,47.30606949011801
5965.0,19441728.549065962,0.005734631167901242,19140911.161051817,294.6875,47.30606949011801
5970.0,19441728.87061061,0.005732658787912294,19140911.161051817,294.6875,47.30606949011801
5975.0,19441728.895229552,0.005732504242769704,19140911.161051817,294.6875,47.30606949011801
5980.0,19441729.18233203,0.005730735842624158,19140911.161051817,294.6875,47.30606949011801
5985.0,19441729.182497382,0.005730730891055763,19140911.161051817,294.6875,47.30606949011801
5990.0,19441729.18347004,0.005730701763657691,19140911.161051817,294.6875,47.30606949011801
5995.0,19441729.18411255,0.0057306825230363,19140911.161051817,294.6875,47.30606949011801
6000.0,19441729.18447876,0.005730671556424917,19140911.161051817,294.6875,47.30606949011801
6005.0,19441729.185455322,0.005730642312127893,19140911.161051817,294.6875,47.30606949011801
6010.0,19441729.186309814,0.0057306167233679975,19140911.161051817,294.6875,47.30606949011801
6015.0,19441736.405670166,0.005728966886593105,19140911.161051817,294.6875,47.30606949011801
6020.0,19441736.406402588,0.005728944953370337,19140911.161051817,294.6875,47.30606949011801
6025.0,19441736.4067688,0.005728933986758953,19140911.161051817,294.6875,47.30606949011801
6030.0,19441736.40750122,0.005728912053536185,19140911.161051817,294.6875,47.30606949011801
6035.0,19441736.408464544,0.005728883205729932,19140911.161051817,294.6875,47.30606949011801
6040.0,19441736.40859682,0.005728879244535818,19140911.161051817,294.6875,47.30606949011801
6045.0,19441736.409511555,0.0057288518517683365,19140911.161051817,294.6875,47.30606949011801
6050.0,19441736.409837723,0.005728842084210293,19140911.161051817,294.6875,47.30606949011801
6055.0,19441736.410521746,0.005728821600477647,19140911.161051817,294.6875,47.30606949011801
6060.0,19441736.41076303,0.005728814374934475,19140911.161051817,294.6875,47.30606949011801
6065.0,19441736.41167631,0.00572878702569073,19140911.161051817,294.6875,47.30606949011801
6070.0,19441736.412384033,0.0057287658320510654,19140911.161051817,294.6875,47.30606949011801
6075.0,19441736.412994385,0.005728747554365426,19140911.161051817,294.6875,47.30606949011801
6080.0,19441736.621002197,0.0057274714493314935,19140911.161051817,294.6875,47.30606949011801
6085.0,19441736.62149048,0.005727456827182982,19140911.161051817,294.6875,47.30606949011801
6090.0,19441736.62271118,0.005727420271811702,19140911.161051817,294.6875,47.30606949011801
6095.0,19441736.623199463,0.005727405649663189,19140911.161051817,294.6875,47.30606949011801
6100.0,19441736.623627603,0.005727392828571414,19140911.161051817,294.6875,47.30606949011801
6105.0,19441736.624529436,0.0057273658221219815,19140911.161051817,294.6875,47.30606949011801
6110.0,19441736.624664307,0.005727361783217654,19140911.161051817,294.6875,47.30606949011801
6115.0,19441736.625282217,0.005727343279184151,19140911.161051817,294.6875,47.30606949011801
6120.0,19441737.56326294,0.00572711699259269,19140911.161051817,294.6875,47.30606949011801
6125.0,19441737.563813135,0.005727100516274785,19140911.161051817,294.6875,47.30606949011801
6130.0,19441737.564361572,0.005727084092758538,19140911.161051817,294.6875,47.30606949011801
6135.0,19441737.64932251,0.005726544318917297,19140911.161051817,294.6875,47.30606949011801
6140.0,19441737.65005493,0.00572652238569453,19140911.161051817,294.6875,47.30606949011801
6145.0,19441737.650421143,0.005726511419083145,19140911.161051817,294.6875,47.30606949011801
6150.0,19441737.651397705,0.005726482174786121,19140911.161051817,294.6875,47.30606949011801
6155.0,19441737.651641846,0.005726474863711866,19140911.161051817,294.6875,47.30606949011801
6160.0,19441737.65286255,0.005726438308340586,19140911.161051817,294.6875,47.30606949011801
6165.0,19441743.55911255,0.005725103396358472,19140911.161051817,294.6875,47.30606949011801
6170.0,19441743.56147055,0.005725062841000595,19140911.161051817,294.6875,47.30606949011801
6175.0,19441743.570104137,0.005725003038063195,19140911.161051817,294.6875,47.30606949011801
6180.0,19441743.760528564,0.005723826573120164,19140911.161051817,294.6875,47.30606949011801
6185.0,19441743.760920238,0.00572381484403954,19140911.161051817,294.6875,47.30606949011801
6190.0,19441753.464707047,0.005721601955728695,19140911.161051817,294.6875,47.30606949011801
6195.0,19441753.720294114,0.0057200431221216255,19140911.161051817,294.6875,47.30606949011801
6200.0,19441753.72122889,0.005720015129210204,19140911.161051817,294.6875,47.30606949011801
6205.0,19441753.721588135,0.00572000437115775,19140911.161051817,294.6875,47.30606949011801
6210.0,19441753.722198486,0.005719986093472109,19140911.161051817,294.6875,47.30606949011801
6215.0,19441753.722686768,0.005719971471323598,19140911.161051817,294.6875,47.30606949011801
6220.0,19441753.72341471,0.005719949672244747,19140911.161051817,294.6875,47.30606949011801
6225.0,19441753.723862246,0.005719936270246354,19140911.161051817,294.6875,47.30606949011801
6230.0,19441753.724395752,0.005719920293803805,19140911.161051817,294.6875,47.30606949011801
6235.0,19441753.725250244,0.005719894705043909,19140911.161051817,294.6875,47.30606949011801
6240.0,19441753.725494385,0.0057198873939696545,19140911.161051817,294.6875,47.30606949011801
6245.0,19441753.738189697,0.0057197869129920415,19140911.161051817,294.6875,47.30606949011801
6250.0,19441753.73904419,0.005719761324232144,19140911.161051817,294.6875,47.30606949011801
6255.0,19441753.73928833,0.005719754013157889,19140911.161051817,294.6875,47.30606949011801
6260.0,19441753.74782391,0.005719692269935336,19140911.161051817,294.6875,47.30606949011801
6265.0,19441759.587695174,0.00571828389956201,19140911.161051817,294.6875,47.30606949011801
6270.0,19441759.75644376,0.005717251141366726,19140911.161051817,294.6875,47.30606949011801
6275.0,19441759.757110596,0.005717231172183957,19140911.161051817,294.6875,47.30606949011801
6280.0,19441759.757818688,0.005717209967526429,19140911.161051817,294.6875,47.30606949011801
6285.0,19441759.75845337,0.005717190961275548,19140911.161051817,294.6875,47.30606949011801
6290.0,19441759.850250244,0.005716621286657453,19140911.161051817,294.6875,47.30606949011801
6295.0,19441759.851226807,0.005716592042360429,19140911.161051817,294.6875,47.30606949011801
6300.0,19441759.851593018,0.005716581075749044,19140911.161051817,294.6875,47.30606949011801
6305.0,19441759.85232544,0.005716559142526277,19140911.161051817,294.6875,47.30606949011801
6310.0,19441759.85293579,0.0057165408648406375,19140911.161051817,294.6875,47.30606949011801
6315.0,19441760.047793694,0.005715350523287446,19140911.161051817,294.6875,47.30606949011801
6320.0,19441760.202178955,0.005714379988000515,19140911.161051817,294.6875,47.30606949011801
6325.0,19441760.202178955,0.005714379988000515,19140911.161051817,294.6875,47.30606949011801
6330.0,19441764.59362428,0.005713363067223498,19140911.161051817,294.6875,47.30606949011801
6335.0,19441764.59397524,0.005713352557418288,19140911.161051817,294.6875,47.30606949011801
6340.0,19441764.59445827,0.005713338092415171,19140911.161051817,294.6875,47.30606949011801
6345.0,19441764.59475708,0.005713329144202832,19140911.161051817,294.6875,47.30606949011801
6350.0,19441764.595655028,0.005713302254135577,19140911.161051817,294.6875,47.30606949011801
6355.0,19441764.595977783,0.005713292588831551,19140911.161051817,294.6875,47.30606949011801
6360.0,19441764.596970182,0.005713262870268137,19140911.161051817,294.6875,47.30606949011801
6365.0,19441764.597564697,0.005713245066848888,19140911.161051817,294.6875,47.30606949011801
6370.0,19441764.59817505,0.005713226789163249,19140911.161051817,294.6875,47.30606949011801
6375.0,19441764.59890747,0.0057132048559404795,19140911.161051817,294.6875,47.30606949011801
6380.0,19441764.664093018,0.005712802774927964,19140911.161051817,294.6875,47.30606949011801
6385.0,19441764.66482544,0.005712780841705195,19140911.161051817,294.6875,47.30606949011801
6390.0,19441774.22793579,0.005710601277953274,19140911.161051817,294.6875,47.30606949011801
6395.0,19441774.228912354,0.00571057203365625,19140911.161051817,294.6875,47.30606949011801
6400.0,19441774.229019087,0.005710568837418691,19140911.161051817,294.6875,47.30606949011801
6405.0,19441774.42358701,0.005709380548654273,19140911.161051817,294.6875,47.30606949011801
6410.0,19441774.42455922,0.005709351434769654,19140911.161051817,294.6875,47.30606949011801
6415.0,19441774.424713135,0.0057093468255909555,19140911.161051817,294.6875,47.30606949011801
6420.0,19441774.44922985,0.005709172033822108,19140911.161051817,294.6875,47.30606949011801
6425.0,19441774.44985962,0.005709153174709987,19140911.161051817,294.6875,47.30606949011801
6430.0,19441774.45022583,0.005709142208098604,19140911.161051817,294.6875,47.30606949011801
6435.0,19441774.45071411,0.005709127585950091,19140911.161051817,294.6875,47.30606949011801
6440.0,19441774.451568604,0.005709101997190195,19140911.161051817,294.6875,47.30606949011801
6445.0,19441774.452301025,0.005709080063967428,19140911.161051817,294.6875,47.30606949011801
6450.0,19441774.456984036,0.005709044711422519,19140911.161051817,294.6875,47.30606949011801
6455.0,19441774.457510468,0.005709028946781203,19140911.161051817,294.6875,47.30606949011801
6460.0,19441774.457696263,0.005709023382878097,19140911.161051817,294.6875,47.30606949011801
6465.0,19441774.45842001,0.00570900170949781,19140911.161051817,294.6875,47.30606949011801
6470.0,19441774.499176025,0.0057087485014311245,19140911.161051817,294.6875,47.30606949011801
6475.0,19441774.553985596,0.005708389100144275,19140911.161051817,294.6875,47.30606949011801
6480.0,19441774.554351807,0.0057083781335328905,19140911.161051817,294.6875,47.30606949011801
6485.0,19441774.598363042,0.005708097367930305,19140911.161051817,294.6875,47.30606949011801
6490.0,19441774.59854126,0.005708092030952941,19140911.161051817,294.6875,47.30606949011801
6495.0,19441774.59926016,0.0057080705027562715,19140911.161051817,294.6875,47.30606949011801
6500.0,19441774.61556486,0.005707959411916762,19140911.161051817,294.6875,47.30606949011801
6505.0,19441774.768341064,0.0057070161388075875,19140911.161051817,294.6875,47.30606949011801
6510.0,19441774.769195557,0.005706990550047692,19140911.161051817,294.6875,47.30606949011801
6515.0,19441774.769195557,0.005706990550047692,19140911.161051817,294.6875,47.30606949011801
6520.0,19441774.77017212,0.005706961305750668,19140911.161051817,294.6875,47.30606949011801
6525.0,19441774.77053833,0.005706950339139283,19140911.161051817,294.6875,47.30606949011801
6530.0,19441774.83670044,0.00570653066778323,19140911.161051817,294.6875,47.30606949011801
6535.0,19441774.83731079,0.005706512390097589,19140911.161051817,294.6875,47.30606949011801
6540.0,19441774.837868188,0.005706495698205318,19140911.161051817,294.6875,47.30606949011801
6545.0,19441774.839812968,0.005706463642335597,19140911.161051817,294.6875,47.30606949011801
6550.0,19441774.851470947,0.005706391350581416,19140911.161051817,294.6875,47.30606949011801
6555.0,19441775.010591052,0.00570540219535889,19140911.161051817,294.6875,47.30606949011801
6560.0,19441775.010898776,0.005705392980179928,19140911.161051817,294.6875,47.30606949011801
6565.0,19441775.011255592,0.005705382294925908,19140911.161051817,294.6875,47.30606949011801
6570.0,19441775.01171772,0.005705368455941146,19140911.161051817,294.6875,47.30606949011801
6575.0,19441775.01226516,0.005705352062170253,19140911.161051817,294.6875,47.30606949011801
6580.0,19441775.01260376,0.005705341922502401,19140911.161051817,294.6875,47.30606949011801
6585.0,19441775.013580322,0.005705312678205377,19140911.161051817,294.6875,47.30606949011801
6590.0,19441775.014434814,0.005705287089445481,19140911.161051817,294.6875,47.30606949011801
6595.0,19441775.014556885,0.005705283433908353,19140911.161051817,294.6875,47.30606949011801
6600.0,19441775.01589966,0.0057052432229999445,19140911.161051817,294.6875,47.30606949011801
6605.0,19441775.33279419,0.005703316864429033,19140911.161051817,294.6875,47.30606949011801
6610.0,19441775.333770752,0.005703287620132009,19140911.161051817,294.6875,47.30606949011801
6615.0,19441775.33425895,0.005703273000431553,19140911.161051817,294.6875,47.30606949011801
6620.0,19441775.334991455,0.005703251064760728,19140911.161051817,294.6875,47.30606949011801
6625.0,19441775.33551237,0.005703235465356184,19140911.161051817,294.6875,47.30606949011801
6630.0,19441775.335723877,0.005703229131537961,19140911.161051817,294.6875,47.30606949011801
6635.0,19441775.649588633,0.005701300271462915,19140911.161051817,294.6875,47.30606949011801
6640.0,19441775.650030807,0.00570128703007556,19140911.161051817,294.6875,47.30606949011801
6645.0,19441775.650168702,0.005701282900569792,19140911.161051817,294.6875,47.30606949011801
6650.0,19441775.650850646,0.005701262478990909,19140911.161051817,294.6875,47.30606949011801
6655.0,19441775.651017655,0.00570125747777682,19140911.161051817,294.6875,47.30606949011801
6660.0,19441775.651762675,0.005701235167221126,19140911.161051817,294.6875,47.30606949011801
6665.0,19441775.652252197,0.005701220507950533,19140911.161051817,294.6875,47.30606949011801
6670.0,19441775.65335083,0.005701187608116381,19140911.161051817,294.6875,47.30606949011801
6675.0,19441775.65383911,0.005701172985967868,19140911.161051817,294.6875,47.30606949011801
6680.0,19441775.654205322,0.005701162019356485,19140911.161051817,294.6875,47.30606949011801
6685.0,19441775.655181885,0.005701132775059461,19140911.161051817,294.6875,47.30606949011801
6690.0,19441775.655303955,0.005701129119522333,19140911.161051817,294.6875,47.30606949011801
6695.0,19441775.656280518,0.005701099875225309,19140911.161051817,294.6875,47.30606949011801
6700.0,19441775.656402588,0.005701096219688181,19140911.161051817,294.6875,47.30606949011801
6705.0,19441775.65750122,0.005701063319854029,19140911.161051817,294.6875,47.30606949011801
6710.0,19441775.657812193,0.005701054007476857,19140911.161051817,294.6875,47.30606949011801
6715.0,19441775.658355713,0.005701037731094133,19140911.161051817,294.6875,47.30606949011801
6720.0,19441775.658355713,0.005701037731094133,19140911.161051817,294.6875,47.30606949011801
6725.0,19441775.679473877,0.005700883135263976,19140911.161051817,294.6875,47.30606949011801
6730.0,19441775.734161377,0.00570055069742123,19140911.161051817,294.6875,47.30606949011801
6735.0,19441775.767730713,0.005700326239594692,19140911.161051817,294.6875,47.30606949011801
6740.0,19441775.768463135,0.005700304306371924,19140911.161051817,294.6875,47.30606949011801
6745.0,19441775.769317627,0.005700278717612028,19140911.161051817,294.6875,47.30606949011801
6750.0,19441775.76948107,0.005700273823116577,19140911.161051817,294.6875,47.30606949011801
6755.0,19441775.770272065,0.005700250135827456,19140911.161051817,294.6875,47.30606949011801
6760.0,19441775.770453494,0.005700244702749787,19140911.161051817,294.6875,47.30606949011801
6765.0,19441775.77109769,0.005700225411635387,19140911.161051817,294.6875,47.30606949011801
6770.0,19441775.771514893,0.005700212917943724,19140911.161051817,294.6875,47.30606949011801
6775.0,19441775.772247314,0.005700190984720957,19140911.161051817,294.6875,47.30606949011801
6780.0,19441775.772247314,0.005700190984720957,19140911.161051817,294.6875,47.30606949011801
6785.0,19441775.773223877,0.005700161740423933,19140911.161051817,294.6875,47.30606949011801
6790.0,19441775.77407837,0.005700136151664035,19140911.161051817,294.6875,47.30606949011801
6795.0,19441775.77468872,0.005700117873978396,19140911.161051817,294.6875,47.30606949011801
6800.0,19441775.77505493,0.005700106907367011,19140911.161051817,294.6875,47.30606949011801
6805.0,19441775.776153564,0.005700074007532859,19140911.161051817,294.6875,47.30606949011801
6810.0,19441775.776153564,0.005700074007532859,19140911.161051817,294.6875,47.30606949011801
6815.0,19441775.777130127,0.005700044763235835,19140911.161051817,294.6875,47.30606949011801
6820.0,19441775.777426884,0.005700035876512173,19140911.161051817,294.6875,47.30606949011801
6825.0,19441775.778047957,0.005700017277720978,19140911.161051817,294.6875,47.30606949011801
6830.0,19441775.778209735,0.005700012433133041,19140911.161051817,294.6875,47.30606949011801
6835.0,19441775.779019594,0.005699988180961887,19140911.161051817,294.6875,47.30606949011801
6840.0,19441775.779083252,0.005699986274641787,19140911.161051817,294.6875,47.30606949011801
6845.0,19441775.780059814,0.0056999570303447634,19140911.161051817,294.6875,47.30606949011801
6850.0,19441775.780303955,0.005699949719270509,19140911.161051817,294.6875,47.30606949011801
6855.0,19441775.781158447,0.005699924130510613,19140911.161051817,294.6875,47.30606949011801
6860.0,19441775.78189087,0.005699902197287844,19140911.161051817,294.6875,47.30606949011801
6865.0,19441775.78201294,0.005699898541750716,19140911.161051817,294.6875,47.30606949011801
6870.0,19441775.782989502,0.005699869297453692,19140911.161051817,294.6875,47.30606949011801
6875.0,19441775.783233643,0.005699861986379437,19140911.161051817,294.6875,47.30606949011801
6880.0,19441775.783843994,0.005699843708693796,19140911.161051817,294.6875,47.30606949011801
6885.0,19441775.784208145,0.005699832803777338,19140911.161051817,294.6875,47.30606949011801
6890.0,19441775.784698486,0.0056998181199339,19140911.161051817,294.6875,47.30606949011801
6895.0,19441775.7853947,0.005699797271049321,19140911.161051817,294.6875,47.30606949011801
6900.0,19441775.78616333,0.005699774253488365,19140911.161051817,294.6875,47.30606949011801
6905.0,19441775.78652566,0.005699763403193043,19140911.161051817,294.6875,47.30606949011801
6910.0,19441775.786986932,0.005699749589780364,19140911.161051817,294.6875,47.30606949011801
6915.0,19441775.787587263,0.0056997316122500506,19140911.161051817,294.6875,47.30606949011801
6920.0,19441775.788238525,0.005699712109357189,19140911.161051817,294.6875,47.30606949011801
6925.0,19441775.788970947,0.005699690176134422,19140911.161051817,294.6875,47.30606949011801
6930.0,19441775.78908246,0.005699686836809992,19140911.161051817,294.6875,47.30606949011801
6935.0,19441775.79019165,0.005699653620763141,19140911.161051817,294.6875,47.30606949011801
6940.0,19441775.79043579,0.005699646309688885,19140911.161051817,294.6875,47.30606949011801
6945.0,19441775.791168213,0.005699624376466117,19140911.161051817,294.6875,47.30606949011801
6950.0,19441775.791900635,0.00569960244324335,19140911.161051817,294.6875,47.30606949011801
6955.0,19441775.791900635,0.00569960244324335,19140911.161051817,294.6875,47.30606949011801
6960.0,19441775.793121338,0.0056995658878720695,19140911.161051817,294.6875,47.30606949011801
6965.0,19441775.793538745,0.005699553388133579,19140911.161051817,294.6875,47.30606949011801
6970.0,19441775.79397583,0.005699540299112174,19140911.161051817,294.6875,47.30606949011801
6975.0,19441775.794361345,0.0056995287543392965,19140911.161051817,294.6875,47.30606949011801
6980.0,19441775.794952393,0.00569951105481515,19140911.161051817,294.6875,47.30606949011801
6985.0,19441775.795374908,0.005699498402142119,19140911.161051817,294.6875,47.30606949011801
6990.0,19441775.79592126,0.005699482040995097,19140911.161051817,294.6875,47.30606949011801
6995.0,19441775.796295166,0.005699470843906741,19140911.161051817,294.6875,47.30606949011801
7000.0,19441775.79714966,0.0056994452551468455,19140911.161051817,294.6875,47.30606949011801
7005.0,19441775.79763794,0.005699430632998333,19140911.161051817,294.6875,47.30606949011801
7010.0,19441775.79824829,0.005699412355312693,19140911.161051817,294.6875,47.30606949011801
7015.0,19441775.798980713,0.005699390422089926,19140911.161051817,294.6875,47.30606949011801
7020.0,19441775.799102783,0.005699386766552798,19140911.161051817,294.6875,47.30606949011801
7025.0,19441775.799835205,0.00569936483333003,19140911.161051817,294.6875,47.30606949011801
7030.0,19441775.800689697,0.005699339244570133,19140911.161051817,294.6875,47.30606949011801
7035.0,19441775.800933838,0.005699331933495878,19140911.161051817,294.6875,47.30606949011801
7040.0,19441775.801542908,0.005699313694199808,19140911.161051817,294.6875,47.30606949011801
7045.0,19441775.801953226,0.005699301406739918,19140911.161051817,294.6875,47.30606949011801
7050.0,19441775.802542515,0.00569928375979248,19140911.161051817,294.6875,47.30606949011801
7055.0,19441775.80279476,0.005699276206058911,19140911.161051817,294.6875,47.30606949011801
7060.0,19441775.803354174,0.0056992594537297585,19140911.161051817,294.6875,47.30606949011801
7065.0,19441775.803985596,0.005699240545067678,19140911.161051817,294.6875,47.30606949011801
7070.0,19441775.8042619,0.005699232270810914,19140911.161051817,294.6875,47.30606949011801
7075.0,19441775.8052063,0.005699203989696398,19140911.161051817,294.6875,47.30606949011801
7080.0,19441775.80545044,0.005699196678622141,19140911.161051817,294.6875,47.30606949011801
7085.0,19441775.80618286,0.005699174745399374,19140911.161051817,294.6875,47.30606949011801
7090.0,19441775.806793213,0.005699156467713734,19140911.161051817,294.6875,47.30606949011801
7095.0,19441775.807159424,0.00569914550110235,19140911.161051817,294.6875,47.30606949011801
7100.0,19441775.807891846,0.005699123567879582,19140911.161051817,294.6875,47.30606949011801
7105.0,19441775.808092095,0.005699117571108282,19140911.161051817,294.6875,47.30606949011801
7110.0,19441775.80911255,0.005699087012508302,19140911.161051817,294.6875,47.30606949011801
7115.0,19441775.80911255,0.005699087012508302,19140911.161051817,294.6875,47.30606949011801
7120.0,19441775.80977738,0.00569906710345669,19140911.161051817,294.6875,47.30606949011801
7125.0,19441775.810108274,0.005699057194300066,19140911.161051817,294.6875,47.30606949011801
7130.0,19441775.810398526,0.005699048502491951,19140911.161051817,294.6875,47.30606949011801
7135.0,19441775.811046198,0.005699029107175105,19140911.161051817,294.6875,47.30606949011801
7140.0,19441775.811676025,0.005699010246228615,19140911.161051817,294.6875,47.30606949011801
7145.0,19441775.812042236,0.00569899927961723,19140911.161051817,294.6875,47.30606949011801
7150.0,19441775.812652588,0.005698981001931591,19140911.161051817,294.6875,47.30606949011801
7155.0,19441775.81326294,0.00569896272424595,19140911.161051817,294.6875,47.30606949011801
7160.0,19441775.813826524,0.0056989458470775665,19140911.161051817,294.6875,47.30606949011801
7165.0,19441775.814361572,0.005698929824411798,19140911.161051817,294.6875,47.30606949011801
7170.0,19441775.81443052,0.0056989277596560094,19140911.161051817,294.6875,47.30606949011801
7175.0,19441775.815267053,0.005698902708739654,19140911.161051817,294.6875,47.30606949011801
7180.0,19441775.81568073,0.00569889032064063,19140911.161051817,294.6875,47.30606949011801
7185.0,19441775.816192627,0.005698874991354878,19140911.161051817,294.6875,47.30606949011801
7190.0,19441775.816812206,0.005698856437352759,19140911.161051817,294.6875,47.30606949011801
7195.0,19441775.817034785,0.0056988497719647115,19140911.161051817,294.6875,47.30606949011801
7200.0,19441775.817712616,0.00569882947352149,19140911.161051817,294.6875,47.30606949011801
7205.0,19441775.81814517,0.005698816520122706,19140911.161051817,294.6875,47.30606949011801
7210.0,19441775.818775386,0.0056987976476617595,19140911.161051817,294.6875,47.30606949011801
7215.0,19441775.81923414,0.005698783909764816,19140911.161051817,294.6875,47.30606949011801
7220.0,19441775.819814455,0.005698766531511811,19140911.161051817,294.6875,47.30606949011801
7225.0,19441775.820343018,0.005698750703092526,19140911.161051817,294.6875,47.30606949011801
7230.0,19441775.82070923,0.005698739736481143,19140911.161051817,294.6875,47.30606949011801
7235.0,19441775.82144165,0.0056987178032583755,19140911.161051817,294.6875,47.30606949011801
7240.0,19441775.822296143,0.005698692214498478,19140911.161051817,294.6875,47.30606949011801
7245.0,19441775.822495714,0.005698686238180694,19140911.161051817,294.6875,47.30606949011801
7250.0,19441775.822662354,0.005698681247887095,19140911.161051817,294.6875,47.30606949011801
7255.0,19441775.823394775,0.005698659314664328,19140911.161051817,294.6875,47.30606949011801
7260.0,19441775.82364296,0.005698651882396976,19140911.161051817,294.6875,47.30606949011801
7265.0,19441775.824545503,0.00569862485479186,19140911.161051817,294.6875,47.30606949011801
7270.0,19441775.82498169,0.005698611792681663,19140911.161051817,294.6875,47.30606949011801
7275.0,19441775.82510376,0.005698608137144534,19140911.161051817,294.6875,47.30606949011801
7280.0,19441775.826080322,0.0056985788928475105,19140911.161051817,294.6875,47.30606949011801
7285.0,19441775.826446533,0.005698567926236128,19140911.161051817,294.6875,47.30606949011801
7290.0,19441775.827056885,0.0056985496485504866,19140911.161051817,294.6875,47.30606949011801
7295.0,19441775.827301025,0.00569854233747623,19140911.161051817,294.6875,47.30606949011801
7300.0,19441775.828155518,0.005698516748716334,19140911.161051817,294.6875,47.30606949011801
7305.0,19441775.82852173,0.0056985057821049515,19140911.161051817,294.6875,47.30606949011801
7310.0,19441775.82901001,0.005698491159956439,19140911.161051817,294.6875,47.30606949011801
7315.0,19441775.829479843,0.00569847709023465,19140911.161051817,294.6875,47.30606949011801
7320.0,19441775.829894748,0.005698464665489322,19140911.161051817,294.6875,47.30606949011801
7325.0,19441775.830284454,0.005698452995172697,19140911.161051817,294.6875,47.30606949011801
7330.0,19441775.830963135,0.005698432671362391,19140911.161051817,294.6875,47.30606949011801
7335.0,19441775.831573486,0.0056984143936767515,19140911.161051817,294.6875,47.30606949011801
7340.0,19441775.83242798,0.005698388804916856,19140911.161051817,294.6875,47.30606949011801
7345.0,19441775.83267212,0.005698381493842599,19140911.161051817,294.6875,47.30606949011801
7350.0,19441775.83328247,0.00569836321615696,19140911.161051817,294.6875,47.30606949011801
7355.0,19441775.834014893,0.005698341282934191,19140911.161051817,294.6875,47.30606949011801
7360.0,19441775.834014893,0.005698341282934191,19140911.161051817,294.6875,47.30606949011801
7365.0,19441775.835113525,0.005698308383100039,19140911.161051817,294.6875,47.30606949011801
7370.0,19441775.835543215,0.0056982955154683025,19140911.161051817,294.6875,47.30606949011801
7375.0,19441775.835968018,0.005698282794340143,19140911.161051817,294.6875,47.30606949011801
7380.0,19441775.836324986,0.005698272104502305,19140911.161051817,294.6875,47.30606949011801
7385.0,19441775.83682251,0.005698257205580247,19140911.161051817,294.6875,47.30606949011801
7390.0,19441775.836954836,0.005698253242897829,19140911.161051817,294.6875,47.30606949011801
7395.0,19441775.837858524,0.005698226180927938,19140911.161051817,294.6875,47.30606949011801
7400.0,19441775.838165283,0.00569821699467184,19140911.161051817,294.6875,47.30606949011801
7405.0,19441775.838775635,0.005698198716986199,19140911.161051817,294.6875,47.30606949011801
7410.0,19441775.839508057,0.005698176783763432,19140911.161051817,294.6875,47.30606949011801
7415.0,19441775.84036255,0.005698151195003536,19140911.161051817,294.6875,47.30606949011801
7420.0,19441775.84036255,0.005698151195003536,19140911.161051817,294.6875,47.30606949011801
7425.0,19441775.84133911,0.005698121950706512,19140911.161051817,294.6875,47.30606949011801
7430.0,19441775.84133911,0.005698121950706512,19140911.161051817,294.6875,47.30606949011801
7435.0,19441775.842315674,0.005698092706409488,19140911.161051817,294.6875,47.30606949011801
7440.0,19441775.842559814,0.005698085395335232,19140911.161051817,294.6875,47.30606949011801
7445.0,19441775.843048096,0.005698070773186721,19140911.161051817,294.6875,47.30606949011801
7450.0,19441775.84414673,0.005698037873352569,19140911.161051817,294.6875,47.30606949011801
7455.0,19441775.844239883,0.005698035083798663,19140911.161051817,294.6875,47.30606949011801
7460.0,19441775.8442688,0.00569803421781544,19140911.161051817,294.6875,47.30606949011801


==> figures/logs/worms/gurobi_dual-simplex_log.csv <==
10.0,-51441.13909523809,0.10526064419320609
15.0,-50184.45942857142,0.061283463259958405
20.0,-49725.40671428572,0.04524765261131631
25.0,-49446.517190476196,0.035545067326552486
30.0,-49210.594666666664,0.027296847944468232
35.0,-49073.42471428571,0.022494263884521304
40.0,-48983.879428571425,0.019373340909354227
45.0,-48913.77966666667,0.016928951907434858
50.0,-48862.14885714286,0.015141405262020458
55.0,-48817.82716666667,0.013588524257117696
60.0,-48780.72666666666,0.012282173265196412
65.0,-48749.81609523809,0.011189751397208845
70.0,-48724.67107142857,0.01029558193998851
75.0,-48706.7640952381,0.009660467438128066
80.0,-48691.16197619047,0.009110203230939118
85.0,-48678.43933333333,0.008660169563824408
90.0,-48664.14333333333,0.008153186050161259
95.0,-48650.48297619048,0.0076700229860787155
100.0,-48637.51311904762,0.007208188399483005
105.0,-48626.18547619048,0.006802653426676151
110.0,-48615.491761904756,0.006419526031970886
115.0,-48606.27876190476,0.00608899998323043
120.0,-48596.87747619047,0.005756879936834243
125.0,-48590.282857142854,0.005523463212208275
130.0,-48585.20007142857,0.005342850605253749
135.0,-48579.689571428564,0.0051495267312842
140.0,-48571.91476190476,0.00487637077353932
145.0,-48567.885380952386,0.004734909451670233
150.0,-48563.11195238095,0.0045669641282747465
155.0,-48559.72221428571,0.0044457880253694695
160.0,-48555.111,0.004283121923460286
165.0,-48551.51757142857,0.004156656527379057
170.0,-48546.5855,0.003981295394207054
175.0,-48542.728761904764,0.00384327008216985
180.0,-48537.698071428575,0.0036644905867077304
185.0,-48533.3195,0.0035104283549171186
190.0,-48530.881238095244,0.003424950938768193
195.0,-48527.71278571429,0.0033138779559621244
200.0,-48523.99214285715,0.00318312375513335
205.0,-48519.77928571429,0.0030349715834440353
210.0,-48516.98054761905,0.002936743808823089
215.0,-48514.61466666667,0.0028538177452935866
220.0,-48513.22733333333,0.002804753311044939
225.0,-48511.712238095235,0.0027515925187517405
230.0,-48509.84723809523,0.002685929950436415
235.0,-48508.75854761904,0.0026475192861882247
240.0,-48506.52835714285,0.002569437578145455
245.0,-48504.63647619048,0.0025031048789950494
250.0,-48503.25178571428,0.0024544143875300938
255.0,-48502.36957142857,0.002423221856135117
260.0,-48500.606452380955,0.0023613837035775355
265.0,-48499.04461904762,0.0023066614921862785
270.0,-48497.58161904762,0.002255686817498505
275.0,-48496.22485714286,0.002208391727451146
280.0,-48495.64633333332,0.0021883030577411304
285.0,-48494.48109523809,0.00214788557179393
290.0,-48492.959190476184,0.0020949135101580914
295.0,-48492.11790476191,0.002065658698106907
300.0,-48490.49938095238,0.002009331791125653
305.0,-48487.99226190476,0.0019220484959128917
310.0,-48486.908904761905,0.0018844341971190773
315.0,-48485.95757142857,0.0018514284982461113
320.0,-48484.949428571425,0.0018164305451412034
325.0,-48484.36109523809,0.0017960233560435873
330.0,-48482.9198095238,0.001745887386365969
335.0,-48480.2359047619,0.0016526223412204524
340.0,-48478.3449047619,0.001587048030802622
345.0,-48477.5998095238,0.0015611883581620309
350.0,-48476.510476190466,0.0015233403795238045
355.0,-48475.808476190476,0.0014989873961269876
360.0,-48475.21157142856,0.0014782991534832341
365.0,-48474.51885714285,0.001454295193110733
370.0,-48473.86995238095,0.0014318136052135766
375.0,-48473.27642857142,0.0014112398156100217
380.0,-48472.13680952381,0.0013718072166158423
385.0,-48471.25752380952,0.0013413045616594529
390.0,-48470.58980952381,0.0013181319119016737
395.0,-48469.971999999994,0.0012967336239553893
400.0,-48469.569,0.0012827418146149417
405.0,-48468.995904761905,0.0012628465929858828
410.0,-48468.67314285714,0.0012516508119385546
415.0,-48468.30161904761,0.001238765657806426
420.0,-48468.00647619047,0.001228505844466411
425.0,-48467.44597619047,0.0012090225803947957
430.0,-48466.496452380954,0.001176035885397487
435.0,-48465.815619047615,0.001152368796723743
440.0,-48464.60352380952,0.0011101870597053567
445.0,-48464.0298095238,0.0010902429529088251
450.0,-48463.517428571424,0.0010724112094116333
455.0,-48463.26014285714,0.001063472372388865
460.0,-48462.80809523809,0.001047799402275135
465.0,-48462.18742857143,0.0010263052723388127
470.0,-48461.42647619047,0.000999930656977361
475.0,-48461.0119047619,0.0009855185376175563
480.0,-48460.61021428571,0.0009715535884723289
485.0,-48460.34371428571,0.0009622925273532381
490.0,-48459.99261904762,0.0009500807776852223
495.0,-48459.6824047619,0.0009392994611845584
500.0,-48459.490999999995,0.0009326449603017528
505.0,-48459.36702380952,0.0009283359752450073
510.0,-48458.14452380952,0.0008857749562558556
515.0,-48457.31207142857,0.0008567981892173127
520.0,-48456.62299999999,0.0008328101524579672
525.0,-48456.106785714284,0.0008148571490895929
530.0,-48455.59738095238,0.0007971569179394444
535.0,-48455.0298095238,0.000777409021454749
540.0,-48454.70609523809,0.0007661565261912211
545.0,-48454.54385714285,0.0007605108151292825
550.0,-48454.267142857134,0.0007508829227540108
555.0,-48454.10642857143,0.000745303642317714
560.0,-48453.95028571428,0.00073988420765673
565.0,-48453.744047619046,0.000732713523652143
570.0,-48453.58738095238,0.000727267424614973
575.0,-48453.27669047619,0.0007164976912983802
580.0,-48453.05209523809,0.000708688902171503
585.0,-48452.87133333333,0.0007024010466872839
590.0,-48452.73195238095,0.000697549217191583
595.0,-48452.61576190476,0.0006935019672692356
600.0,-48452.41783333333,0.0006866066456708529
605.0,-48451.95909523809,0.0006706253920637104
610.0,-48451.83361904762,0.0006662541247927579
615.0,-48451.6434047619,0.000659627549037973
620.0,-48451.472095238096,0.0006536595664925088
625.0,-48451.28914285714,0.0006472859767942093
630.0,-48450.77338095238,0.0006293181605468568
635.0,-48450.571904761906,0.0006222992490389114
640.0,-48450.49792857143,0.0006197221091127459
645.0,-48450.23209523809,0.0006104611605206552
650.0,-48450.127857142856,0.0006068297737820869
655.0,-48449.98438095237,0.0006018314328760521
660.0,-48449.888595238095,0.0005984945053179842
665.0,-48449.55173809524,0.0005867592701472768
670.0,-48448.95357142857,0.000565920684255754
675.0,-48448.696761904765,0.0005569741019436819
680.0,-48448.51452380952,0.000550625396119789
685.0,-48448.22047619048,0.0005403815344885943
690.0,-48447.89004761905,0.0005288702541875721
695.0,-48447.60909523809,0.0005190825969205217
700.0,-48447.528380952375,0.0005162707191124467
705.0,-48447.32238095238,0.0005090942097332503
710.0,-48447.118904761905,0.0005020056233769612
715.0,-48447.001,0.0004978981251747302
720.0,-48446.94080952381,0.0004958012440246325
725.0,-48446.86064285714,0.000493008443853604
730.0,-48446.72557142857,0.0004883029032031027
735.0,-48446.63980952381,0.0004853151793492132
740.0,-48446.471666666665,0.00047945751531362464
745.0,-48446.34183333333,0.0004749344564087811
750.0,-48446.24278571428,0.00047148389249090364
755.0,-48446.151523809516,0.0004683045628040747
760.0,-48446.089523809525,0.0004661446425054766
765.0,-48446.028999999995,0.0004640361488806589
770.0,-48445.95314285714,0.00046139348141855475
775.0,-48445.82619047619,0.0004569707874738218
780.0,-48445.73966666666,0.00045395652082055854
785.0,-48445.66004761904,0.000451182798286577
790.0,-48445.58871428572,0.00044869772869572384
795.0,-48445.496857142854,0.0004454976624468932
800.0,-48445.38828571428,0.00044171531353691726
805.0,-48445.3229047619,0.0004394376095661287
810.0,-48445.236190476186,0.0004364167072130221
815.0,-48445.12085714286,0.0004323987909586531
820.0,-48445.05135714285,0.00042997758997877174
825.0,-48444.97638095238,0.00042736561262843423
830.0,-48444.82742857143,0.0004221764953519434
835.0,-48444.75666666667,0.00041971133286062044
840.0,-48444.61847619047,0.00041489713262519816
845.0,-48444.550476190474,0.00041252818778158065
850.0,-48444.45166666667,0.0004090859184885136
855.0,-48444.36,0.0004058924879395143
860.0,-48444.283142857144,0.0004032149830532382
865.0,-48444.192,0.00040003980067881436
870.0,-48444.130190476186,0.0003978865160800596
875.0,-48444.02423809523,0.0003941954080429127
880.0,-48443.70585714286,0.0003831038357568962
885.0,-48443.52485714286,0.0003767982619819734
890.0,-48443.22976190476,0.0003665179040016519
895.0,-48443.15323809524,0.00036385201159010785
900.0,-48443.088476190474,0.0003615958736438043
905.0,-48443.03552380952,0.0003597511490877082
910.0,-48442.95971428572,0.0003571101405505709
915.0,-48442.90209523809,0.00035510284134833523
920.0,-48442.851142857144,0.0003533277916405829
925.0,-48442.79023809524,0.00035120602661609053
930.0,-48442.71419047619,0.0003485567234541429
935.0,-48442.62311904762,0.00034538402946714526
940.0,-48442.474619047614,0.00034021067197777943
945.0,-48442.382476190476,0.0003370006521791837
950.0,-48442.28454761904,0.00033358907299787133
955.0,-48442.16366666666,0.000329377891985608
960.0,-48442.0779047619,0.00032639016813171853
965.0,-48441.94933333333,0.0003219110707383285
970.0,-48441.868,0.0003190776269057683
975.0,-48441.82742857143,0.00031766422283939787
980.0,-48441.75752380952,0.0003152289209973582
985.0,-48441.68709523809,0.00031277537098075523
990.0,-48441.63161904762,0.000310842723401764
995.0,-48441.58519047619,0.0003092252715652507
1000.0,-48441.52719047619,0.0003072047009633402
1005.0,-48441.471666666665,0.0003052703944593821
1010.0,-48441.270214285716,0.00029825231241392024
1015.0,-48441.18280952381,0.00029520735564889024
1020.0,-48441.062666666665,0.0002910218879735052
1025.0,-48441.02023809523,0.00028954378583367945
1030.0,-48440.98616666667,0.0002883568250244445
1035.0,-48440.96180952381,0.00028750828490712736
1040.0,-48440.92414285714,0.000286196075263363
1045.0,-48440.86190476191,0.0002840278603399666
1050.0,-48440.80676190476,0.00028210682523569533
1055.0,-48440.73366666667,0.0002795603754212966
1060.0,-48440.690714285716,0.0002780640251069075
1065.0,-48440.62514285714,0.0002757796854362755
1070.0,-48440.51576190476,0.00027196913480197107
1075.0,-48440.46580952381,0.00027022892251839074
1080.0,-48440.41852380952,0.0002685816100325941
1085.0,-48440.37128571428,0.0002669359564717643
1090.0,-48440.328619047614,0.0002654495597071404
1095.0,-48440.301095238094,0.0002644907010799596
1100.0,-48440.264476190474,0.0002632149877853219
1105.0,-48440.23347619047,0.0002621350276360289
1110.0,-48440.195380952384,0.0002608078876676229
1115.0,-48440.15914285714,0.00025954544577265996
1120.0,-48440.118,0.0002581121346067834
1125.0,-48440.079047619045,0.00025675513398906995
1130.0,-48440.035404761904,0.0002552347292627696
1135.0,-48439.97907142857,0.0002532722210344709
1140.0,-48439.91519047619,0.00025104677319994623
1145.0,-48439.87842857143,0.00024976608313042
1150.0,-48439.84583333333,0.00024863054899495346
1155.0,-48439.816666666666,0.0002476144574566322
1160.0,-48439.766904761906,0.0002458808808728831
1165.0,-48439.726285714285,0.00024446581788156995
1170.0,-48439.683,0.00024295785509246092
1175.0,-48439.62852380952,0.00024106004493762954
1180.0,-48439.57104761904,0.00023905772251028244
1185.0,-48439.50838095238,0.00023687457726224442
1190.0,-48439.40695238095,0.00023334106709634844
1195.0,-48439.325666666664,0.00023050928218874305
1200.0,-48439.278380952375,0.00022886196970294638
1205.0,-48439.24052380952,0.00022754312435933858
1210.0,-48439.19452380952,0.000225940602847479
1215.0,-48439.1449047619,0.00022421200303861857
1220.0,-48439.10414285714,0.00022279196327241674
1225.0,-48439.064,0.00022139348953069998
1230.0,-48438.96323809524,0.00021788320431425598
1235.0,-48438.89257142857,0.00021542135967284268
1240.0,-48438.84242857143,0.0002136745116894189
1245.0,-48438.79738095238,0.00021210516867677638
1250.0,-48438.755952380954,0.0002106619039611226
1255.0,-48438.70680952381,0.0002089498934018707
1260.0,-48438.67009523809,0.00020767086225731134
1265.0,-48438.62795238095,0.00020620271366725079
1270.0,-48438.58319047619,0.00020464332420436134
1275.0,-48438.513499999994,0.00020221548752464856
1280.0,-48438.479999999996,0.00020104843381493182
1285.0,-48438.417619047614,0.00019887524211664685
1290.0,-48438.200047619044,0.0001912956139720534
1295.0,-48437.88566666666,0.00018034339138272456
1300.0,-48437.849285714285,0.00017907597271288515
1305.0,-48437.80885714285,0.00017766754542140328
1310.0,-48437.69557142857,0.00017372096294033295
1315.0,-48437.51866666666,0.0001675580567120196
1320.0,-48437.45761904762,0.00016543131491263856
1325.0,-48437.40742857143,0.0001636828080042479
1330.0,-48437.354999999996,0.00016185633162272723
1335.0,-48437.27719047619,0.00015914564823723404
1340.0,-48437.216571428566,0.00015703383676250675
1345.0,-48437.12966666667,0.00015400629870955673
1350.0,-48437.06009523809,0.00015158260934224912
1355.0,-48437.018809523805,0.00015014432140147185
1360.0,-48436.94897619047,0.00014771150794688258
1365.0,-48436.901,0.0001460401410491626
1370.0,-48436.84476190476,0.00014408095067078563
1375.0,-48436.814857142854,0.00014303914579558624
1380.0,-48436.78228571428,0.00014190444112259105
1385.0,-48436.73514285714,0.000140262105411683
1390.0,-48436.69842857143,0.00013898307426712364
1395.0,-48436.67035714286,0.00013800513800289602
1400.0,-48436.632952380955,0.0001367020524464133
1405.0,-48436.58395238095,0.00013499501866203798
1410.0,-48436.53028571428,0.0001331254102315351
1415.0,-48436.474976190475,0.00013119856888990387
1420.0,-48436.43383333333,0.0001297652577240152
1425.0,-48436.41333333333,0.00012905109052850912
1430.0,-48436.38580952381,0.00012809223190132833
1435.0,-48436.3650952381,0.00012737059954350747
1440.0,-48436.341095238095,0.00012653450136340577
1445.0,-48436.307499999995,0.00012536412980375522
1450.0,-48436.25526190476,0.00012354428912207796
1455.0,-48436.23457142857,0.0001228234862267285
1460.0,-48436.18590476191,0.00012112806491708517
1465.0,-48436.12147619048,0.00011888353944550158
1470.0,-48436.08571428571,0.0001176376868001593
1475.0,-48436.044571428574,0.00011620437563427065
1480.0,-48436.00397619048,0.00011479014210542881
1485.0,-48435.95085714286,0.00011293961131197273
1490.0,-48435.88721428571,0.0001107224581022342
1495.0,-48435.86347619047,0.00010989548400942622
1500.0,-48435.839523809525,0.00010906104475427933
1505.0,-48435.807714285715,0.00010795288288065781
1510.0,-48435.76371428571,0.00010642003621714204
1515.0,-48435.72871428571,0.00010520072637116138
1520.0,-48435.69928571428,0.00010417551074557051
1525.0,-48435.677809523804,0.00010342733558836391
1530.0,-48435.65161904762,0.00010251492686008703
1535.0,-48435.60357142857,0.00010084107157492878
1540.0,-48435.577809523806,9.994359317128146e-05
1545.0,-48435.55197619047,9.904362638020798e-05
1550.0,-48435.529261904754,9.825231917403125e-05
1555.0,-48435.50823809524,9.751990380397388e-05
1560.0,-48435.49119047619,9.692600866810866e-05
1565.0,-48435.47052380952,9.62060352352426e-05
1570.0,-48435.447,9.538652630473735e-05
1575.0,-48435.411857142855,9.416223968388018e-05
1580.0,-48435.37561904761,9.289979778892937e-05
1585.0,-48435.352,9.207697100851448e-05
1590.0,-48435.295047619045,9.009289675573075e-05
1595.0,-48435.271857142856,8.928500029996959e-05
1600.0,-48435.21576190476,8.733078669648124e-05
1605.0,-48435.1738095238,8.586927380626408e-05
1610.0,-48435.151404761906,8.50887496123359e-05
1615.0,-48435.11295238095,8.374916770671442e-05
1620.0,-48435.083999999995,8.274054133073211e-05
1625.0,-48435.05957142857,8.188951282597666e-05
1630.0,-48435.02923809524,8.08327776261356e-05
1635.0,-48435.00742857143,8.007298999422112e-05
1640.0,-48434.99119047619,7.950729658268439e-05
1645.0,-48434.95969047619,7.840991772129937e-05
1650.0,-48434.91147619047,7.673025619876909e-05
1655.0,-48434.87180952381,7.534837170666088e-05
1660.0,-48434.8459047619,7.444591652814912e-05
1665.0,-48434.77638095238,7.202388608578428e-05
1670.0,-48434.75630952381,7.132464921493193e-05
1675.0,-48434.71895238095,7.002322258340406e-05
1680.0,-48434.70147619047,6.941439712289717e-05
1685.0,-48434.671619047615,6.837425117265259e-05
1690.0,-48434.63514285714,6.710351465289147e-05
1695.0,-48434.57914285715,6.515261889933689e-05
1700.0,-48434.553857142855,6.427172974529815e-05
1705.0,-48434.51528571428,6.29280005272715e-05
1710.0,-48434.47519047619,6.153118571052163e-05
1715.0,-48434.4068095238,5.914896946721729e-05
1720.0,-48434.37152380952,5.79197060714715e-05
1725.0,-48434.33247619047,5.655938760384837e-05
1730.0,-48434.29157142857,5.5134371062770026e-05
1735.0,-48434.262547619044,5.412325629933738e-05
1740.0,-48434.23580952381,5.319176993400162e-05
1745.0,-48434.22295238095,5.274386019466745e-05
1750.0,-48434.204952380955,5.211678655958513e-05
1755.0,-48434.171619047615,5.095553908722834e-05
1760.0,-48434.14797619047,5.013188284434208e-05
1765.0,-48434.127238095236,4.94094210240257e-05
1770.0,-48434.10957142857,4.8793959863675405e-05
1775.0,-48434.05542857143,4.6907762183563974e-05
1780.0,-48434.01619047619,4.554080801609743e-05
1785.0,-48433.99076190476,4.4654942087182153e-05
1790.0,-48433.93523809524,4.272063558322405e-05
1795.0,-48433.891619047616,4.1201060319395096e-05
1800.0,-48433.86976190476,4.043961376251373e-05
1805.0,-48433.85338095238,3.9868943576100465e-05
1810.0,-48433.830428571426,3.906934174512548e-05
1815.0,-48433.817619047615,3.862309093074613e-05
1820.0,-48433.80209523809,3.808228139361617e-05
1825.0,-48433.78576190476,3.751327013215772e-05
1830.0,-48433.774952380954,3.713669416612219e-05
1835.0,-48433.75823809524,3.655441150498898e-05
1840.0,-48433.73795238095,3.5847709471797714e-05
1845.0,-48433.708309523805,3.4815028683879996e-05
1850.0,-48433.69276190476,3.427338968427866e-05
1855.0,-48433.67785714286,3.375414617163378e-05
1860.0,-48433.65928571428,3.3107165437021206e-05
1865.0,-48433.64404761904,3.2576309449668446e-05
1870.0,-48433.60642857143,3.126575873085888e-05
1875.0,-48433.58933333333,3.0670204670026765e-05
1880.0,-48433.579809523806,3.0338419677928277e-05
1885.0,-48433.56414285714,2.979263336592179e-05
1890.0,-48433.556476190475,2.9525546447278526e-05
1895.0,-48433.54038095238,2.8964829810618313e-05
1900.0,-48433.53109523809,2.864133944331806e-05
1905.0,-48433.514,2.804578538249801e-05
1910.0,-48433.4989047619,2.7519906170009708e-05
1915.0,-48433.470571428574,2.6532845818500406e-05
1920.0,-48433.45583333333,2.6019408543227564e-05
1925.0,-48433.44571428571,2.5666886989115377e-05
1930.0,-48433.43209523809,2.5192434450407533e-05
1935.0,-48433.42104761904,2.4807563859561694e-05
1940.0,-48433.41028571428,2.4432646818493056e-05
1945.0,-48433.401523809516,2.4127404625756167e-05
1950.0,-48433.38323809524,2.349037744092079e-05
1955.0,-48433.36421428571,2.2827636919195184e-05
1960.0,-48433.35,2.233244781847364e-05
1965.0,-48433.31971428571,2.12773715435874e-05
1970.0,-48433.31123809524,2.0982082900615643e-05
1975.0,-48433.30128571428,2.0635367583863424e-05
1980.0,-48433.29135714286,2.0289481729594652e-05
1985.0,-48433.282047619046,1.9965161899823025e-05
1990.0,-48433.26904761904,1.9512275385600254e-05
1995.0,-48433.2599047619,1.9193761793176528e-05
2000.0,-48433.24195238095,1.8568347083061096e-05
2005.0,-48433.22004761904,1.7805241601224913e-05
2010.0,-48433.20952380952,1.743861918495451e-05
2015.0,-48433.19566666667,1.695587202143636e-05
2020.0,-48433.18528571428,1.6594226380042486e-05
2025.0,-48433.16480952381,1.5880888647031937e-05
2030.0,-48433.11823809524,1.425846003564207e-05
2035.0,-48433.1049047619,1.3793961046699356e-05
2040.0,-48433.076976190474,1.282100155734826e-05
2045.0,-48433.062666666665,1.2322494606717079e-05
2050.0,-48433.051666666666,1.1939282940838133e-05
2055.0,-48433.044428571426,1.168712634683652e-05
2060.0,-48433.03854761905,1.148224911421021e-05
2065.0,-48433.02933333333,1.1161247134360292e-05
2070.0,-48433.01871428571,1.079130686815611e-05
2075.0,-48433.012714285716,1.0582282323136716e-05
2080.0,-48433.003190476185,1.0250497331038224e-05
2085.0,-48432.99842857142,1.008460483497691e-05
2090.0,-48432.97961904762,9.429329475578165e-06
2095.0,-48432.97338095238,9.212010305748463e-06
2100.0,-48432.96906349206,9.06160110933386e-06
2105.0,-48432.96342857143,8.865294988996245e-06
2110.0,-48432.95614285714,8.611479470039814e-06
2115.0,-48432.93857142857,7.999336159611217e-06
2120.0,-48432.925476190474,7.54313179546674e-06
2125.0,-48432.915396825396,7.1919926788189104e-06
2130.0,-48432.89873809524,6.6116454301309735e-06
2135.0,-48432.89480952381,6.474784120893667e-06
2140.0,-48432.887904761905,6.234240001624071e-06
2145.0,-48432.87728571428,5.86429973543196e-06
2150.0,-48432.86771428571,5.530855818366578e-06
2155.0,-48432.85938095237,5.240543950271347e-06
2160.0,-48432.854309523806,5.063868441985599e-06
2165.0,-48432.850222222216,4.921477382866705e-06
2170.0,-48432.84414285714,4.7096879629065185e-06
2175.0,-48432.839238095235,4.538818691968674e-06
2180.0,-48432.833523809524,4.3397476967144074e-06
2185.0,-48432.826428571425,4.092567877589324e-06
2190.0,-48432.81842857142,3.8138684842261083e-06
2195.0,-48432.81385714286,3.6546116880202815e-06
2200.0,-48432.80573015873,3.371488494761454e-06
2205.0,-48432.79568253968,3.0214553280875277e-06
2210.0,-48432.780333333336,2.486728515820074e-06
2215.0,-48432.77530952381,2.311711932477076e-06
2220.0,-48432.770476190475,2.143331048989566e-06
2225.0,-48432.768952380946,2.0902454502542905e-06
2230.0,-48432.765539682536,1.9713558280778188e-06
2235.0,-48432.76280952381,1.8762441303462977e-06
2240.0,-48432.75895238095,1.7418712085472535e-06
2245.0,-48432.75452380952,1.5875911872179549e-06
2250.0,-48432.74914285714,1.400132666671565e-06
2255.0,-48432.746499999994,1.3080623313592246e-06
2260.0,-48432.74398412699,1.2204157959545665e-06
2265.0,-48432.737976190474,1.0111147634326441e-06
2270.0,-48432.736333333334,9.538818522922144e-07
2275.0,-48432.735095238095,9.10749803322066e-07
2280.0,-48432.734,8.725945292284462e-07
2285.0,-48432.73180952381,7.962839810412066e-07
2290.0,-48432.72695238095,6.27073635070252e-07
2295.0,-48432.72230952381,4.6532845142616037e-07
2300.0,-48432.71976190476,3.7657596603552915e-07
2305.0,-48432.71807936508,3.1796061743073816e-07
2310.0,-48432.716857142856,2.7538154344150614e-07
2315.0,-48432.71519047619,2.1731916982970185e-07
2320.0,-48432.71247619047,1.2276044707909716e-07
2325.0,-48432.71117460317,7.741649816114267e-08
2330.0,-48432.7105,5.391506121872061e-08
2335.0,-48432.709746031745,2.7648749347576053e-08
2340.0,-48432.70938095238,1.4930324653726204e-08
2345.0,-48432.709142857144,6.635699843418252e-09
2350.0,-48432.70906349206,3.8708249026255134e-09
2355.0,-48432.708968253966,5.529749929866549e-10
2360.0,-48432.70895238095,0.0


==> figures/logs/worms/lower_bounds_learned_9282555_eval.csv <==
2.5,-56856.11703931883,0.29298472415294785
5.0,-49502.12028278397,0.03755921307124127
7.5,-48616.10061795145,0.006405699233901246
10.0,-48490.72364994414,0.002022194732084277
12.5,-48459.9437860812,0.0009481450149349582
15.0,-48451.9692797422,0.000670855729780529
17.5,-48448.89670136389,0.0005639786286412811
20.0,-48447.1489717044,0.0005034578004821813
22.5,-48445.73068354695,0.00045369573885789
25.0,-48444.943027622176,0.0004259623403596764
27.5,-48444.485170841006,0.0004099563227909638
30.0,-48444.38730240743,0.00040654700545099826
32.5,-48444.06102671643,0.0003952603725223427
35.0,-48443.745349062876,0.0003843243772660615
37.5,-48443.53374675372,0.0003770157960833793
40.0,-48443.45661445993,0.000374386321455849
42.5,-48443.3677836402,0.0003712875569523802
45.0,-48443.244941153585,0.0003669892619625709
47.5,-48443.21422350601,0.0003658904294738153
50.0,-48443.14289479501,0.00036341587415679037
52.5,-48443.126059523805,0.00036283810435441995
55.0,-48443.11527994667,0.00036244110612282415
57.5,-48443.100440004884,0.00036189481367297066
60.0,-48443.07209035422,0.00036093014975105935
62.5,-48443.02015456384,0.00035912711168912344
65.0,-48443.00645386904,0.0003586498147732685
67.5,-48443.00645386904,0.0003586498147732685
70.0,-48443.00645386904,0.0003586498147732685
72.5,-48443.00645386904,0.0003586498147732685
75.0,-48443.00645386904,0.0003586498147732685


==> figures/logs/worms/lower_bounds_learned_9342493.csv <==
2.5,-49757.542251951,0.045554166202698795
5.0,-48514.61004528523,0.002846919442189646
7.5,-48472.40562426101,0.0013829146446541884
10.0,-48464.53950552207,0.0011083215815502212
12.5,-48456.894436385955,0.0008420784291477806
15.0,-48450.00842026601,0.0006035087560186563
17.5,-48446.027093236175,0.0004642985525474144
20.0,-48443.798804381484,0.0003865205804057532
22.5,-48442.35907012982,0.0003360965555413107
25.0,-48441.45186582513,0.00030437387035836587
27.5,-48440.555205279925,0.0002729434887779432
30.0,-48440.07107968379,0.0002561584833740089
32.5,-48439.74669043772,0.00024460958528926385
35.0,-48439.42059067093,0.0002333897015368393
37.5,-48439.191664735765,0.0002255411446188361
40.0,-48439.03386456629,0.00022011816522952938
42.5,-48438.79435189076,0.00021170199323805312
45.0,-48438.75974875055,0.00021049102993363054
47.5,-48438.68109684232,0.00020770904703470557
50.0,-48438.53857812587,0.0002026816798365392
52.5,-48438.42479141253,0.00019872050803379843
55.0,-48438.416310598506,0.00019841680783528486
57.5,-48438.33996569951,0.0001957518218642274
60.0,-48438.26469529072,0.00019311139537169623
62.5,-48438.21779049163,0.00019148661714059204
65.0,-48438.20484862827,0.00019104393735085867
67.5,-48438.20165029762,0.00019092902806232072
70.0,-48438.18832651372,0.00019045353575633693
72.5,-48438.185795330515,0.00019035884834867368
75.0,-48438.16440121195,0.00018960054255440456
77.5,-48438.163889880954,0.00018958217150797196
80.0,-48438.163889880954,0.00018958217150797196
82.5,-48438.163889880954,0.00018958217150797196
85.0,-48438.163889880954,0.00018958217150797196
87.5,-48438.163889880954,0.00018958217150797196
90.0,-48438.163889880954,0.00018958217150797196
92.5,-48438.163889880954,0.00018958217150797196


==> figures/logs/worms/lower_bounds_learned_9352271.csv <==
2.5,-49495.60875006444,0.036589053020669775,-48438.96924255953,30.238095238095237
5.0,-48522.44147772434,0.0031286046335627926,-48438.96924255953,30.238095238095237
7.5,-48483.6090754563,0.0017768231565480365,-48438.96924255953,30.238095238095237
10.0,-48474.80604606638,0.0014718423602803584,-48438.96924255953,30.238095238095237
12.5,-48457.33828396227,0.0008611364200386362,-48438.96924255953,30.238095238095237
15.0,-48449.84400222738,0.0005994319056226183,-48438.96924255953,30.238095238095237
17.5,-48445.661332200965,0.000452269111351162,-48438.96924255953,30.238095238095237
20.0,-48443.56514748615,0.0003786643300063931,-48438.96924255953,30.238095238095237
22.5,-48442.426385487415,0.00033880769793652357,-48438.96924255953,30.238095238095237
25.0,-48441.19685720242,0.0002960557637558878,-48438.96924255953,30.238095238095237
27.5,-48440.54782349347,0.0002733690757652233,-48438.96924255953,30.238095238095237
30.0,-48440.050119292944,0.0002557981728865518,-48438.96924255953,30.238095238095237
32.5,-48439.69272705337,0.00024337161952998806,-48438.96924255953,30.238095238095237
35.0,-48439.27918658564,0.0002291086061876137,-48438.96924255953,30.238095238095237
37.5,-48438.918838458856,0.00021651003837954135,-48438.96924255953,30.238095238095237
40.0,-48438.75831340162,0.00021061790064525832,-48438.96924255953,30.238095238095237
42.5,-48438.673815715025,0.0002077141395675426,-48438.96924255953,30.238095238095237
45.0,-48438.54645927946,0.0002033443689804246,-48438.96924255953,30.238095238095237
47.5,-48438.53818217028,0.00020305719711318147,-48438.96924255953,30.238095238095237
50.0,-48438.371725619494,0.00019724748589921998,-48438.96924255953,30.238095238095237
52.5,-48438.28719887231,0.0001942504977666624,-48438.96924255953,30.238095238095237
55.0,-48438.20223000276,0.00019126975977668326,-48438.96924255953,30.238095238095237
57.5,-48438.14902943325,0.00018941173957549338,-48438.96924255953,30.238095238095237
60.0,-48438.1229672619,0.0001884682690680068,-48438.96924255953,30.238095238095237
62.5,-48438.05889396604,0.00018623811863269422,-48438.96924255953,30.238095238095237
65.0,-48437.96963136475,0.00018313106593322603,-48438.96924255953,30.238095238095237
67.5,-48437.912463310735,0.00018113940663266976,-48438.96924255953,30.238095238095237
70.0,-48437.887104166664,0.0001802804977868218,-48438.96924255953,30.238095238095237
72.5,-48437.874083333336,0.00017983750703814296,-48438.96924255953,30.238095238095237
75.0,-48437.874083333336,0.00017983750703814296,-48438.96924255953,30.238095238095237
77.5,-48437.874083333336,0.00017983750703814296,-48438.96924255953,30.238095238095237
80.0,-48437.874083333336,0.00017983750703814296,-48438.96924255953,30.238095238095237
82.5,-48437.874083333336,0.00017983750703814296,-48438.96924255953,30.238095238095237
85.0,-48437.870177923054,0.00017970145319614017,-48438.96924255953,30.238095238095237
87.5,-48437.85473809524,0.00017916357170770446,-48438.96924255953,30.238095238095237


==> figures/logs/worms/lower_bounds_learned_9415093.csv <==
0.0,-inf,1.0,-48437.82408928572,28.69047619047619,0.5604676930069621
2.5,-49864.975082298086,0.05139632938419549,-48437.82408928572,28.69047619047619,0.5604676930069621
5.0,-49423.60528749044,0.03580254763243139,-48437.82408928572,28.69047619047619,0.5604676930069621
7.5,-49222.80558895741,0.028547734361795394,-48437.82408928572,28.69047619047619,0.5604676930069621
10.0,-49027.71868639906,0.021495076195252528,-48437.82408928572,28.69047619047619,0.5604676930069621
12.5,-48830.69110379409,0.014374885488656227,-48437.82408928572,28.69047619047619,0.5604676930069621
15.0,-48636.512094994694,0.007356014743996237,-48437.82408928572,28.69047619047619,0.5604676930069621
17.5,-48469.75021912099,0.0013243721628547122,-48437.82408928572,28.69047619047619,0.5604676930069621
20.0,-48446.38734822378,0.000481750083166457,-48437.82408928572,28.69047619047619,0.5604676930069621
22.5,-48444.01256977803,0.00039752421128414373,-48437.82408928572,28.69047619047619,0.5604676930069621
25.0,-48441.90018238136,0.00032204554350823936,-48437.82408928572,28.69047619047619,0.5604676930069621
27.5,-48440.64865720981,0.00027770424084564744,-48437.82408928572,28.69047619047619,0.5604676930069621
30.0,-48439.64541559424,0.000242300209125545,-48437.82408928572,28.69047619047619,0.5604676930069621
32.5,-48439.01263029742,0.00021994045289497072,-48437.82408928572,28.69047619047619,0.5604676930069621
35.0,-48438.55731925413,0.00020385780437737642,-48437.82408928572,28.69047619047619,0.5604676930069621
37.5,-48438.342000982746,0.0001963833112002494,-48437.82408928572,28.69047619047619,0.5604676930069621
40.0,-48438.055559920176,0.00018628888619050415,-48437.82408928572,28.69047619047619,0.5604676930069621
42.5,-48437.89559740643,0.00018072703765408807,-48437.82408928572,28.69047619047619,0.5604676930069621
45.0,-48437.72288670156,0.00017469815096738956,-48437.82408928572,28.69047619047619,0.5604676930069621
47.5,-48437.595395452125,0.00017027879233521987,-48437.82408928572,28.69047619047619,0.5604676930069621
50.0,-48437.49499074954,0.0001667983201251381,-48437.82408928572,28.69047619047619,0.5604676930069621
52.5,-48437.429436300896,0.0001645139529664524,-48437.82408928572,28.69047619047619,0.5604676930069621
55.0,-48437.39884094192,0.00016344198001136019,-48437.82408928572,28.69047619047619,0.5604676930069621
57.5,-48437.34510902229,0.00016157695185139192,-48437.82408928572,28.69047619047619,0.5604676930069621
60.0,-48437.34505803572,0.00016157519523496766,-48437.82408928572,28.69047619047619,0.5604676930069621
62.5,-48437.34505803572,0.00016157519523496766,-48437.82408928572,28.69047619047619,0.5604676930069621
65.0,-48437.34505803572,0.00016157519523496766,-48437.82408928572,28.69047619047619,0.5604676930069621
67.5,-48437.34505803572,0.00016157519523496766,-48437.82408928572,28.69047619047619,0.5604676930069621
70.0,-48437.34505803572,0.00016157519523496766,-48437.82408928572,28.69047619047619,0.5604676930069621
72.5,-48437.34388364289,0.0001615342825921835,-48437.82408928572,28.69047619047619,0.5604676930069621
75.0,-48437.28035579165,0.0001593211455290798,-48437.82408928572,28.69047619047619,0.5604676930069621
77.5,-48437.27437351191,0.00015911273921990392,-48437.82408928572,28.69047619047619,0.5604676930069621


==> figures/logs/worms/lower_bounds_learned_9415908.csv <==
2.5,-48525.14365778113,0.0032101767144971766,-48436.54527529761,21.428571428571427,0.19039211723335145
5.0,-48469.338737165206,0.0012745962296714295,-48436.54527529761,21.428571428571427,0.19039211723335145
7.5,-48457.74361456968,0.0008684872378041799,-48436.54527529761,21.428571428571427,0.19039211723335145
10.0,-48447.92719589197,0.0005297216356969746,-48436.54527529761,21.428571428571427,0.19039211723335145
12.5,-48443.372593849905,0.0003719113784458472,-48436.54527529761,21.428571428571427,0.19039211723335145
15.0,-48441.28898962351,0.0002995008061396122,-48436.54527529761,21.428571428571427,0.19039211723335145
17.5,-48439.73571886816,0.0002448925665866836,-48436.54527529761,21.428571428571427,0.19039211723335145
20.0,-48438.89615868878,0.00021535277349634584,-48436.54527529761,21.428571428571427,0.19039211723335145
22.5,-48438.196002456585,0.00019116217247551603,-48436.54527529761,21.428571428571427,0.19039211723335145
25.0,-48437.48791156167,0.0001667613673374746,-48436.54527529761,21.428571428571427,0.19039211723335145
27.5,-48437.24303773026,0.0001583668981919971,-48436.54527529761,21.428571428571427,0.19039211723335145
30.0,-48436.903390017476,0.00014626248155601555,-48436.54527529761,21.428571428571427,0.19039211723335145
32.5,-48436.6246129459,0.00013637950106475737,-48436.54527529761,21.428571428571427,0.19039211723335145
35.0,-48436.37830866724,0.00012781115681469307,-48436.54527529761,21.428571428571427,0.19039211723335145
37.5,-48436.21993409322,0.00012222812499988148,-48436.54527529761,21.428571428571427,0.19039211723335145
40.0,-48436.18493031456,0.0001209977298220175,-48436.54527529761,21.428571428571427,0.19039211723335145
42.5,-48435.98314067294,0.00011400190961715639,-48436.54527529761,21.428571428571427,0.19039211723335145
45.0,-48435.86577710583,0.00010991328305236418,-48436.54527529761,21.428571428571427,0.19039211723335145
47.5,-48435.77939616995,0.0001069040068529512,-48436.54527529761,21.428571428571427,0.19039211723335145
50.0,-48435.73447108538,0.0001053389394413455,-48436.54527529761,21.428571428571427,0.19039211723335145
52.5,-48435.71426339286,0.00010463495855114266,-48436.54527529761,21.428571428571427,0.19039211723335145
55.0,-48435.68846974693,0.00010373637828006406,-48436.54527529761,21.428571428571427,0.19039211723335145
57.5,-48435.64041666667,0.00010206234003014186,-48436.54527529761,21.428571428571427,0.19039211723335145
60.0,-48435.55652529762,9.913979354910571e-05,-48436.54527529761,21.428571428571427,0.19039211723335145
62.5,-48435.55652529762,9.913979354910571e-05,-48436.54527529761,21.428571428571427,0.19039211723335145
65.0,-48435.55652529762,9.913979354910571e-05,-48436.54527529761,21.428571428571427,0.19039211723335145
67.5,-48435.55652529762,9.913979354910571e-05,-48436.54527529761,21.428571428571427,0.19039211723335145
70.0,-48435.55652529762,9.913979354910571e-05,-48436.54527529761,21.428571428571427,0.19039211723335145


==> figures/logs/worms/lower_bounds_learned_9415914.csv <==
2.5,-48535.346057280374,0.0035780171931407527,-48439.75348214286,17.38095238095238,0.33224172914045175
5.0,-48488.57523441288,0.0019462518786035944,-48439.75348214286,17.38095238095238,0.33224172914045175
7.5,-48470.16530343962,0.001303486916550513,-48439.75348214286,17.38095238095238,0.33224172914045175
10.0,-48460.05578461066,0.0009538007259387154,-48439.75348214286,17.38095238095238,0.33224172914045175
12.5,-48449.51936254995,0.0005855657792173595,-48439.75348214286,17.38095238095238,0.33224172914045175
15.0,-48444.06094004855,0.00039462514241680584,-48439.75348214286,17.38095238095238,0.33224172914045175
17.5,-48442.50616231309,0.00034062578247744915,-48439.75348214286,17.38095238095238,0.33224172914045175
20.0,-48441.34058903304,0.00030054999582045366,-48439.75348214286,17.38095238095238,0.33224172914045175
22.5,-48440.733746806334,0.0002793691748480676,-48439.75348214286,17.38095238095238,0.33224172914045175
25.0,-48440.37154548918,0.000266920934970568,-48439.75348214286,17.38095238095238,0.33224172914045175
27.5,-48439.60752894698,0.0002402514972509089,-48439.75348214286,17.38095238095238,0.33224172914045175
30.0,-48439.324312735174,0.0002303754663403773,-48439.75348214286,17.38095238095238,0.33224172914045175
32.5,-48439.04682540345,0.00022066574236691102,-48439.75348214286,17.38095238095238,0.33224172914045175
35.0,-48438.935876488096,0.00021682486855146543,-48439.75348214286,17.38095238095238,0.33224172914045175
37.5,-48438.86371930118,0.0002141938553845117,-48439.75348214286,17.38095238095238,0.33224172914045175
40.0,-48438.53617713236,0.0002019719370000405,-48439.75348214286,17.38095238095238,0.33224172914045175
42.5,-48438.417248574515,0.00019778197094746702,-48439.75348214286,17.38095238095238,0.33224172914045175
45.0,-48438.30612053572,0.000193910573181249,-48439.75348214286,17.38095238095238,0.33224172914045175
47.5,-48438.18970812378,0.00018985508226806316,-48439.75348214286,17.38095238095238,0.33224172914045175
50.0,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
52.5,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
55.0,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
57.5,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
60.0,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
62.5,-48438.10727380953,0.00018698329560203018,-48439.75348214286,17.38095238095238,0.33224172914045175
65.0,-48438.00533928572,0.00018343217482241197,-48439.75348214286,17.38095238095238,0.33224172914045175
67.5,-48438.00533928572,0.00018343217482241197,-48439.75348214286,17.38095238095238,0.33224172914045175
70.0,-48438.00533928572,0.00018343217482241197,-48439.75348214286,17.38095238095238,0.33224172914045175


==> figures/logs/worms/lower_bounds_non_learned_9282554_eval.csv <==
2.5,-54812.60987794103,0.22177809577942678
5.0,-51613.15296987819,0.11063488020915664
7.5,-50411.41387978778,0.06886547339235377
10.0,-49841.06362854559,0.04902289134200931
12.5,-49538.33005367698,0.03845981940230053
15.0,-49366.03010482131,0.032436560056129826
17.5,-49253.74681024697,0.028516299524594384
20.0,-49173.43121170344,0.025719217827244633
22.5,-49115.614936218626,0.023705586567580268
25.0,-49072.43533681736,0.022200946195073342
27.5,-49040.18066605412,0.021074510363597823
30.0,-49015.10032159296,0.020198783235405353
32.5,-48994.26657791155,0.01947106795918553
35.0,-48975.93412350411,0.018830662024441246
37.5,-48960.37139868992,0.018286254069242027
40.0,-48947.067270127576,0.017819947493534622
42.5,-48935.44878542211,0.01741255917046638
45.0,-48926.136158259535,0.017086582299826108
47.5,-48920.34966547683,0.01688490021607591
50.0,-48917.43621501235,0.01678235760026756
52.5,-48915.56249270156,0.016716037670111063
55.0,-48914.6137203717,0.016682984886014517
57.5,-48913.72868651787,0.016652152586242842
60.0,-48912.89991121923,0.016623280189621958
62.5,-48912.1234672619,0.016596230882135597


==> figures/logs/worms/lower_bounds_worms_fm_bca.csv <==
1,-48459.44036,0.00093198
10,-48444.62139,0.000418046
100,-48443.87504,0.000392332
300,-48443.87501,0.000392331


==> figures/tables/ct_logs_merged.csv <==
instance_name,method,lb_es,gap_es,time_es,itr_es,lb_last,gap_last,time_last,itr_last
,Gurobi,,,,,-385235600.0,0.0,809.0,
flywing_245,DOGE,-385424704.0,0.0010836876628591658,1380.0,50000.0,-385424704.0,0.0010836876628591658,1380.0,50000.0
,DOGEM,-385428640.0,0.0011062434768081763,730.0,28900.0,-385428544.0,0.001105693335004542,760.0,30100.0


==> figures/tables/ind_set_logs_merged.csv <==
instance_name,method,lb_es,gap_es,time_es,itr_es,lb_last,gap_last,time_last,itr_last
,Gurobi,,,,,-24443.525,0,50,
1,DOGE,-24446.80078,0.005697781,4.2,1550,-24444.92188,0.002429676,10.1,3800
,DOGEM,-24444.92578,0.002436471,2.3,850,-24444.39648,0.00151583,3.5,1300
,Gurobi,,,,,-24456.524,0,47,
10,DOGE,-24464.86328,0.014815115,4,1450,-24458.92578,0.004266874,7.3,2650
,DOGEM,-24475.50195,0.033715204,1,350,-24458.96094,0.004329331,2.2,800
,Gurobi,,,,,-24463.524,0,48,
11,DOGE,-24467.7168,0.007497736,4.2,1550,-24465.06836,0.002761688,11.1,4100
,DOGEM,-24465.31445,0.003201764,3.2,1200,-24464.81055,0.002300657,4.4,1650
,Gurobi,,,,,-24452.525,0,56,
12,DOGE,-24460.31445,0.013837385,2.7,1000,-24454.03125,0.002675741,14,5200
,DOGEM,-24475.60156,0.040993799,1.1,400,-24453.85742,0.002366948,9.5,3350
,Gurobi,,,,,-24460.525,0,56,
13,DOGE,-24465.51758,0.008950086,4,1500,-24462.55078,0.003631574,11.5,4300
,DOGEM,-24483.83594,0.041789009,1.1,400,-24461.6543,0.002024466,5.3,2000
,Gurobi,,,,,-24454.775,0,53,
14,DOGE,-24460.74805,0.010597511,3.2,1150,-24455.77539,0.001774915,13.4,4900
,DOGEM,-24458.32031,0.006290171,2.5,900,-24457.55664,0.004935248,10.3,3800
,Gurobi,,,,,-24467.025,0,50,
15,DOGE,-24474.16211,0.012918567,3.3,1200,-24468.64258,0.002927907,10.8,4000
,DOGEM,-24469.2207,0.003974345,2.6,950,-24468.55664,0.002772355,6.8,2500
,Gurobi,,,,,-24451.524,0,50,
16,DOGE,-24456.71875,0.009165267,3,1100,-24453.99805,0.004365042,10.2,3750
,DOGEM,-24452.99219,0.002590371,2.3,850,-24452.09961,0.001015566,6,2250
,Gurobi,,,,,-24452.024,0,50,
17,DOGE,-24457.46875,0.009629013,4.5,1650,-24454.28906,0.004005752,14.8,5500
,DOGEM,-24453.95898,0.00342201,2.6,950,-24453.22461,0.002123272,7.9,2900
,Gurobi,,,,,-24473.025,0,45,
18,DOGE,-24486.7168,0.025010418,2.8,1000,-24476.0625,0.005548515,11.3,4050
,DOGEM,-24475.47266,0.004471064,2.7,950,-24474.38477,0.002483845,7.7,2800
,Gurobi,,,,,-24457.525,0,59,
19,DOGE,-24466.79297,0.016528315,2.6,950,-24459.58594,0.003675436,12.6,4650
,DOGEM,-24476.62695,0.034066052,1.1,400,-24458.70898,0.002111495,3,1100
,Gurobi,,,,,-24458.525,0,45,
2,DOGE,-24464.02734,0.009780511,3.5,1250,-24460.38477,0.003305766,14.4,5350
,DOGEM,-24464.26563,0.01020406,2.3,850,-24464.26563,0.01020406,2.3,850
,Gurobi,,,,,-24458.024,0,55,
20,DOGE,-24465.51953,0.013330818,2.6,950,-24459.52539,0.002670226,12.5,4650
,DOGEM,-24459.79883,0.003156535,2.4,900,-24459.48633,0.002600754,3.7,1350
,Gurobi,,,,,-24457.525,0,55,
21,DOGE,-24469.57227,0.021425009,4.8,850,-24459.37891,0.00329701,14.9,4550
,DOGEM,-24459.03711,0.002689154,2.4,850,-24458.29492,0.001369239,3.4,1200
,Gurobi,,,,,-24460.024,0,64,
22,DOGE,-24464.9707,0.008844049,3.7,1350,-24462.33984,0.004140421,12.5,4600
,DOGEM,-24461.77734,0.003134746,3.6,1350,-24461.62305,0.002858884,6.1,2250
,Gurobi,,,,,-24437.524,0,51,
23,DOGE,-24441.45898,0.006784394,4.8,1800,-24439.75781,0.003851366,8.9,3300
,DOGEM,-24441.10547,0.00617489,2.3,850,-24439.30664,0.00307349,11.3,4150
,Gurobi,,,,,-24437.024,0,52,
24,DOGE,-24447.82813,0.018571659,2.4,850,-24438.61719,0.002738596,10.9,4000
,DOGEM,-24455.0293,0.030950053,1.1,400,-24438.74609,0.002960179,3.7,1350
,Gurobi,,,,,-24467.524,0,47,
25,DOGE,-24477.33594,0.017802794,2.7,1000,-24469.56641,0.003705745,10.8,4000
,DOGEM,-24489.32227,0.039550806,1.1,400,-24469.27148,0.003170638,15.4,5700
,Gurobi,,,,,-24444.025,0,56,
26,DOGE,-24449.16992,0.008991911,3.4,1250,-24446.31445,0.004001335,10.3,3850
,DOGEM,-24446.55664,0.004424613,1.9,700,-24446.00586,0.003461998,3.9,1450
,Gurobi,,,,,-24466.025,0,53,
27,DOGE,-24471.9707,0.010700093,4.1,1500,-24468.92969,0.005227376,15,5500
,DOGEM,-24467.73438,0.00307625,2.1,750,-24466.73828,0.001283646,4.6,1700
,Gurobi,,,,,-24471.525,0,51,
28,DOGE,-24476.58008,0.009271246,4,1300,-24473.44336,0.003518359,12.2,4300
,DOGEM,-24491.55469,0.036735369,1,350,-24472.9707,0.002651486,6,2200
,Gurobi,,,,,-24445.525,0,52,
29,DOGE,-24452.7793,0.012676831,3.3,1200,-24447.61328,0.003649256,11.1,4050
,DOGEM,-24446.8457,0.002307919,2.6,950,-24445.84375,0.000557013,4.2,1500
,Gurobi,,,,,-24457.025,0,50,
3,DOGE,-24464.62305,0.013574796,3,1100,-24458.55078,0.002725986,10.6,3900
,DOGEM,-24478.85742,0.039006167,1.4,450,-24458.25586,0.002199074,4.6,1550
,Gurobi,,,,,-24454.006,0,63,
30,DOGE,-24458.39258,0.007765495,5.3,1950,-24455.67969,0.002962904,13.7,5050
,DOGEM,-24483.26953,0.051804798,1.4,500,-24455.75195,0.003090835,10.8,3950
,Gurobi,,,,,-24457.025,0,47,
31,DOGE,-24464.69141,0.013611481,3.5,1250,-24459.35938,0.004144615,10.9,3950
,DOGEM,-24458.68164,0.002941317,3,1100,-24458.09766,0.00190447,7.2,2650
,Gurobi,,,,,-24466.025,0,41,
32,DOGE,-24474.0625,0.014574395,2.9,1050,-24467.74023,0.003110234,11.2,4100
,DOGEM,-24486.90039,0.037853337,1.3,400,-24467.5332,0.002734824,8.4,3000
,Gurobi,,,,,-24452.022,0,70,
4,DOGE,-24456.79688,0.008466567,4.4,1550,-24453.80469,0.003160971,13.3,4800
,DOGEM,-24454.33594,0.004102957,1.8,650,-24454.29688,0.004033693,2.3,850
,Gurobi,,,,,-24474.025,0,49,
5,DOGE,-24482.49023,0.015492166,2.3,850,-24475.66406,0.002999637,11.1,4100
,DOGEM,-24494.44922,0.03737822,1.1,400,-24475.14453,0.002048846,4.5,1650
,Gurobi,,,,,-24474.025,0,49,
59,DOGE,-24478.07227,0.007403327,4.1,1500,-24475.65234,0.002976765,9.9,3650
,DOGEM,-24494.24609,0.036988766,1.1,400,-24475.03125,0.001840649,7.1,2600
,Gurobi,,,,,-24467.524,0,52,
6,DOGE,-24472.23633,0.008580737,4.5,1500,-24469.02148,0.002726788,10.8,3850
,DOGEM,-24468.37891,0.001556709,2.9,1000,-24467.89844,0.000681818,6.2,2150
,Gurobi,,,,,-24467.524,0,52,
60,DOGE,-24472.66406,0.009359071,3.5,1300,-24469.44922,0.003505455,10.8,4100
,DOGEM,-24468.54297,0.001855347,1.9,700,-24467.65625,0.000240802,3.7,1400
,Gurobi,,,,,-24469.525,0,49,
61,DOGE,-24474.29883,0.00866986,4,1500,-24470.83203,0.00237373,13.8,5100
,DOGEM,-24471.52344,0.003629409,3.1,1150,-24471.12109,0.002898703,6,2200
,Gurobi,,,,,-24456.025,0,48,
62,DOGE,-24471.24023,0.026823615,2.5,900,-24459.25391,0.005692383,13.5,4900
,DOGEM,-24461.20703,0.009135634,2.8,1000,-24459.3457,0.005854216,13,4750
,Gurobi,,,,,-24441.525,0,44,
63,DOGE,-24447.07422,0.009679611,3.9,1450,-24443.66992,0.003741429,11.4,4150
,DOGEM,-24443.17969,0.002886304,3.1,1150,-24442.87109,0.002348018,9.6,3500
,Gurobi,,,,,-24456.524,0,48,
64,DOGE,-24466.25977,0.017303659,3.3,1200,-24458.28711,0.003133626,11.3,4150
,DOGEM,-24475.72266,0.03412233,1.1,400,-24458.86328,0.004157673,2.9,1050
,Gurobi,,,,,-24463.524,0,48,
65,DOGE,-24468.17188,0.008314807,4.5,1650,-24465.19727,0.002993385,10.9,4050
,DOGEM,-24489.04492,0.045655604,1,350,-24464.70313,0.002109393,8.1,3000
,Gurobi,,,,,-24452.525,0,55,
66,DOGE,-24456.19922,0.006529945,4.3,1600,-24453.91406,0.002468688,10.9,4050
,DOGEM,-24454.6582,0.0037912,3.5,1300,-24453.77734,0.002225707,5.4,2000
,Gurobi,,,,,-24460.525,0,56,
67,DOGE,-24468.54297,0.014369814,2.8,1050,-24462.24219,0.003077546,14,5250
,DOGEM,-24483.96094,0.042001917,1.1,400,-24461.50781,0.001761398,6.3,2350
,Gurobi,,,,,-24454.775,0,54,
68,DOGE,-24460.97656,0.011002758,3,1100,-24456.09766,0.002346645,13.2,4900
,DOGEM,-24457.64648,0.005094562,2.5,900,-24457.625,0.005056445,3.1,1150
,Gurobi,,,,,-24467.025,0,51,
69,DOGE,-24476.95703,0.01798338,1.9,700,-24467.82813,0.001454174,8.8,3250
,DOGEM,-24487.31055,0.036729919,1.1,400,-24468.13086,0.002002318,4.2,1550
,Gurobi,,,,,-24469.525,0,51,
7,DOGE,-24476.11719,0.011972607,3.1,1150,-24471.07813,0.002820756,11.8,4400
,DOGEM,-24488.55078,0.034554266,1.3,450,-24471.00586,0.002689509,8.1,3000
,Gurobi,,,,,-24451.524,0,50,
70,DOGE,-24459.28906,0.013699067,2.6,950,-24453.84961,0.004102823,11.4,4200
,DOGEM,-24468.70508,0.030310734,1.1,400,-24452.11133,0.00103616,7.6,2800
,Gurobi,,,,,-24452.024,0,48,
71,DOGE,-24463.92383,0.021054094,2.2,800,-24453.32617,0.002303903,10.5,3900
,DOGEM,-24467.84766,0.027996434,1.5,550,-24453.5625,0.002722033,8.4,3100
,Gurobi,,,,,-24473.025,0,45,
72,DOGE,-24480.23047,0.013162308,3.7,1300,-24476.53906,0.006419176,9.4,3350
,DOGEM,-24496.14453,0.042232697,1,350,-24474.15625,0.002066467,5.3,1900
,Gurobi,,,,,-24457.525,0,57,
73,DOGE,-24463.08984,0.00992534,3.3,1200,-24459.67773,0.003839573,10.2,3750
,DOGEM,-24476.33398,0.033547316,1.1,400,-24458.41211,0.00158223,5.1,1900
,Gurobi,,,,,-24458.024,0,55,
74,DOGE,-24465.99219,0.014170355,2.3,850,-24459.50977,0.002642235,12.2,4550
,DOGEM,-24459.01953,0.001770419,2.5,900,-24458.99219,0.001721792,5.5,1950
,Gurobi,,,,,-24457.525,0,55,
75,DOGE,-24463.79297,0.011144634,3.7,1350,-24459.79492,0.004035988,9.5,3450
,DOGEM,-24459.98242,0.004369369,2,650,-24458.79883,0.002264904,3.7,1250
,Gurobi,,,,,-24460.024,0,63,
76,DOGE,-24464.82031,0.008572447,3.7,1350,-24462.20508,0.00389824,8.3,3050
,DOGEM,-24462.03711,0.003598029,3.3,1200,-24461.27539,0.00223661,6,2200
,Gurobi,,,,,-24437.524,0,48,
77,DOGE,-24442.99219,0.009426903,3.5,1300,-24439.72461,0.003793749,13,4850
,DOGEM,-24439.9082,0.004110256,3,1100,-24439.22266,0.002928405,9.4,3450
,Gurobi,,,,,-24437.024,0,52,
78,DOGE,-24445.70703,0.014926024,3.4,1250,-24439.74023,0.004669174,14.2,5250
,DOGEM,-24438.6875,0.002859536,2.7,1000,-24438.39844,0.002362641,4.8,1800
,Gurobi,,,,,-24467.524,0,46,
79,DOGE,-24476.82031,0.016864136,3.1,1150,-24470.02148,0.004530605,11.9,4400
,DOGEM,-24489.65234,0.040142303,1.1,400,-24469.07813,0.002819287,9.8,3600
,Gurobi,,,,,-24456.025,0,48,
8,DOGE,-24471.99609,0.028157025,2.3,800,-24458.80859,0.004907474,15.1,5450
,DOGEM,-24460.31055,0.007555416,2.9,1050,-24459.14648,0.005503174,14.9,5450
,Gurobi,,,,,-24444.025,0,56,
80,DOGE,-24448.75586,0.008268074,3.9,1450,-24446.42578,0.00419582,11.2,4200
,DOGEM,-24460.19336,0.028257274,1.1,400,-24445.90039,0.003277601,2.9,1100
,Gurobi,,,,,-24466.025,0,53,
81,DOGE,-24474.71484,0.015637884,2.6,950,-24468.25391,0.004011048,13.6,4950
,DOGEM,-24467.04883,0.001842439,2.9,1050,-24466.58008,0.000998896,4.3,1550
,Gurobi,,,,,-24471.525,0,51,
82,DOGE,-24480.57031,0.016587559,2.2,800,-24472.9707,0.002651173,12.3,4550
,DOGEM,-24473.56641,0.003743591,2,700,-24472.96289,0.002636846,3.9,1450
,Gurobi,,,,,-24445.525,0,52,
83,DOGE,-24451.92188,0.011179752,3.7,1350,-24447.13477,0.002813371,11.8,4300
,DOGEM,-24446.49219,0.001690344,2.8,900,-24446.03125,0.000884768,4.4,1450
,Gurobi,,,,,-24454.006,0,63,
84,DOGE,-24460.03516,0.010677203,4.1,1500,-24455.91797,0.003385959,11.2,4100
,DOGEM,-24483.25391,0.051795941,1.4,500,-24455.89258,0.003340994,11.1,3850
,Gurobi,,,,,-24457.025,0,48,
85,DOGE,-24468.89453,0.021074007,3.2,1150,-24459.89844,0.005101705,10.4,3750
,DOGEM,-24459.23047,0.003915746,2.5,900,-24458.06836,0.001852454,5.9,2150
,Gurobi,,,,,-24466.025,0,41,
86,DOGE,-24476.11133,0.018294912,3.3,1200,-24468.96875,0.00533947,9.5,3500
,DOGEM,-24468.01758,0.003614203,3.2,1150,-24467.57422,0.002810024,4.4,1600
,Gurobi,,,,,-24441.525,0,44,
9,DOGE,-24448.19531,0.011637654,3.4,1200,-24443.18555,0.002897146,10.6,3850
,DOGEM,-24442.83789,0.002290592,3.3,1200,-24442.39648,0.001520474,3.8,1350


==> figures/tables/qaplib_all_instances_logs_merged.csv <==
instance_name,method,lb_es,gap_es,time_es,itr_es,lb_last,gap_last,time_last,itr_last
,Gurobi,,,,,9886478.4,0.019973895,3599,
bur26g*,DOGE,10018869.33,0.005655222,45,4820,10054780,0.001771322,935,100000
,DOGEM,10010473.88,0.006563228,170,46340,10014676,0.006108749,235,64080
,Gurobi,,,,,6060752.5,0.15380419,3600,
bur26h*,DOGE,7005771.335,0.008003817,50,5360,7034309.5,0.003600863,930,99740
,DOGEM,6997285,0.009313115,185,50540,7001717.5,0.008629255,250,68320
,Gurobi,,,,,6402.4683,0.029381698,3600,
had20*,DOGE,6495.264648,0.01391627,280,62680,6511.541016,0.011203653,450,100000
,DOGEM,6486.864258,0.015316278,225,99220,6487.419434,0.015223753,230,100000
,Gurobi,,,,,7702.6496,0,3333,
kra32,DOGE,7480.905273,0.031701932,115,12260,7544.628418,0.022591679,940,100000
,DOGEM,7457.20459,0.035090327,360,100000,7457.20459,0.035090327,360,100000
,Gurobi,,,,,4217.0105,0.919433985,3597,
lipa40a*,DOGE,31505.73003,0.001085982,255,5480,31537.99414,1.97E-07,2465,52920
,DOGEM,31417.38992,0.004058894,175,15300,31536.76172,4.17E-05,1145,100000
,Gurobi,,,,,46636.974,0.926192813,3598,
lipa40b*,DOGE,439236.4081,0.080448362,1140,24980,442770.5625,0.072835026,1495,32760
,DOGEM,471432.1661,0.011091707,485,43340,474398.9375,0.004700637,1120,100000
,Gurobi,,,,,3493.861,0.988230064,3598,
lipa50a*,DOGE,58664.25181,0.057823115,905,38720,60010.25781,0.035123741,2340,100000
,DOGEM,61497.02593,0.01005052,145,5840,62092.99219,0,1665,66480
,Gurobi,,,,,51647.809,0.971763062,3595,
lipa50b*,DOGE,1070018.165,0.10391956,2310,99900,1070103.375,0.103846944,2315,100000
,DOGEM,1173647.282,0.015608018,1190,47280,1191962.5,0,2490,100000
,Gurobi,,,,,3712.6529,1,3595,
lipa60a*,DOGE,105267.2707,0.01788986,735,15800,106426.0703,0.006665145,4660,100000
,DOGEM,105785.5477,0.012869569,315,6420,107114.1563,0,4955,100000
,Gurobi,,,,,66470.717,0.983557643,3596,
lipa60b*,DOGE,2093148.17,0.154886184,145,3180,2186837.25,0.116578427,4585,100000
,DOGEM,2328269.279,0.058749449,520,10720,2471952.5,0,4860,100000
,Gurobi,,,,,6598.4042,0.991965939,3600,
lipa70a*,DOGE,165122.683,0.027839015,1140,13160,167966.4219,0.010543713,8625,100000
,DOGEM,167322.3628,0.014460808,565,6000,169700.0469,0,9495,100000
,Gurobi,,,,,121986.35,0.981522002,3600,
lipa70b*,DOGE,4293966.519,0.035772047,1990,23520,4382764,0.015642466,4625,55120
,DOGEM,4230582.164,0.050140704,1355,14620,4451767.5,0,9310,100000
,Gurobi,,,,,2544.9799,0.103562207,3599,
nug27*,DOGE,2693.281006,0.044957036,425,50200,2712.640137,0.037306755,850,100000
,DOGEM,2687.776367,0.047132342,335,100000,2687.776367,0.047132342,335,100000
,Gurobi,,,,,2446.2084,0.04302656,3599,
nug28*,DOGE,2467.852295,0.033442583,225,23300,2486.432861,0.025215057,965,100000
,DOGEM,2455.503662,0.038910592,360,99580,2455.671143,0.038836431,365,100000
,Gurobi,,,,,1595.4591,0.700172468,3600,
nug30*,DOGE,4480.510254,0.070760633,760,48520,4535.353027,0.058795961,1565,100000
,DOGEM,4629.875074,0.038174734,510,99820,4630.010254,0.038145243,515,100000
,Gurobi,,,,,586646.24,0.090574439,3599,
rou20*,DOGE,612538,0.049216627,445,99660,612559.9375,0.049181585,450,100000
,DOGEM,612818.4375,0.048768674,225,99760,612843.6875,0.048728341,230,100000
,Gurobi,,,,,75474.14,0,43,
scr20,DOGE,75400.78906,0.001319568,45,15620,75414.91406,0.001065462,140,48680
,DOGEM,75403.875,0.001264052,30,16620,75415.15625,0.001061105,65,36600
,Gurobi,,,,,1599.2841,0.889804609,3599,
sko42*,DOGE,9949.151288,0.151276475,1355,99980,9949.494141,0.151246151,1360,100000
,DOGEM,11596.55798,0.005566829,1165,78220,11659.49707,0,1480,100000
,Gurobi,,,,,1267.9319,0.947591436,3599,
sko49*,DOGE,15745.38988,0.053920333,2210,99800,15746.88281,0.053828177,2215,100000
,DOGEM,16439.25865,0.011088886,1650,70580,16618.89844,0,2340,100000
,Gurobi,,,,,1421.299,0.960532359,3594,
sko56*,DOGE,22410.30293,0.061441758,125,3380,23430.45117,0.017742414,3695,100000
,DOGEM,23254.3328,0.025286668,2020,52180,23844.64258,0,3875,100000
,Gurobi,,,,,1053.0791,0.985358414,3586,
sko64*,DOGE,30409.85938,0.08189905,15,240,31798.38086,0.039167091,5915,99980
,DOGEM,31516.64069,0.047837687,2065,33000,33071.06641,0,6255,100000
,Gurobi,,,,,2661689.3,0.650513724,3599,
ste36c*,DOGE,6759632.5,0.041196026,820,26300,6967435,0.01029815,3110,99660
,DOGEM,6933565.5,0.015334161,485,60140,6976983.5,0.008878396,765,94840
,Gurobi,,,,,180704.25,0.915060001,3598,
tai35a*,DOGE,1794137.548,0.09976194,1285,46320,1802222.625,0.095676399,1405,50640
,DOGEM,1896340.744,0.04811675,735,99900,1896381.75,0.048096029,740,100000
,Gurobi,,,,,5212147.6,0.958802647,3601,
tai35b*,DOGE,96397776,0.077209997,540,19280,99942776,0.042936549,2795,99880
,DOGEM,98365992,0.058181069,750,100000,98365992,0.058181069,750,100000
,Gurobi,,,,,121131.83,0.953772224,3599,
tai40a*,DOGE,2140899.986,0.078333661,480,42920,2142401.75,0.077682744,595,53280
,DOGEM,2321627.5,0,1165,100000,2321627.5,0,1165,100000
,Gurobi,,,,,5241527,0.971219979,3599,
tai40b*,DOGE,121210376,0.09553368,295,25960,121210376,0.09553368,295,25960
,DOGEM,133862088,0,1185,100000,133862088,0,1185,100000
,Gurobi,,,,,61532.28,0.987211173,3592,
tai50a*,DOGE,2988844.556,0.181128807,535,23040,2994846,0.179476213,1610,69440
,DOGEM,3622177.36,0.006730466,2125,87480,3646619.25,0,2435,100000
,Gurobi,,,,,179579.79,1,3599,
tai50b*,DOGE,83312440,0.110695491,1995,84120,85635848,0.085625856,2375,100000
,DOGEM,93571496,0,2480,100000,93571496,0,2480,100000
,Gurobi,,,,,87105.875,0.986967117,3593,
tai60a*,DOGE,3984765.956,0.26193222,265,5620,4319059.5,0.199747607,4625,100000
,DOGEM,5216042.672,0.032892599,1840,38040,5392867.5,0,4860,100000
,Gurobi,,,,,125578.54,1,3590,
tai60b*,DOGE,55250419.21,0.605771116,255,5520,88722336,0.364454874,4625,99960
,DOGEM,106619936,0.235421882,915,18680,139274272,0,4910,100000
,Gurobi,,,,,487500,0,3283,
tai64c,DOGE,482685,0.01196955,5,800,487483.0625,4.21E-05,275,43760
,DOGEM,486732.8438,0.001907064,25,760,486732.8438,0.001907064,25,760
,Gurobi,,,,,33467.303,0.701794749,3598,
tho30*,DOGE,90077.85156,0.111924589,945,60560,91071.82031,0.101567642,1560,100000
,DOGEM,95419.66406,0.056264013,510,100000,95419.66406,0.056264013,510,100000
,Gurobi,,,,,3037.1467,0.940508292,3597,
wil50*,DOGE,35943.24599,0.080656772,1655,24640,36941.3125,0.054576835,6715,100000
,DOGEM,38774.69275,0.006669765,2140,85100,39029.94141,0,2515,100000


==> figures/tables/worm_logs_merged.csv <==
instance_name,method,lb_es,gap_es,time_es,itr_es,lb_last,gap_last,time_last,itr_last
,Gurobi,,,,,-42556.909,0.0,2356.0,
worm10-16-03-11-1745,DOGE,-42644.5703125,0.0030538810282672232,35.0,5200.0,-42631.484375,0.002598002658110029,65.0,9600.0
,DOGEM,-42610.9765625,0.001883566406371143,37.5,5600.0,-42599.34765625,0.0014784470308613024,60.0,8800.0
,Gurobi,,,,,-48672.265,0.0,220.0,
worm11-16-03-11-1745,DOGE,-48676.99609375,0.0001477945734405421,12.5,3000.0,-48675.3671875,9.690919320613999e-05,25.0,5800.0
,DOGEM,-48674.08203125,5.67622145559762e-05,27.5,6400.0,-48673.84375,4.931854982144735e-05,42.5,9800.0
,Gurobi,,,,,-50411.391,0.0,68.0,
worm12-16-03-11-1745,DOGE,-50411.391,0.0,22.5,4800.0,-50411.391,0.0,22.5,4800.0
,DOGEM,-50411.391,0.0,25.0,5400.0,-50411.391,0.0,25.0,5400.0
,Gurobi,,,,,-45835.986,0.0,265.0,
worm13-16-03-11-1745,DOGE,-45836.68359375,2.5251121344226028e-05,15.0,3800.0,-45836.68359375,2.5251121344226028e-05,15.0,3800.0
,DOGEM,-45836.0625,2.769105633325146e-06,17.5,4600.0,-45835.986,0.0,27.5,7200.0
,Gurobi,,,,,-47091.771,0.0,509.0,
worm14-16-03-11-1745,DOGE,-47108.30078125,0.0005767622170928997,20.0,4400.0,-47100.109375,0.00029094514798565924,27.5,6000.0
,DOGEM,-47099.54296875,0.0002711819267073808,42.5,9400.0,-47099.54296875,0.0002711819267073808,42.5,9400.0
,Gurobi,,,,,-49550.587,0.0,63.0,
worm15-16-03-11-1745,DOGE,-49550.587,0.0,12.5,3200.0,-49550.587,0.0,12.5,3200.0
,DOGEM,-49550.587,0.0,12.5,3200.0,-49550.587,0.0,12.5,3200.0
,Gurobi,,,,,-48422.681,0.0,238.0,
worm16-16-03-11-1745,DOGE,-48428.25390625,0.00018782601650182,15.0,3800.0,-48426.96484375,0.0001443801978328372,30.0,7400.0
,DOGEM,-48425.45703125,9.356175538972403e-05,15.0,3800.0,-48423.8046875,3.787211509584612e-05,22.5,5600.0
,Gurobi,,,,,-48082.072,0.0,118.0,
worm17-16-03-11-1745,DOGE,-48082.51171875,1.4550731115239648e-05,17.5,4200.0,-48082.072,0.0,37.5,8800.0
,DOGEM,-48082.875,2.657206927277683e-05,12.5,2800.0,-48082.072,0.0,20.0,4600.0
,Gurobi,,,,,-48241.737,0.0,98.0,
worm18-16-03-11-1745,DOGE,-48242.046875,1.0930345145366167e-05,25.0,5200.0,-48241.737,0.0,32.5,6800.0
,DOGEM,-48241.737,0.0,12.5,2600.0,-48241.737,0.0,12.5,2600.0
,Gurobi,,,,,-48804.02,0.0,195.0,
worm19-16-03-11-1745,DOGE,-48807.15625,0.00011483217105437551,15.0,3400.0,-48806.2421875,8.136424555281059e-05,32.5,7200.0
,DOGEM,-48806.109375,7.650138458249774e-05,17.5,3800.0,-48805.22265625,4.403463633952665e-05,42.5,9400.0
,Gurobi,,,,,-49442.896,0.0,216.0,
worm20-16-03-11-1745,DOGE,-49445.26953125,8.527598194561686e-05,15.0,3000.0,-49443.04296875,5.2802778440429875e-06,42.5,8800.0
,DOGEM,-49444.47265625,5.664594047768516e-05,37.5,7800.0,-49444.47265625,5.664594047768516e-05,37.5,7800.0
,Gurobi,,,,,-49843.664,0.0,67.0,
worm21-16-03-11-1745,DOGE,-49843.664,0.0,20.0,4400.0,-49843.664,0.0,20.0,4400.0
,DOGEM,-49843.664,0.0,20.0,4400.0,-49843.664,0.0,20.0,4400.0
,Gurobi,,,,,-48012.132,0.0,277.0,
worm22-16-03-11-1745,DOGE,-48017.8515625,0.00022456598561430336,17.5,4200.0,-48012.59765625,1.828296390487327e-05,40.0,9600.0
,DOGEM,-48014.421875,8.990688296680922e-05,20.0,4800.0,-48012.78515625,2.564473717033992e-05,32.5,7800.0
,Gurobi,,,,,-49985.656,0.0,51.0,
worm23-16-03-11-1745,DOGE,-49985.656,0.0,10.0,2200.0,-49985.656,0.0,10.0,2200.0
,DOGEM,-49985.656,0.0,7.5,1600.0,-49985.656,0.0,7.5,1600.0
,Gurobi,,,,,-49329.584,0.0,79.0,
worm24-16-03-11-1745,DOGE,-49333.09765625,0.00011507535428170122,22.5,4800.0,-49333.09765625,0.00011507535428170122,22.5,4800.0
,DOGEM,-49330.17578125,1.938136008631263e-05,27.5,6000.0,-49329.80859375,7.355644238229038e-06,37.5,8000.0
,Gurobi,,,,,-47241.48,0.0,205.0,
worm25-16-03-11-1745,DOGE,-47242.16015625,2.4975897942797948e-05,17.5,4200.0,-47241.48,0.0,30.0,7200.0
,DOGEM,-47241.921875,1.6226014101091964e-05,27.5,6600.0,-47241.48,0.0,37.5,9200.0
,Gurobi,,,,,-46144.9,0.0,595.0,
worm26-16-03-11-1745,DOGE,-46160.78125,0.0005480891323210366,17.5,4000.0,-46158.125,0.0004564173962972421,35.0,8000.0
,DOGEM,-46150.46484375,0.00019205228696979933,30.0,6800.0,-46148.12890625,0.00011143508381946238,42.5,9600.0
,Gurobi,,,,,-50062.956,0.0,60.0,
worm27-16-03-11-1745,DOGE,-50062.956,0.0,12.5,2600.0,-50062.956,0.0,12.5,2600.0
,DOGEM,-50062.956,0.0,12.5,2600.0,-50062.956,0.0,12.5,2600.0
,Gurobi,,,,,-49499.71,0.0,59.0,
worm28-16-03-11-1745,DOGE,-49500.3984375,2.125240571591887e-05,15.0,3400.0,-49500.36328125,2.0167114911090072e-05,25.0,5600.0
,DOGEM,-49500.19140625,1.4861248754149285e-05,15.0,3200.0,-49499.71,0.0,27.5,6000.0
,Gurobi,,,,,-50070.207,0.0,46.0,
worm29-16-03-11-1745,DOGE,-50070.207,0.0,15.0,3000.0,-50070.207,0.0,15.0,3000.0
,DOGEM,-50070.421875,7.750763788321432e-06,17.5,3400.0,-50070.207,0.0,27.5,5400.0
,Gurobi,,,,,-49784.284,0.0,58.0,
worm30-16-03-11-1745,DOGE,-49784.284,0.0,12.5,2800.0,-49784.284,0.0,12.5,2800.0
,DOGEM,-49784.284,0.0,15.0,3400.0,-49784.284,0.0,15.0,3400.0

